Constrained Optimisation of Rational Functions for Accelerating Subspace Iteration

Earlier this decade, the so-called FEAST algorithm was released for computing the eigenvalues of a matrix in a given interval. Previously, rational filter functions have been examined as a parameter of FEAST. In this thesis, we expand on existing work with the following contributions: (i) Obtaining well-performing rational filter functions via standard minimisation algorithms, (ii) Obtaining constrained rational filter functions efficiently, and (iii) Improving existing rational filter functions algorithmically. Using our new rational filter functions, FEAST requires up to one quarter fewer iterations on average compared to state-of-art rational filter functions.

==> figures/RFF/rffs.dat <==
x gl i zolo
-5.0 4.26960713138802e-9 0.0 -0.008451142439823991
-4.997999599919984 4.312950470722332e-9 0.0 -0.008457071165866959
-4.995999199839968 4.356496583618474e-9 0.0 -0.008463005673256516
-4.993998799759952 4.4002463027437155e-9 0.0 -0.008468945968577866
-4.991998399679936 4.444200476377835e-9 0.0 -0.00847489205842307
-4.98999799959992 4.488359940657549e-9 0.0 -0.00848084394939103
-4.987997599519904 4.532725547332084e-9 0.0 -0.008486801648087346
-4.985997199439888 4.577298125599261e-9 0.0 -0.00849276516112445
-4.983996799359872 4.622078522004136e-9 0.0 -0.008498734495121615
-4.981996399279856 4.6670676091126184e-9 0.0 -0.00850470965670487
-4.97999599919984 4.712266264694787e-9 0.0 -0.008510690652507022
-4.977995599119824 4.757675298866504e-9 0.0 -0.00851667748916772
-4.975995199039808 4.803295596336743e-9 0.0 -0.008522670173333278
-4.973994798959792 4.8491280227325184e-9 0.0 -0.008528668711656969
-4.971994398879776 4.895173452354462e-9 0.0 -0.008534673110798668
-4.96999399879976 4.9414327577684825e-9 0.0 -0.008540683377425213
-4.967993598719744 4.987906811540488e-9 0.0 -0.008546699518210039
-4.965993198639728 5.034596515726686e-9 0.0 -0.008552721539833524
-4.963992798559712 5.081502713402686e-9 0.0 -0.008558749448982689
-4.961992398479696 5.128626339584441e-9 0.0 -0.008564783252351441
-4.95999199839968 5.175968251225349e-9 0.0 -0.00857082295664037
-4.957991598319664 5.223529357320511e-9 0.0 -0.008576868568556845
-4.955991198239648 5.271310551252517e-9 0.0 -0.008582920094815066
-4.953990798159632 5.31931271252617e-9 0.0 -0.008588977542135893
-4.951990398079616 5.367536800443551e-9 0.0 -0.008595040917247068
-4.9499899979996 5.415983682366399e-9 0.0 -0.00860111022688298
-4.947989597919584 5.464654269024538e-9 0.0 -0.008607185477784832
-4.945989197839568 5.513549511046434e-9 0.0 -0.008613266676700579
-4.943988797759552 5.562670265385483e-9 0.0 -0.008619353830384896
-4.941988397679536 5.612017520834067e-9 0.0 -0.008625446945599274
-4.93998799759952 5.661592175978947e-9 0.0 -0.008631546029111828
-4.937987597519504 5.711395155427734e-9 0.0 -0.00863765108769755
-4.935987197439488 5.761427395931107e-9 0.0 -0.008643762128138055
-4.933986797359472 5.811689825566124e-9 0.0 -0.008649879157221752
-4.931986397279456 5.862183422716827e-9 0.0 -0.008656002181743783
-4.92998599719944 5.912909080765805e-9 0.0 -0.008662131208506004
-4.927985597119424 5.963867795444333e-9 0.0 -0.008668266244316953
-4.925985197039408 6.015060477482237e-9 0.0 -0.008674407295992032
-4.923984796959392 6.0664881156718975e-9 0.0 -0.008680554370353168
-4.921984396879376 6.118151643294545e-9 0.0 -0.00868670747422912
-4.91998399679936 6.170052056081454e-9 0.0 -0.008692866614455383
-4.917983596719344 6.2221902717013444e-9 0.0 -0.008699031797874037
-4.915983196639328 6.27456732057996e-9 0.0 -0.008705203031333958
-4.913982796559312 6.32718411518185e-9 0.0 -0.008711380321690759
-4.911982396479296 6.380041694606375e-9 0.0 -0.008717563675806575
-4.90998199639928 6.4331409938694906e-9 0.0 -0.00872375310055044
-4.907981596319264 6.486483010437194e-9 0.0 -0.008729948602797955
-4.905981196239248 6.540068740040761e-9 0.0 -0.008736150189431427
-4.903980796159232 6.593899202697595e-9 0.0 -0.008742357867339831
-4.901980396079216 6.647975355975055e-9 0.0 -0.008748571643418846
-4.8999799959992 6.702298202543311e-9 0.0 -0.00875479152457076
-4.897979595919184 6.756868760685042e-9 0.0 -0.008761017517704636
-4.895979195839168 6.811688062560717e-9 0.0 -0.008767249629736074
-4.893978795759152 6.8667570813502055e-9 0.0 -0.008773487867587377
-4.891978395679136 6.922076812784783e-9 0.0 -0.008779732238187565
-4.88997799559912 6.977648351474963e-9 0.0 -0.008785982748472185
-4.887977595519104 7.033472691417297e-9 0.0 -0.00879223940538354
-4.885977195439088 7.089550842220849e-9 0.0 -0.00879850221587046
-4.883976795359072 7.145883839515532e-9 0.0 -0.008804771186888494
-4.881976395279056 7.202472736278498e-9 0.0 -0.008811046325399783
-4.87997599519904 7.25931859242579e-9 0.0 -0.008817327638373073
-4.877975595119024 7.316422403688683e-9 0.0 -0.008823615132783739
-4.875975195039008 7.3737852438610085e-9 0.0 -0.008829908815613782
-4.8739747949589916 7.431408169389364e-9 0.0 -0.008836208693851783
-4.8719743948789755 7.489292240189793e-9 0.0 -0.00884251477449291
-4.8699739947989595 7.54743848668804e-9 0.0 -0.00884882706453902
-4.8679735947189435 7.605848006964067e-9 0.0 -0.008855145570998386
-4.8659731946389275 7.664521869607532e-9 0.0 -0.00886147030088602
-4.8639727945589115 7.723461131065035e-9 0.0 -0.008867801261223413
-4.8619723944788955 7.782666880742917e-9 0.0 -0.008874138459038713
-4.8599719943988795 7.842140206312798e-9 0.0 -0.008880481901366505
-4.8579715943188635 7.901882167690721e-9 0.0 -0.008886831595248067
-4.8559711942388475 7.961893876834436e-9 0.0 -0.008893187547731121
-4.8539707941588315 8.022176424885008e-9 0.0 -0.008899549765869999
-4.8519703940788155 8.082730908187674e-9 0.0 -0.008905918256725553
-4.8499699939987995 8.143558426557118e-9 0.0 -0.008912293027365157
-4.8479695939187835 8.204660100624706e-9 0.0 -0.008918674084862688
-4.8459691938387675 8.266037007653715e-9 0.0 -0.00892506143629863
-4.8439687937587514 8.327690301235258e-9 0.0 -0.008931455088759841
-4.841968393678735 8.3896211020007e-9 0.0 -0.008937855049339818
-4.839967993598719 8.451830495886936e-9 0.0 -0.00894426132513845
-4.837967593518703 8.514319655567038e-9 0.0 -0.008950673923262195
-4.835967193438687 8.5770896669779e-9 0.0 -0.008957092850823935
-4.833966793358671 8.640141713200933e-9 0.0 -0.008963518114943059
-4.831966393278655 8.703476906193885e-9 0.0 -0.008969949722745413
-4.829965993198639 8.767096406486763e-9 0.0 -0.008976387681363315
-4.827965593118623 8.831001346853995e-9 0.0 -0.008982831997935533
-4.825965193038607 8.895192912111716e-9 0.0 -0.00898928267960726
-4.823964792958591 8.959672241973249e-9 0.0 -0.008995739733530118
-4.821964392878575 9.024440500438047e-9 0.0 -0.009002203166862205
-4.819963992798559 9.089498868852797e-9 0.0 -0.009008672986768038
-4.817963592718543 9.154848474787758e-9 0.0 -0.009015149200418487
-4.815963192638527 9.22049056030494e-9 0.0 -0.009021631814990879
-4.813962792558511 9.286426272056558e-9 0.0 -0.009028120837668931
-4.811962392478495 9.352656808736537e-9 0.0 -0.009034616275642695
-4.809961992398479 9.419183334344328e-9 0.0 -0.009041118136108712
-4.807961592318463 9.486007075329428e-9 0.0 -0.009047626426269769
-4.805961192238447 9.553129213038525e-9 0.0 -0.009054141153335128
-4.803960792158431 9.620550954839158e-9 0.0 -0.009060662324520328
-4.801960392078415 9.688273541058612e-9 0.0 -0.009067189947047288
-4.799959991998399 9.756298127022722e-9 0.0 -0.009073724028144214
-4.797959591918383 9.824625973875456e-9 0.0 -0.009080264575045696
-4.795959191838367 9.893258280310735e-9 0.0 -0.009086811594992639
-4.793958791758351 9.96219631961559e-9 0.0 -0.009093365095232214
-4.791958391678335 1.0031441260993645e-8 0.0 -0.009099925083017924
-4.789957991598319 1.0100994375997208e-8 0.0 -0.009106491565609522
-4.787957591518303 1.017085687893271e-8 0.0 -0.009113064550273085
-4.785957191438287 1.0241030082985825e-8 0.0 -0.00911964404428095
-4.783956791358271 1.0311515171237962e-8 0.0 -0.009126230054911713
-4.781956391278255 1.0382313437792834e-8 0.0 -0.009132822589450144
-4.779955991198239 1.0453426129916621e-8 0.0 -0.009139421655187375
-4.777955591118223 1.052485450875329e-8 0.0 -0.009146027259420708
-4.775955191038207 1.0596599835446807e-8 0.0 -0.009152639409453624
-4.773954790958191 1.0668663443999526e-8 0.0 -0.009159258112595898
-4.771954390878176 1.0741046500145623e-8 0.0 -0.009165883376163416
-4.76995399079816 1.0813750428093072e-8 0.0 -0.00917251520747829
-4.767953590718144 1.088677642480107e-8 0.0 -0.009179153613868826
-4.765953190638128 1.0960125812128907e-8 0.0 -0.009185798602669479
-4.763952790558112 1.1033799872037231e-8 0.0 -0.009192450181220804
-4.761952390478096 1.1107799933324225e-8 0.0 -0.009199108356869604
-4.75995199039808 1.1182127300501943e-8 0.0 -0.009205773136968715
-4.757951590318064 1.125678326420465e-8 0.0 -0.009212444528877154
-4.755951190238048 1.1331769200068065e-8 0.0 -0.009219122539960017
-4.753950790158032 1.1407086390052834e-8 0.0 -0.009225807177588505
-4.751950390078016 1.148273615775297e-8 0.0 -0.009232498449139898
-4.749949989998 1.155871986319168e-8 0.0 -0.009239196361997524
-4.747949589917984 1.1635038819554633e-8 0.0 -0.009245900923550848
-4.745949189837968 1.1711694395538652e-8 0.0 -0.009252612141195302
-4.743948789757952 1.1788687926880814e-8 0.0 -0.00925933002233241
-4.741948389677936 1.186602076146126e-8 0.0 -0.009266054574369648
-4.73994798959792 1.194369431654907e-8 0.0 -0.009272785804720626
-4.737947589517904 1.2021709884513232e-8 0.0 -0.009279523720804771
-4.735947189437888 1.2100068861806146e-8 0.0 -0.00928626833004766
-4.733946789357872 1.2178772627532974e-8 0.0 -0.009293019639880759
-4.731946389277856 1.225782255039054e-8 0.0 -0.00929977765774154
-4.72994598919784 1.2337220059790988e-8 0.0 -0.009306542391073359
-4.727945589117824 1.241696650014501e-8 0.0 -0.009313313847325602
-4.725945189037808 1.2497063276578624e-8 0.0 -0.009320092033953429
-4.723944788957792 1.2577511806360908e-8 0.0 -0.009326876958418034
-4.721944388877776 1.2658313485944261e-8 0.0 -0.009333668628186468
-4.71994398879776 1.2739469727393593e-8 0.0 -0.009340467050731629
-4.717943588717744 1.2820981942773813e-8 0.0 -0.009347272233532263
-4.715943188637728 1.2902851573640128e-8 0.0 -0.009354084184073061
-4.713942788557712 1.2985080058078302e-8 0.0 -0.009360902909844454
-4.711942388477696 1.3067668780397668e-8 0.0 -0.009367728418342769
-4.70994198839768 1.3150619228990967e-8 0.0 -0.009374560717070008
-4.707941588317664 1.3233932829800898e-8 0.0 -0.009381399813534155
-4.705941188237648 1.331761099489237e-8 0.0 -0.009388245715248808
-4.703940788157632 1.3401655242148425e-8 0.0 -0.009395098429733378
-4.701940388077616 1.348606701312427e-8 0.0 -0.009401957964513073
-4.6999399879976 1.3570847768457073e-8 0.0 -0.009408824327118787
-4.697939587917584 1.3655998980927064e-8 0.0 -0.0094156975250871
-4.695939187837568 1.3741522121579752e-8 0.0 -0.00942257756596035
-4.693938787757552 1.3827418703094008e-8 0.0 -0.009429464457286527
-4.691938387677536 1.3913690168759762e-8 0.0 -0.00943635820661931
-4.68993798759752 1.400033802258227e-8 0.0 -0.009443258821517992
-4.687937587517504 1.4087363782444573e-8 0.0 -0.009450166309547512
-4.685937187437488 1.417476894541303e-8 0.0 -0.009457080678278523
-4.683936787357472 1.4262555036309577e-8 0.0 -0.009464001935287111
-4.681936387277456 1.4350723569547807e-8 0.0 -0.009470930088155083
-4.67993598719744 1.443927604566353e-8 0.0 -0.009477865144469775
-4.677935587117424 1.4528214005091189e-8 0.0 -0.009484807111824051
-4.675935187037408 1.461753896224438e-8 0.0 -0.009491755997816351
-4.673934786957392 1.470725248184368e-8 0.0 -0.0094987118100506
-4.671934386877376 1.4797356118201321e-8 0.0 -0.009505674556136243
-4.66993398679736 1.4887851383996176e-8 0.0 -0.00951264424368821
-4.667933586717344 1.497873986996967e-8 0.0 -0.009519620880326898
-4.665933186637328 1.5070023142577105e-8 0.0 -0.009526604473678132
-4.663932786557312 1.5161702728375137e-8 0.0 -0.009533595031373156
-4.661932386477296 1.5253780237187153e-8 0.0 -0.009540592561048718
-4.65993198639728 1.5346257235468452e-8 0.0 -0.009547597070346817
-4.657931586317264 1.543913532263408e-8 0.0 -0.009554608566914938
-4.655931186237248 1.5532416075547673e-8 0.0 -0.009561627058405908
-4.653930786157232 1.562610108495066e-8 0.0 -0.009568652552477824
-4.651930386077216 1.5720191991891452e-8 0.0 -0.009575685056794191
-4.6499299859972 1.581469035588645e-8 0.0 -0.009582724579023708
-4.647929585917184 1.590959780931045e-8 0.0 -0.00958977112684048
-4.645929185837168 1.6004915993211855e-8 0.0 -0.009596824707923727
-4.643928785757152 1.6100646529557117e-8 0.0 -0.009603885329958067
-4.641928385677136 1.6196791019496004e-8 0.0 -0.009610953000633197
-4.63992798559712 1.629335115611863e-8 0.0 -0.009618027727644154
-4.637927585517104 1.639032854057476e-8 0.0 -0.00962510951869099
-4.635927185437088 1.64877248208517e-8 0.0 -0.009632198381479065
-4.633926785357072 1.6585541712590968e-8 0.0 -0.009639294323718784
-4.631926385277056 1.6683780823881222e-8 0.0 -0.009646397353125748
-4.62992598519704 1.678244382352645e-8 0.0 -0.009653507477420581
-4.627925585117024 1.6881532435841784e-8 0.0 -0.009660624704328994
-4.625925185037008 1.6981048287997846e-8 0.0 -0.009667749041581856
-4.6239247849569916 1.7080993092166707e-8 0.0 -0.009674880496914881
-4.6219243848769755 1.718136855184682e-8 0.0 -0.00968201907806901
-4.6199239847969595 1.7282176332372723e-8 0.0 -0.00968916479279
-4.6179235847169435 1.738341822397904e-8 0.0 -0.00969631764882867
-4.6159231846369275 1.7485095813937757e-8 0.0 -0.009703477653940782
-4.6139227845569115 1.758721093932103e-8 0.0 -0.009710644815886932
-4.6119223844768955 1.768976525678978e-8 0.0 -0.009717819142432763
-4.6099219843968795 1.7792760527088336e-8 0.0 -0.00972500064134868
-4.6079215843168635 1.789619847800128e-8 0.0 -0.009732189320409982
-4.6059211842368475 1.8000080863334045e-8 0.0 -0.00973938518739682
-4.6039207841568315 1.8104409431687896e-8 0.0 -0.009746588250094113
-4.6019203840768155 1.820918591431686e-8 0.0 -0.009753798516291629
-4.5999199839967995 1.8314412110129186e-8 0.0 -0.009761015993783859
-4.5979195839167835 1.8420089779869198e-8 0.0 -0.009768240690369981
-4.5959191838367675 1.8526220699893736e-8 0.0 -0.009775472613853947
-4.5939187837567514 1.8632806662172152e-8 0.0 -0.009782711772044452
-4.591918383676735 1.8739849437857115e-8 0.0 -0.009789958172754729
-4.589917983596719 1.884735082238742e-8 0.0 -0.009797211823802776
-4.587917583516703 1.8955312640692168e-8 0.0 -0.009804472733011136
-4.585917183436687 1.9063736683005983e-8 0.0 -0.009811740908206926
-4.583916783356671 1.9172624762114898e-8 0.0 -0.009819016357221825
-4.581916383276655 1.928197873764248e-8 0.0 -0.0098262990878922
-4.579915983196639 1.939180038768029e-8 0.0 -0.00983358910805876
-4.577915583116623 1.9502091589199133e-8 0.0 -0.00984088642556671
-4.575915183036607 1.961285418621006e-8 0.0 -0.009848191048265842
-4.573914782956591 1.9724089962008806e-8 0.0 -0.009855502984010306
-4.571914382876575 1.98358008473426e-8 0.0 -0.009862822240658601
-4.569913982796559 1.994798868275305e-8 0.0 -0.009870148826073774
-4.567913582716543 2.0060655334802613e-8 0.0 -0.00987748274812306
-4.565913182636527 2.01738026735232e-8 0.0 -0.009884824014678158
-4.563912782556511 2.0287432577620335e-8 0.0 -0.009892172633614912
-4.561912382476495 2.040154693967733e-8 0.0 -0.009899528612813596
-4.559911982396479 2.0516147681767793e-8 0.0 -0.009906891960158648
-4.557911582316463 2.063123666004585e-8 0.0 -0.00991426268353876
-4.555911182236447 2.074681583821847e-8 0.0 -0.009921640790846734
-4.553910782156431 2.0862887096725902e-8 0.0 -0.009929026289979714
-4.551910382076415 2.0979452387132058e-8 0.0 -0.009936419188838738
-4.549909981996399 2.109651359161191e-8 0.0 -0.009943819495329135
-4.547909581916383 2.1214072699893283e-8 0.0 -0.009951227217360234
-4.545909181836367 2.133213161496783e-8 0.0 -0.009958642362845438
-4.543908781756351 2.1450692324828657e-8 0.0 -0.00996606493970209
-4.541908381676335 2.1569756767161885e-8 0.0 -0.00997349495585162
-4.539907981596319 2.168932693169534e-8 0.0 -0.00998093241921938
-4.537907581516303 2.1809404743972083e-8 0.0 -0.009988377337734583
-4.535907181436287 2.192999221974079e-8 0.0 -0.009995829719330454
-4.533906781356271 2.2051091334851503e-8 0.0 -0.010003289571944005
-4.531906381276255 2.2172704113726516e-8 0.0 -0.010010756903516091
-4.529905981196239 2.2294832509664464e-8 0.0 -0.010018231721991358
-4.527905581116223 2.2417478547087644e-8 0.0 -0.010025714035318295
-4.525905181036207 2.254064426429614e-8 0.0 -0.010033203851449055
-4.523904780956191 2.266433163193582e-8 0.0 -0.010040701178339509
-4.521904380876175 2.2788542731674855e-8 0.0 -0.010048206023949235
-4.519903980796159 2.2913279558445243e-8 0.0 -0.01005571839624142
-4.517903580716143 2.3038544202588773e-8 0.0 -0.01006323830318287
-4.515903180636127 2.31643386781194e-8 0.0 -0.010070765752744015
-4.513902780556111 2.3290665054562232e-8 0.0 -0.01007830075289877
-4.511902380476095 2.3417525415320162e-8 0.0 -0.01008584331162457
-4.509901980396079 2.3544921807366892e-8 0.0 -0.010093393436902354
-4.507901580316063 2.367285632971783e-8 0.0 -0.010100951136716524
-4.505901180236047 2.3801331046693908e-8 0.0 -0.010108516419054775
-4.503900780156031 2.393034806424943e-8 0.0 -0.010116089291908367
-4.501900380076015 2.4059909490073417e-8 0.0 -0.010123669763271698
-4.499899979995999 2.4190017442263234e-8 0.0 -0.010131257841142632
-4.497899579915983 2.4320674028507905e-8 0.0 -0.010138853533522202
-4.495899179835967 2.4451881356496452e-8 0.0 -0.010146456848414767
-4.493898779755951 2.4583641572081816e-8 0.0 -0.010154067793827742
-4.491898379675935 2.4715956840198894e-8 0.0 -0.010161686377771886
-4.489897979595919 2.4848829266801986e-8 0.0 -0.010169312608260941
-4.487897579515903 2.4982261023764885e-8 0.0 -0.010176946493311814
-4.485897179435887 2.5116254276022487e-8 0.0 -0.01018458804094445
-4.483896779355871 2.5250811188509692e-8 0.0 -0.010192237259181794
-4.481896379275855 2.5385933940039185e-8 0.0 -0.010199894156049799
-4.479895979195839 2.5521624719831992e-8 0.0 -0.010207558739577322
-4.477895579115823 2.5657885710170247e-8 0.0 -0.010215231017796172
-4.475895179035807 2.5794719121091658e-8 0.0 -0.010222910998741022
-4.473894778955791 2.5932127157429763e-8 0.0 -0.010230598690449288
-4.471894378875775 2.607011204483478e-8 0.0 -0.010238294100961304
-4.469893978795759 2.6208675956915228e-8 0.0 -0.01024599723832001
-4.467893578715743 2.6347821178301922e-8 0.0 -0.010253708110571233
-4.465893178635727 2.6487549946788147e-8 0.0 -0.010261426725763328
-4.463892778555711 2.6627864484554675e-8 0.0 -0.010269153091947314
-4.461892378475695 2.6768767057150367e-8 0.0 -0.01027688721717683
-4.459891978395679 2.6910259902368505e-8 0.0 -0.010284629109508059
-4.457891578315663 2.705234532565659e-8 0.0 -0.010292378776999692
-4.455891178235647 2.7195025578685694e-8 0.0 -0.010300136227712905
-4.453890778155631 2.733830296863804e-8 0.0 -0.010307901469711223
-4.451890378075615 2.7482179766266657e-8 0.0 -0.010315674511060677
-4.449889977995599 2.7626658266610704e-8 0.0 -0.010323455359829564
-4.447889577915583 2.7771740825424662e-8 0.0 -0.010331244024088526
-4.445889177835567 2.7917429701318497e-8 0.0 -0.010339040511910438
-4.443888777755551 2.8063727256985582e-8 0.0 -0.010346844831370397
-4.441888377675535 2.82106357891998e-8 0.0 -0.010354656990545635
-4.439887977595519 2.835815769708372e-8 0.0 -0.010362476997515663
-4.437887577515503 2.850629528261539e-8 0.0 -0.010370304860361904
-4.435887177435487 2.8655050891140954e-8 0.0 -0.01037814058716792
-4.433886777355471 2.8804426933926042e-8 0.0 -0.010385984186019229
-4.431886377275455 2.89544257493779e-8 0.0 -0.010393835665003348
-4.429885977195439 2.910504972447603e-8 0.0 -0.01040169503220971
-4.427885577115423 2.9256301258342998e-8 0.0 -0.01040956229572955
-4.425885177035407 2.9408182718876352e-8 0.0 -0.010417437463655949
-4.423884776955391 2.9560696553770915e-8 0.0 -0.010425320544083794
-4.421884376875375 2.971384513959785e-8 0.0 -0.010433211545109664
-4.419883976795359 2.9867630917113086e-8 0.0 -0.010441110474831844
-4.417883576715343 3.002205630625587e-8 0.0 -0.01044901734135023
-4.415883176635327 3.017712375819048e-8 0.0 -0.010456932152766357
-4.413882776555311 3.0332835703264505e-8 0.0 -0.010464854917183214
-4.411882376475295 3.0489194585703316e-8 0.0 -0.010472785642705346
-4.409881976395279 3.0646202903508724e-8 0.0 -0.010480724337438727
-4.407881576315263 3.0803863071415805e-8 0.0 -0.010488671009490719
-4.405881176235247 3.09621776342639e-8 0.0 -0.01049662566697003
-4.403880776155231 3.112114902933949e-8 0.0 -0.010504588317986674
-4.401880376075215 3.128077976678745e-8 0.0 -0.010512558970651911
-4.399879975995199 3.144107237063043e-8 0.0 -0.010520537633078225
-4.397879575915183 3.1602029295502154e-8 0.0 -0.01052852431337914
-4.395879175835167 3.1763653153896176e-8 0.0 -0.010536519019669427
-4.393878775755151 3.192594638656843e-8 0.0 -0.010544521760064846
-4.391878375675135 3.208891154009297e-8 0.0 -0.010552532542682083
-4.389877975595119 3.2252551206146673e-8 0.0 -0.010560551375638855
-4.387877575515103 3.241686791916054e-8 0.0 -0.010568578267053735
-4.385877175435087 3.258186423958642e-8 0.0 -0.010576613225046175
-4.383876775355071 3.274754272961089e-8 0.0 -0.010584656257736344
-4.381876375275055 3.291390595662469e-8 0.0 -0.010592707373245192
-4.379875975195039 3.3080956567815845e-8 0.0 -0.010600766579694332
-4.377875575115023 3.324869709067646e-8 0.0 -0.010608833885206018
-4.375875175035007 3.341713015157788e-8 0.0 -0.010616909297903057
-4.373874774954991 3.358625836127893e-8 0.0 -0.010624992825908841
-4.371874374874975 3.375608436696764e-8 0.0 -0.010633084477347107
-4.369873974794959 3.392661076379033e-8 0.0 -0.01064118426034208
-4.367873574714943 3.409784021975171e-8 0.0 -0.010649292183018369
-4.365873174634927 3.4269775349080045e-8 0.0 -0.010657408253500783
-4.363872774554911 3.444241883365784e-8 0.0 -0.010665532479914433
-4.361872374474895 3.461577333281618e-8 0.0 -0.010673664870384625
-4.359871974394879 3.478984154405007e-8 0.0 -0.01068180543303672
-4.357871574314863 3.49646260746489e-8 0.0 -0.01068995417599626
-4.355871174234847 3.5140129693231326e-8 0.0 -0.010698111107388733
-4.353870774154831 3.531635506606734e-8 0.0 -0.010706276235339526
-4.351870374074815 3.549330490279501e-8 0.0 -0.010714449567974016
-4.349869973994799 3.567098191825657e-8 0.0 -0.010722631113417383
-4.347869573914783 3.5849388829028994e-8 0.0 -0.010730820879794586
-4.345869173834767 3.6028528405465665e-8 0.0 -0.010739018875230252
-4.343868773754751 3.620840335026576e-8 0.0 -0.010747225107848729
-4.3418683736747345 3.638901643204795e-8 0.0 -0.010755439585773949
-4.3398679735947185 3.657037041075728e-8 0.0 -0.010763662317129344
-4.3378675735147025 3.675246805848187e-8 0.0 -0.010771893310037833
-4.3358671734346865 3.6935312129962594e-8 0.0 -0.01078013257262174
-4.3338667733546705 3.711890544585983e-8 0.0 -0.010788380113002802
-4.3318663732746545 3.7303250792139475e-8 0.0 -0.010796635939301927
-4.3298659731946385 3.7488350954767435e-8 0.0 -0.010804900059639355
-4.3278655731146225 3.7674208761342975e-8 0.0 -0.010813172482134412
-4.3258651730346065 3.786082701864868e-8 0.0 -0.01082145321490556
-4.3238647729545905 3.8048208590713006e-8 0.0 -0.010829742266070266
-4.3218643728745745 3.8236356291257434e-8 0.0 -0.010838039643744968
-4.3198639727945585 3.8425272980840974e-8 0.0 -0.010846345356045034
-4.317863572714543 3.861496149400179e-8 0.0 -0.010854659411084613
-4.315863172634527 3.880542473813642e-8 0.0 -0.010862981816976688
-4.313862772554511 3.8996665556456644e-8 0.0 -0.010871312581832895
-4.311862372474495 3.9188686823399266e-8 0.0 -0.010879651713763538
-4.309861972394479 3.938149149666781e-8 0.0 -0.010887999220877409
-4.307861572314463 3.957508240039209e-8 0.0 -0.010896355111281925
-4.305861172234447 3.976946247145896e-8 0.0 -0.010904719393082865
-4.303860772154431 3.996463464328581e-8 0.0 -0.010913092074384359
-4.301860372074415 4.0160601854494216e-8 0.0 -0.01092147316328887
-4.299859971994399 4.035736702462378e-8 0.0 -0.01092986266789707
-4.297859571914383 4.055493313913361e-8 0.0 -0.010938260596307744
-4.295859171834367 4.0753303079399394e-8 0.0 -0.010946666956617848
-4.293858771754351 4.095247986210526e-8 0.0 -0.010955081756922266
-4.291858371674335 4.1152466453628356e-8 0.0 -0.010963505005313873
-4.289857971594319 4.135326585157084e-8 0.0 -0.01097193670988339
-4.287857571514303 4.155488101884042e-8 0.0 -0.010980376878719361
-4.285857171434287 4.175731498252955e-8 0.0 -0.010988825519907985
-4.283856771354271 4.196057074544457e-8 0.0 -0.01099728264153324
-4.281856371274255 4.2164651306922374e-8 0.0 -0.01100574825167655
-4.279855971194239 4.236955973568879e-8 0.0 -0.011014222358416856
-4.277855571114223 4.257529904495849e-8 0.0 -0.011022704969830613
-4.275855171034207 4.278187229131425e-8 0.0 -0.011031196093991585
-4.273854770954191 4.298928251399159e-8 0.0 -0.011039695738970776
-4.271854370874175 4.319753281120664e-8 0.0 -0.011048203912836452
-4.269853970794159 4.340662622913383e-8 0.0 -0.011056720623653898
-4.267853570714143 4.361656585211149e-8 0.0 -0.01106524587948561
-4.265853170634127 4.3827354788764095e-8 0.0 -0.011073779688390878
-4.263852770554111 4.403899617720641e-8 0.0 -0.011082322058425964
-4.261852370474095 4.425149303585729e-8 0.0 -0.011090872997643969
-4.259851970394079 4.4464848540995416e-8 0.0 -0.011099432514094704
-4.257851570314063 4.467906583247028e-8 0.0 -0.011108000615824579
-4.255851170234047 4.489414804145775e-8 0.0 -0.011116577310876605
-4.253850770154031 4.511009830260315e-8 0.0 -0.01112516260729031
-4.251850370074015 4.5326919764429596e-8 0.0 -0.011133756513101653
-4.249849969993999 4.5544615637910235e-8 0.0 -0.011142359036342822
-4.247849569913983 4.576318907156818e-8 0.0 -0.011150970185042325
-4.245849169833967 4.5982643229539044e-8 0.0 -0.011159589967224853
-4.243848769753951 4.620298133320433e-8 0.0 -0.011168218390911061
-4.241848369673935 4.642420658139412e-8 0.0 -0.011176855464117716
-4.239847969593919 4.6646322183346856e-8 0.0 -0.011185501194857478
-4.237847569513903 4.686933137085236e-8 0.0 -0.01119415559113876
-4.235847169433887 4.709323736182269e-8 0.0 -0.011202818660965758
-4.233846769353871 4.731804342274215e-8 0.0 -0.011211490412338349
-4.231846369273855 4.754375276284917e-8 0.0 -0.011220170853251929
-4.229845969193839 4.777036866077111e-8 0.0 -0.011228859991697385
-4.227845569113823 4.7997894405543695e-8 0.0 -0.011237557835661022
-4.225845169033807 4.822633322201786e-8 0.0 -0.011246264393124372
-4.223844768953791 4.845568844606685e-8 0.0 -0.01125497967206432
-4.221844368873775 4.868596337713471e-8 0.0 -0.011263703680452666
-4.219843968793759 4.891716128344048e-8 0.0 -0.011272436426256457
-4.217843568713743 4.914928547657127e-8 0.0 -0.011281177917437546
-4.215843168633727 4.938233932536007e-8 0.0 -0.011289928161952706
-4.213842768553711 4.9616326136189826e-8 0.0 -0.011298687167753424
-4.211842368473695 4.9851249246668505e-8 0.0 -0.011307454942785886
-4.209841968393679 5.008711200654714e-8 0.0 -0.01131623149499078
-4.207841568313663 5.032391780200596e-8 0.0 -0.011325016832303372
-4.205841168233647 5.0561669977591817e-8 0.0 -0.011333810962653332
-4.203840768153631 5.080037191254605e-8 0.0 -0.01134261389396446
-4.201840368073615 5.104002699651833e-8 0.0 -0.011351425634154921
-4.199839967993599 5.128063862609722e-8 0.0 -0.01136024619113686
-4.197839567913583 5.15222102429741e-8 0.0 -0.011369075572816537
-4.195839167833567 5.176474521771668e-8 0.0 -0.011377913787093977
-4.193838767753551 5.2008246981608e-8 0.0 -0.011386760841863172
-4.191838367673535 5.2252718979808876e-8 0.0 -0.01139561674501173
-4.189837967593519 5.2498164685235715e-8 0.0 -0.011404481504420846
-4.187837567513503 5.2744587477129845e-8 0.0 -0.011413355127965291
-4.185837167433487 5.2991990868306305e-8 0.0 -0.011422237623513215
-4.183836767353471 5.3240378338620387e-8 0.0 -0.011431128998926066
-4.181836367273455 5.348975335231487e-8 0.0 -0.011440029262058546
-4.179835967193439 5.374011938057144e-8 0.0 -0.011448938420758378
-4.177835567113423 5.399147992926623e-8 0.0 -0.011457856482866388
-4.175835167033407 5.4243838552847645e-8 0.0 -0.011466783456216254
-4.173834766953391 5.449719870168068e-8 0.0 -0.01147571934863438
-4.171834366873375 5.475156393541791e-8 0.0 -0.011484664167939987
-4.169833966793359 5.500693778075216e-8 0.0 -0.011493617921944796
-4.167833566713343 5.526332380080545e-8 0.0 -0.011502580618453079
-4.165833166633327 5.552072549798448e-8 0.0 -0.011511552265261349
-4.163832766553311 5.577914647357518e-8 0.0 -0.0115205328701585
-4.161832366473295 5.603859032886349e-8 0.0 -0.011529522440925588
-4.159831966393279 5.6299060573195003e-8 0.0 -0.011538520985335587
-4.157831566313263 5.656056084775429e-8 0.0 -0.011547528511153551
-4.155831166233247 5.682309474168423e-8 0.0 -0.011556545026136303
-4.153830766153231 5.708666582851518e-8 0.0 -0.011565570538032352
-4.151830366073215 5.735127774943172e-8 0.0 -0.011574605054581882
-4.149829965993199 5.761693415429203e-8 0.0 -0.011583648583516501
-4.147829565913183 5.7883638635708445e-8 0.0 -0.011592701132559238
-4.145829165833167 5.8151394871294726e-8 0.0 -0.011601762709424382
-4.143828765753151 5.842020649356183e-8 0.0 -0.011610833321817296
-4.141828365673135 5.8690077161041576e-8 0.0 -0.011619912977434532
-4.139827965593119 5.8961010549613e-8 0.0 -0.011629001683963455
-4.137827565513103 5.9233010319542645e-8 0.0 -0.011638099449082256
-4.135827165433087 5.950608019007764e-8 0.0 -0.011647206280459801
-4.133826765353071 5.978022382668868e-8 0.0 -0.011656322185755547
-4.131826365273055 6.005544498852156e-8 0.0 -0.011665447172619386
-4.129825965193039 6.033174731502611e-8 0.0 -0.011674581248691543
-4.127825565113023 6.060913459483841e-8 0.0 -0.011683724421602468
-4.125825165033007 6.088761050383751e-8 0.0 -0.011692876698972662
-4.123824764952991 6.116717880637335e-8 0.0 -0.011702038088412622
-4.121824364872975 6.14478432772042e-8 0.0 -0.011711208597522726
-4.119823964792959 6.172960764425084e-8 0.0 -0.011720388233892987
-4.117823564712943 6.201247565625068e-8 0.0 -0.011729577005103048
-4.115823164632927 6.229645115041205e-8 0.0 -0.011738774918722106
-4.113822764552911 6.258153781649178e-8 0.0 -0.011747981982308572
-4.111822364472895 6.286773952639269e-8 0.0 -0.011757198203410216
-4.109821964392879 6.315506006875082e-8 0.0 -0.01176642358956373
-4.107821564312863 6.344350322526338e-8 0.0 -0.011775658148294968
-4.105821164232847 6.373307282446505e-8 0.0 -0.01178490188711849
-4.103820764152831 6.402377270356419e-8 0.0 -0.011794154813537586
-4.101820364072815 6.431560666680936e-8 0.0 -0.011803416935044136
-4.099819963992799 6.460857859998115e-8 0.0 -0.011812688259118478
-4.097819563912783 6.490269232120593e-8 0.0 -0.011821968793229304
-4.095819163832767 6.519795170065179e-8 0.0 -0.011831258544833384
-4.0938187637527506 6.549436061195624e-8 0.0 -0.011840557521375639
-4.0918183636727345 6.579192291140956e-8 0.0 -0.011849865730288789
-4.0898179635927185 6.609064249867014e-8 0.0 -0.011859183178993468
-4.0878175635127025 6.639052325257966e-8 0.0 -0.011868509874897876
-4.0858171634326865 6.669156910922569e-8 0.0 -0.011877845825397734
-4.0838167633526705 6.699378393877631e-8 0.0 -0.011887191037876138
-4.0818163632726545 6.72971716565024e-8 0.0 -0.011896545519703386
-4.0798159631926385 6.760173620022625e-8 0.0 -0.011905909278236926
-4.0778155631126225 6.790748155113824e-8 0.0 -0.011915282320821133
-4.0758151630326065 6.821441156032448e-8 0.0 -0.011924664654787157
-4.0738147629525905 6.852253023673094e-8 0.0 -0.011934056287452796
-4.0718143628725745 6.883184152164934e-8 0.0 -0.0119434572261225
-4.0698139627925585 6.914234933902419e-8 0.0 -0.011952867478087034
-4.0678135627125425 6.945405775157787e-8 0.0 -0.01196228705062334
-4.0658131626325265 6.976697065202986e-8 0.0 -0.0119717159509945
-4.0638127625525104 7.00810920632039e-8 0.0 -0.011981154186449586
-4.061812362472494 7.039642598190288e-8 0.0 -0.011990601764223369
-4.059811962392478 7.071297643095054e-8 0.0 -0.012000058691536378
-4.057811562312462 7.103074738286363e-8 0.0 -0.012009524975594627
-4.055811162232446 7.134974284311868e-8 0.0 -0.012019000623589376
-4.05381076215243 7.166996688137695e-8 0.0 -0.012028485642697206
-4.051810362072414 7.199142350658438e-8 0.0 -0.012037980040079721
-4.049809961992398 7.231411679360644e-8 0.0 -0.012047483822883356
-4.047809561912382 7.263805073057239e-8 0.0 -0.012056996998239408
-4.045809161832366 7.296322941142963e-8 0.0 -0.012066519573263629
-4.04380876175235 7.328965689196165e-8 0.0 -0.012076051555056297
-4.041808361672334 7.361733723489083e-8 0.0 -0.012085592950701968
-4.039807961592318 7.394627452028679e-8 0.0 -0.01209514376726925
-4.037807561512302 7.427647280566774e-8 0.0 -0.012104704011810838
-4.035807161432286 7.460793625090056e-8 0.0 -0.012114273691363059
-4.03380676135227 7.494066886146178e-8 0.0 -0.012123852812945993
-4.031806361272254 7.5274674798953e-8 0.0 -0.012133441383563218
-4.029805961192238 7.5609958198955e-8 0.0 -0.012143039410201562
-4.027805561112222 7.594652310857763e-8 0.0 -0.01215264689983106
-4.025805161032206 7.628437364605445e-8 0.0 -0.012162263859404734
-4.02380476095219 7.662351403023293e-8 0.0 -0.012171890295858384
-4.021804360872174 7.696394833250908e-8 0.0 -0.012181526216110516
-4.019803960792158 7.730568071795396e-8 0.0 -0.012191171627062167
-4.017803560712142 7.764871532388307e-8 0.0 -0.012200826535596607
-4.015803160632126 7.799305631710218e-8 0.0 -0.012210490948579344
-4.01380276055211 7.83387078349268e-8 0.0 -0.012220164872857792
-4.011802360472094 7.868567408406135e-8 0.0 -0.012229848315261305
-4.009801960392078 7.903395919835188e-8 0.0 -0.012239541282600741
-4.007801560312062 7.938356742266672e-8 0.0 -0.0122492437816685
-4.005801160232046 7.973450287176997e-8 0.0 -0.012258955819238304
-4.00380076015203 8.008676974889661e-8 0.0 -0.012268677402064956
-4.001800360072014 8.044037231279277e-8 0.0 -0.012278408536884167
-3.999799959991998 8.079531471812118e-8 0.0 -0.012288149230412534
-3.997799559911982 8.115160112821818e-8 0.0 -0.012297899489347064
-3.995799159831966 8.150923586081049e-8 0.0 -0.01230765932036533
-3.99379875975195 8.186822308270392e-8 0.0 -0.012317428730125063
-3.991798359671934 8.222856699539871e-8 0.0 -0.012327207725264092
-3.989797959591918 8.259027188366186e-8 0.0 -0.01233699631240004
-3.987797559511902 8.295334196287141e-8 0.0 -0.012346794498130212
-3.985797159431886 8.331778146575264e-8 0.0 -0.012356602289031501
-3.98379675935187 8.368359462329611e-8 0.0 -0.012366419691659969
-3.981796359271854 8.405078573588132e-8 0.0 -0.0123762467125509
-3.979795959191838 8.44193590032738e-8 0.0 -0.012386083358218516
-3.977795559111822 8.478931873105722e-8 0.0 -0.012395929635155692
-3.9757951590318066 8.516066917797771e-8 0.0 -0.012405785549833959
-3.9737947589517906 8.553341458023e-8 0.0 -0.01241565110870313
-3.9717943588717746 8.590755924686722e-8 0.0 -0.012425526318191243
-3.9697939587917586 8.628310745918688e-8 0.0 -0.012435411184704231
-3.9677935587117426 8.666006347073096e-8 0.0 -0.012445305714625918
-3.9657931586317265 8.703843158708313e-8 0.0 -0.012455209914317603
-3.9637927585517105 8.741821610515343e-8 0.0 -0.012465123790118007
-3.9617923584716945 8.779942132879082e-8 0.0 -0.012475047348343066
-3.9597919583916785 8.81820515306192e-8 0.0 -0.012484980595285688
-3.9577915583116625 8.856611100234446e-8 0.0 -0.012494923537215513
-3.9557911582316465 8.895160409118363e-8 0.0 -0.012504876180378821
-3.9537907581516305 8.933853508710787e-8 0.0 -0.01251483853099826
-3.9517903580716145 8.972690832692587e-8 0.0 -0.01252481059527262
-3.9497899579915985 9.011672807805737e-8 0.0 -0.012534792379376658
-3.9477895579115825 9.050799872067916e-8 0.0 -0.012544783889460925
-3.9457891578315665 9.090072451353737e-8 0.0 -0.012554785131651577
-3.9437887577515505 9.129490985936017e-8 0.0 -0.012564796112049845
-3.9417883576715345 9.169055899087286e-8 0.0 -0.01257481683673252
-3.9397879575915185 9.208767632294668e-8 0.0 -0.012584847311750899
-3.9377875575115024 9.24862661403486e-8 0.0 -0.012594887543131261
-3.9357871574314864 9.288633281111236e-8 0.0 -0.012604937536874167
-3.9337867573514704 9.328788067378135e-8 0.0 -0.012614997298954642
-3.9317863572714544 9.369091403046981e-8 0.0 -0.012625066835321663
-3.9297859571914384 9.409543726482394e-8 0.0 -0.012635146151898036
-3.9277855571114224 9.450145471018301e-8 0.0 -0.012645235254580195
-3.9257851570314064 9.490897068427373e-8 0.0 -0.012655334149237973
-3.9237847569513904 9.531798959676319e-8 0.0 -0.012665442841714405
-3.9217843568713744 9.572851573415309e-8 0.0 -0.012675561337825422
-3.9197839567913584 9.614055347315076e-8 0.0 -0.012685689643359713
-3.9177835567113424 9.65541071661774e-8 0.0 -0.012695827764078474
-3.9157831566313264 9.696918119167508e-8 0.0 -0.012705975705715092
-3.9137827565513104 9.738577983267604e-8 0.0 -0.012716133473975114
-3.9117823564712944 9.780390754048074e-8 0.0 -0.012726301074535748
-3.9097819563912783 9.822356859812142e-8 0.0 -0.012736478513045962
-3.9077815563112623 9.864476735975403e-8 0.0 -0.012746665795125858
-3.9057811562312463 9.906750824718868e-8 0.0 -0.012756862926366838
-3.9037807561512303 9.949179555039656e-8 0.0 -0.012767069912331008
-3.9017803560712143 9.991763364608497e-8 0.0 -0.012777286758551235
-3.8997799559911983 1.0034502689708347e-7 0.0 -0.012787513470530726
-3.8977795559111823 1.0077397965581325e-7 0.0 -0.012797750053742799
-3.8957791558311663 1.0120449625561356e-7 0.0 -0.012807996513630765
-3.8937787557511503 1.016365811078862e-7 0.0 -0.012818252855607545
-3.8917783556711343 1.0207023852168429e-7 0.0 -0.012828519085055543
-3.8897779555911183 1.0250547285983735e-7 0.0 -0.012838795207326226
-3.8877775555111023 1.0294228846435827e-7 0.0 -0.012849081227740144
-3.8857771554310863 1.0338068967725988e-7 0.0 -0.01285937715158636
-3.8837767553510703 1.0382068088392316e-7 0.0 -0.012869682984122555
-3.8817763552710542 1.0426226639860536e-7 0.0 -0.012879998730574382
-3.8797759551910382 1.0470545057719716e-7 0.0 -0.012890324396135591
-3.8777755551110222 1.0515023776344612e-7 0.0 -0.012900659985967497
-3.8757751550310062 1.055966323201818e-7 0.0 -0.012911005505198803
-3.87377475495099 1.0604463852349755e-7 0.0 -0.012921360958925487
-3.871774354870974 1.0649426075183543e-7 0.0 -0.012931726352210293
-3.869773954790958 1.0694550334720831e-7 0.0 -0.012942101690082738
-3.867773554710942 1.0739837061173041e-7 0.0 -0.012952486977538508
-3.865773154630926 1.0785286688567985e-7 0.0 -0.012962882219539534
-3.86377275455091 1.0830899646943615e-7 0.0 -0.012973287421013627
-3.861772354470894 1.0876676370327742e-7 0.0 -0.012983702586854037
-3.859771954390878 1.0922617289972625e-7 0.0 -0.01299412772191938
-3.857771554310862 1.0968722837477463e-7 0.0 -0.013004562831033309
-3.855771154230846 1.1014993441145482e-7 0.0 -0.013015007918984203
-3.85377075415083 1.1061429532922828e-7 0.0 -0.01302546299052497
-3.851770354070814 1.1108031540765784e-7 0.0 -0.013035928050372639
-3.849769953990798 1.1154799897661327e-7 0.0 -0.013046403103208343
-3.847769553910782 1.1201735027749349e-7 0.0 -0.013056888153676643
-3.845769153830766 1.124883736124127e-7 0.0 -0.013067383206385647
-3.84376875375075 1.1296107324532123e-7 0.0 -0.01307788826590646
-3.841768353670734 1.1343545344363881e-7 0.0 -0.013088403336773025
-3.839767953590718 1.1391151850601022e-7 0.0 -0.013098928423481843
-3.837767553510702 1.1438927265128296e-7 0.0 -0.013109463530491555
-3.835767153430686 1.1486872015034622e-7 0.0 -0.013120008662222807
-3.83376675335067 1.1534986522204749e-7 0.0 -0.013130563823057897
-3.831766353270654 1.1583271210778567e-7 0.0 -0.013141129017340505
-3.829765953190638 1.1631726507671525e-7 0.0 -0.01315170424937527
-3.827765553110622 1.1680352831645868e-7 0.0 -0.01316228952342774
-3.825765153030606 1.1729150600769955e-7 0.0 -0.013172884843723934
-3.82376475295059 1.17781202409184e-7 0.0 -0.013183490214449839
-3.821764352870574 1.1827262167557473e-7 0.0 -0.013194105639751569
-3.819763952790558 1.1876576803092342e-7 0.0 -0.013204731123734659
-3.817763552710542 1.1926064562642336e-7 0.0 -0.013215366670463968
-3.815763152630526 1.1975725865143172e-7 0.0 -0.013226012283963307
-3.81376275255051 1.202556112571418e-7 0.0 -0.013236667968215127
-3.811762352470494 1.2075570757739962e-7 0.0 -0.013247333727160193
-3.809761952390478 1.2125755178941933e-7 0.0 -0.013258009564697373
-3.807761552310462 1.217611479715358e-7 0.0 -0.01326869548468318
-3.805761152230446 1.2226650028361596e-7 0.0 -0.013279391490931575
-3.80376075215043 1.227736128126683e-7 0.0 -0.013290097587213529
-3.801760352070414 1.2328248967866107e-7 0.0 -0.01330081377725685
-3.799759951990398 1.2379313491482635e-7 0.0 -0.013311540064745803
-3.797759551910382 1.243055526550102e-7 0.0 -0.01332227645332068
-3.795759151830366 1.2481974693591413e-7 0.0 -0.013333022946577608
-3.79375875175035 1.2533572178209662e-7 0.0 -0.013343779548068271
-3.791758351670334 1.2585348128056617e-7 0.0 -0.013354546261299338
-3.789757951590318 1.2637302937955341e-7 0.0 -0.013365323089732359
-3.787757551510302 1.2689437013484184e-7 0.0 -0.013376110036783365
-3.785757151430286 1.2741750757966352e-7 0.0 -0.013386907105822535
-3.78375675135027 1.2794244560847268e-7 0.0 -0.013397714300173821
-3.781756351270254 1.2846918824582776e-7 0.0 -0.013408531623114672
-3.779755951190238 1.2899773940006076e-7 0.0 -0.013419359077875628
-3.777755551110222 1.2952810306623985e-7 0.0 -0.013430196667640018
-3.775755151030206 1.3006028313188034e-7 0.0 -0.013441044395543625
-3.77375475095019 1.3059428348449753e-7 0.0 -0.013451902264674284
-3.771754350870174 1.3113010803936231e-7 0.0 -0.013462770278071662
-3.769753950790158 1.3166776065276498e-7 0.0 -0.013473648438726685
-3.767753550710142 1.3220724519313887e-7 0.0 -0.013484536749581416
-3.765753150630126 1.327485654820798e-7 0.0 -0.01349543521352857
-3.76375275055011 1.3329172537587808e-7 0.0 -0.013506343833411164
-3.761752350470094 1.3383672861633222e-7 0.0 -0.013517262612022254
-3.759751950390078 1.3438357904065057e-7 0.0 -0.013528191552104399
-3.757751550310062 1.3493228038542748e-7 0.0 -0.013539130656349485
-3.755751150230046 1.3548283641848236e-7 0.0 -0.013550079927398248
-3.75375075015003 1.360352508347762e-7 0.0 -0.013561039367839908
-3.751750350070014 1.365895273743728e-7 0.0 -0.013572008980211894
-3.749749949989998 1.371456696819262e-7 0.0 -0.013582988766999302
-3.747749549909982 1.3770368147147938e-7 0.0 -0.013593978730634712
-3.745749149829966 1.3826356636513493e-7 0.0 -0.013604978873497653
-3.74374874974995 1.388253279572399e-7 0.0 -0.01361598919791436
-3.741748349669934 1.3938896987510108e-7 0.0 -0.013627009706157267
-3.739747949589918 1.3995449569224883e-7 0.0 -0.013638040400444723
-3.737747549509902 1.405219089752746e-7 0.0 -0.013649081282940567
-3.735747149429886 1.4109121325607543e-7 0.0 -0.013660132355753682
-3.73374674934987 1.4166241199889407e-7 0.0 -0.013671193620937744
-3.731746349269854 1.422355087044025e-7 0.0 -0.01368226508049071
-3.729745949189838 1.4281050688021157e-7 0.0 -0.013693346736354486
-3.727745549109822 1.433874099177057e-7 0.0 -0.013704438590414439
-3.725745149029806 1.4396622121347347e-7 0.0 -0.013715540644499175
-3.72374474894979 1.4454694418318537e-7 0.0 -0.013726652900379943
-3.721744348869774 1.4512958213322436e-7 0.0 -0.013737775359770346
-3.719743948789758 1.457141384671179e-7 0.0 -0.013748908024325934
-3.717743548709742 1.4630061641318637e-7 0.0 -0.013760050895643763
-3.715743148629726 1.46889019276078e-7 0.0 -0.013771203975261923
-3.71374274854971 1.4747935027543957e-7 0.0 -0.013782367264659257
-3.711742348469694 1.4807161267602065e-7 0.0 -0.01379354076525488
-3.709741948389678 1.4866580963328324e-7 0.0 -0.013804724478407748
-3.707741548309662 1.4926194429401574e-7 0.0 -0.013815918405416239
-3.705741148229646 1.4986001980847596e-7 0.0 -0.01382712254751775
-3.70374074814963 1.5046003921416473e-7 0.0 -0.013838336905888343
-3.701740348069614 1.5106200563011485e-7 0.0 -0.013849561481642056
-3.699739947989598 1.5166592209729657e-7 0.0 -0.013860796275830797
-3.697739547909582 1.522717915716787e-7 0.0 -0.01387204128944372
-3.695739147829566 1.52879617028312e-7 0.0 -0.013883296523406918
-3.69373874774955 1.5348940139367495e-7 0.0 -0.013894561978582715
-3.691738347669534 1.5410114759251137e-7 0.0 -0.013905837655769679
-3.689737947589518 1.5471485846282884e-7 0.0 -0.013917123555701669
-3.687737547509502 1.553305367992669e-7 0.0 -0.013928419679047774
-3.685737147429486 1.5594818549534428e-7 0.0 -0.013939726026411692
-3.68373674734947 1.565678072034532e-7 0.0 -0.013951042598331312
-3.681736347269454 1.5718940465925257e-7 0.0 -0.013962369395278243
-3.679735947189438 1.5781298059493187e-7 0.0 -0.013973706417657411
-3.677735547109422 1.5843853756920823e-7 0.0 -0.013985053665806574
-3.675735147029406 1.5906607825182106e-7 0.0 -0.013996411139995779
-3.67373474694939 1.596956051789361e-7 0.0 -0.01400777884042706
-3.671734346869374 1.6032712089192325e-7 0.0 -0.014019156767233837
-3.669733946789358 1.6096062781766063e-7 0.0 -0.014030544920480476
-3.667733546709342 1.6159612846629312e-7 0.0 -0.014041943300161827
-3.665733146629326 1.6223362516755435e-7 0.0 -0.014053351906202771
-3.66373274654931 1.6287312033791412e-7 0.0 -0.014064770738457744
-3.661732346469294 1.635146162585338e-7 0.0 -0.014076199796710237
-3.659731946389278 1.641581151984317e-7 0.0 -0.014087639080672273
-3.657731546309262 1.6480361936244137e-7 0.0 -0.014099088589984002
-3.655731146229246 1.6545113095539632e-7 0.0 -0.014110548324213074
-3.65373074614923 1.661006521144759e-7 0.0 -0.014122018282854351
-3.651730346069214 1.667521848883885e-7 0.0 -0.014133498465329283
-3.649729945989198 1.674057313570676e-7 0.0 -0.014144988870985364
-3.647729545909182 1.6806129348248544e-7 0.0 -0.014156489499095745
-3.645729145829166 1.6871887319712398e-7 0.0 -0.014168000348858692
-3.64372874574915 1.6937847241264847e-7 0.0 -0.014179521419397004
-3.641728345669134 1.7004009294878386e-7 0.0 -0.014191052709757665
-3.639727945589118 1.7070373660790783e-7 0.0 -0.014202594218911166
-3.637727545509102 1.7136940513862164e-7 0.0 -0.014214145945751058
-3.635727145429086 1.720371002097293e-7 0.0 -0.014225707889093428
-3.63372674534907 1.7270682344493193e-7 0.0 -0.014237280047676437
-3.631726345269054 1.7337857641588905e-7 0.0 -0.014248862420159714
-3.629725945189038 1.74052360701199e-7 0.0 -0.014260455005123782
-3.627725545109022 1.747281777059878e-7 0.0 -0.014272057801069701
-3.625725145029006 1.75406028850994e-7 0.0 -0.014283670806418361
-3.6237247449489898 1.760859155066491e-7 0.0 -0.014295294019510088
-3.6217243448689738 1.76767838972261e-7 0.0 -0.014306927438603956
-3.6197239447889578 1.774518004586667e-7 0.0 -0.014318571061877325
-3.6177235447089418 1.7813780116802957e-7 0.0 -0.0143302248874254
-3.6157231446289257 1.7882584218802122e-7 0.0 -0.014341888913260367
-3.6137227445489097 1.7951592460284382e-7 0.0 -0.01435356313731126
-3.6117223444688937 1.8020804939261614e-7 0.0 -0.014365247557423036
-3.6097219443888777 1.809022174611291e-7 0.0 -0.014376942171356225
-3.6077215443088617 1.8159842972605145e-7 0.0 -0.014388646976786296
-3.6057211442288457 1.822966869367837e-7 0.0 -0.014400361971303094
-3.6037207441488297 1.8299698984619583e-7 0.0 -0.01441208715241031
-3.6017203440688137 1.8369933916032033e-7 0.0 -0.014423822517524845
-3.5997199439887977 1.844037354360034e-7 0.0 -0.01443556806397632
-3.5977195439087817 1.8511017920407047e-7 0.0 -0.014447323789006372
-3.5957191438287657 1.858186709311621e-7 0.0 -0.014459089689768223
-3.5937187437487497 1.865292110284078e-7 0.0 -0.014470865763325888
-3.5917183436687337 1.8724179981152722e-7 0.0 -0.014482652006653884
-3.5897179435887177 1.8795643750950386e-7 0.0 -0.014494448416636316
-3.5877175435087016 1.8867312433917816e-7 0.0 -0.014506254990066497
-3.5857171434286856 1.8939186036126543e-7 0.0 -0.014518071723646275
-3.5837167433486696 1.901126456000518e-7 0.0 -0.0145298986139855
-3.5817163432686536 1.9083548004512896e-7 0.0 -0.014541735657601154
-3.5797159431886376 1.9156036354731065e-7 0.0 -0.014553582850917152
-3.5777155431086216 1.922872959071037e-7 0.0 -0.014565440190263373
-3.5757151430286056 1.9301627680358424e-7 0.0 -0.01457730767187529
-3.5737147429485896 1.9374730593317568e-7 0.0 -0.014589185291893153
-3.5717143428685736 1.9448038281189017e-7 0.0 -0.014601073046361462
-3.5697139427885576 1.952155069071676e-7 0.0 -0.014612970931228458
-3.5677135427085416 1.9595267762573254e-7 0.0 -0.014624878942345113
-3.5657131426285256 1.9669189428236922e-7 0.0 -0.014636797075465002
-3.5637127425485096 1.9743315606002287e-7 0.0 -0.014648725326243256
-3.5617123424684936 1.9817646211214845e-7 0.0 -0.014660663690236067
-3.5597119423884775 1.9892181148985222e-7 0.0 -0.014672612162900098
-3.5577115423084615 1.996692031314834e-7 0.0 -0.014684570739591812
-3.5557111422284455 2.004186359146759e-7 0.0 -0.014696539415566603
-3.5537107421484295 2.0117010861298024e-7 0.0 -0.014708518185978528
-3.5517103420684135 2.0192361989065932e-7 0.0 -0.014720507045879266
-3.5497099419883975 2.0267916832870936e-7 0.0 -0.014732505990217692
-3.5477095419083815 2.034367524838404e-7 0.0 -0.014744515013839221
-3.5457091418283655 2.0419637068551377e-7 0.0 -0.014756534111484837
-3.5437087417483495 2.0495802123196571e-7 0.0 -0.014768563277790747
-3.5417083416683335 2.0572170238673804e-7 0.0 -0.014780602507287605
-3.5397079415883175 2.064874121739807e-7 0.0 -0.014792651794399703
-3.5377075415083015 2.0725514866121175e-7 0.0 -0.014804711133444462
-3.5357071414282855 2.0802490971472132e-7 0.0 -0.014816780518631598
-3.5337067413482695 2.087966931470231e-7 0.0 -0.014828859944062522
-3.5317063412682534 2.095704966162404e-7 0.0 -0.0148409494037295
-3.5297059411882374 2.103463177215159e-7 0.0 -0.014853048891515092
-3.5277055411082214 2.1112415395270479e-7 0.0 -0.014865158401191472
-3.5257051410282054 2.11904002662619e-7 0.0 -0.014877277926419463
-3.5237047409481894 2.1268586112427323e-7 0.0 -0.014889407460748127
-3.521704340868174 2.1346972646843487e-7 0.0 -0.014901546997613827
-3.519703940788158 2.1425559576342124e-7 0.0 -0.014913696530339624
-3.517703540708142 2.150434658815259e-7 0.0 -0.01492585605213445
-3.515703140628126 2.1583333366208268e-7 0.0 -0.014938025556092457
-3.51370274054811 2.166251957796267e-7 0.0 -0.014950205035192135
-3.511702340468094 2.174190487976707e-7 0.0 -0.014962394482295874
-3.509701940388078 2.1821488917217469e-7 0.0 -0.014974593890148796
-3.507701540308062 2.1901271325674987e-7 0.0 -0.014986803251378356
-3.505701140228046 2.1981251720031014e-7 0.0 -0.014999022558493405
-3.50370074014803 2.2061429713615688e-7 0.0 -0.01501125180388345
-3.501700340068014 2.2141804900677187e-7 0.0 -0.01502349097981795
-3.4996999399879978 2.2222376859504234e-7 0.0 -0.01503574007844552
-3.4976995399079818 2.2303145166650828e-7 0.0 -0.015047999091793052
-3.4956991398279658 2.238410937577262e-7 0.0 -0.015060268011765077
-3.4936987397479498 2.2465269032545532e-7 0.0 -0.015072546830143044
-3.4916983396679337 2.2546623661828802e-7 0.0 -0.015084835538584154
-3.4896979395879177 2.262817278848167e-7 0.0 -0.015097134128621056
-3.4876975395079017 2.2709915911862943e-7 0.0 -0.015109442591660721
-3.4856971394278857 2.27918525214435e-7 0.0 -0.01512176091898379
-3.4836967393478697 2.287398209090824e-7 0.0 -0.015134089101743645
-3.4816963392678537 2.2956304083533718e-7 0.0 -0.015146427130965742
-3.4796959391878377 2.3038817946463563e-7 0.0 -0.015158774997546726
-3.4776955391078217 2.3121523112963616e-7 0.0 -0.015171132692253508
-3.4756951390278057 2.3204418996870813e-7 0.0 -0.015183500205722608
-3.4736947389477897 2.3287505005430142e-7 0.0 -0.015195877528459314
-3.4716943388677737 2.3370780522814771e-7 0.0 -0.015208264650836661
-3.4696939387877577 2.3454244927299805e-7 0.0 -0.01522066156309472
-3.4676935387077417 2.3537897569404775e-7 0.0 -0.015233068255339877
-3.4656931386277257 2.3621737797741016e-7 0.0 -0.015245484717543722
-3.4636927385477096 2.3705764930388729e-7 0.0 -0.015257910939542388
-3.4616923384676936 2.378997828351992e-7 0.0 -0.015270346911035557
-3.4596919383876776 2.387437715092866e-7 0.0 -0.015282792621585772
-3.4576915383076616 2.395896080975568e-7 0.0 -0.01529524806061737
-3.4556911382276456 2.404372851684544e-7 0.0 -0.015307713217415697
-3.4536907381476296 2.412867952331782e-7 0.0 -0.01532018808112627
-3.4516903380676136 2.421381305583309e-7 0.0 -0.01533267264075383
-3.4496899379875976 2.429912832075526e-7 0.0 -0.015345166885161396
-3.4476895379075816 2.4384624515254305e-7 0.0 -0.015357670803069559
-3.4456891378275656 2.4470300813775325e-7 0.0 -0.015370184383055416
-3.4436887377475496 2.455615637844688e-7 0.0 -0.015382707613551608
-3.4416883376675336 2.4642190343468484e-7 0.0 -0.01539524048284567
-3.4396879375875176 2.4728401837488534e-7 0.0 -0.015407782979078882
-3.4376875375075016 2.4814789957063044e-7 0.0 -0.015420335090245332
-3.4356871374274855 2.4901353795798997e-7 0.0 -0.015432896804191187
-3.4336867373474695 2.498809241989475e-7 0.0 -0.015445468108613608
-3.4316863372674535 2.507500487282377e-7 0.0 -0.015458048991059847
-3.4296859371874375 2.5162090186610364e-7 0.0 -0.015470639438926279
-3.4276855371074215 2.524934736933965e-7 0.0 -0.015483239439457466
-3.4256851370274055 2.5336775412790336e-7 0.0 -0.015495848979745333
-3.4236847369473895 2.5424373286710156e-7 0.0 -0.01550846804672791
-3.4216843368673735 2.551213994280571e-7 0.0 -0.015521096627188674
-3.4196839367873575 2.560007431092609e-7 0.0 -0.015533734707755403
-3.4176835367073415 2.5688175301838423e-7 0.0 -0.01554638227489917
-3.4156831366273255 2.577644179994204e-7 0.0 -0.015559039314933562
-3.4136827365473095 2.5864872677666684e-7 0.0 -0.015571705814013417
-3.4116823364672935 2.5953466781594714e-7 0.0 -0.015584381758134105
-3.4096819363872775 2.604222293523667e-7 0.0 -0.015597067133130263
-3.4076815363072614 2.6131139950133497e-7 0.0 -0.015609761924675017
-3.4056811362272454 2.6220216594458057e-7 0.0 -0.015622466118278805
-3.4036807361472294 2.630945163881182e-7 0.0 -0.015635179699288473
-3.4016803360672134 2.6398843821530404e-7 0.0 -0.01564790265288618
-3.3996799359871974 2.6488391852846904e-7 0.0 -0.015660634964088344
-3.3976795359071814 2.6578094425126764e-7 0.0 -0.015673376617744705
-3.3956791358271654 2.666795021043916e-7 0.0 -0.015686127598537214
-3.3936787357471494 2.675795785656715e-7 0.0 -0.015698887890979007
-3.3916783356671334 2.6848115980762643e-7 0.0 -0.015711657479413277
-3.3896779355871174 2.6938423183450744e-7 0.0 -0.01572443634801235
-3.3876775355071014 2.7028878038168336e-7 0.0 -0.01573722448077651
-3.3856771354270854 2.7119479096941734e-7 0.0 -0.015750021861533056
-3.3836767353470694 2.721022487831709e-7 0.0 -0.015762828473934926
-3.3816763352670534 2.730111389442208e-7 0.0 -0.015775644301459987
-3.3796759351870374 2.739214460759781e-7 0.0 -0.015788469327409668
-3.3776755351070213 2.748331547446081e-7 0.0 -0.015801303534908037
-3.3756751350270053 2.757462491519841e-7 0.0 -0.01581414690690061
-3.3736747349469893 2.766607133195681e-7 0.0 -0.01582699942615319
-3.3716743348669733 2.7757653090453027e-7 0.0 -0.015839861075250858
-3.3696739347869573 2.784936854044462e-7 0.0 -0.01585273183659683
-3.3676735347069413 2.7941215992137447e-7 0.0 -0.0158656116924112
-3.3656731346269253 2.803319374238e-7 0.0 -0.015878500624730008
-3.3636727345469093 2.812530005124464e-7 0.0 -0.01589139861540388
-3.3616723344668933 2.821753315451758e-7 0.0 -0.0159043056460971
-3.3596719343868773 2.830989126092337e-7 0.0 -0.015917221698286257
-3.3576715343068613 2.840237254813499e-7 0.0 -0.015930146753259197
-3.3556711342268453 2.849497516190652e-7 0.0 -0.015943080792113776
-3.3536707341468293 2.858769722665494e-7 0.0 -0.01595602379575678
-3.3516703340668133 2.868053683106192e-7 0.0 -0.015968975744902622
-3.3496699339867972 2.877349204264551e-7 0.0 -0.015981936620072273
-3.3476695339067812 2.886656088572914e-7 0.0 -0.015994906401591916
-3.3456691338267652 2.895974136329915e-7 0.0 -0.016007885069591943
-3.343668733746749 2.905303144763727e-7 0.0 -0.01602087260400556
-3.341668333666733 2.914642908014714e-7 0.0 -0.016033868984567545
-3.339667933586717 2.9239932165456284e-7 0.0 -0.0160468741908133
-3.337667533506701 2.933353858147747e-7 0.0 -0.016059888202077294
-3.335667133426685 2.942724617420456e-7 0.0 -0.016072910997491988
-3.333666733346669 2.95210527526818e-7 0.0 -0.0160859425559865
-3.331666333266653 2.9614956097677447e-7 0.0 -0.01609898285628554
-3.329665933186637 2.9708953959081685e-7 0.0 -0.016112031876907837
-3.327665533106621 2.9803044044977856e-7 0.0 -0.016125089596165182
-3.325665133026605 2.989722403760192e-7 0.0 -0.01613815599216091
-3.323664732946589 2.99914915831076e-7 0.0 -0.016151231042788802
-3.321664332866573 3.0085844287923436e-7 0.0 -0.016164314725731627
-3.319663932786557 3.018027973349796e-7 0.0 -0.016177407018459947
-3.317663532706541 3.027479545669731e-7 0.0 -0.016190507898230816
-3.315663132626525 3.036938896455038e-7 0.0 -0.01620361734208635
-3.313662732546509 3.046405772574867e-7 0.0 -0.01621673532685261
-3.311662332466493 3.055879917151366e-7 0.0 -0.016229861829137993
-3.309661932386477 3.065361070149486e-7 0.0 -0.016242996825332173
-3.307661532306461 3.074848967145327e-7 0.0 -0.01625614029160455
-3.305661132226445 3.0843433403322795e-7 0.0 -0.016269292203902982
-3.303660732146429 3.0938439181220356e-7 0.0 -0.016282452537952463
-3.301660332066413 3.1033504250405075e-7 0.0 -0.016295621269253685
-3.299659931986397 3.112862581901299e-7 0.0 -0.016308798373081662
-3.297659531906381 3.122380105319983e-7 0.0 -0.0163219838244843
-3.295659131826365 3.13190270766206e-7 0.0 -0.01633517759828125
-3.2936587317463495 3.1414300981531806e-7 0.0 -0.016348379669062094
-3.2916583316663335 3.1509619819077017e-7 0.0 -0.016361590011185298
-3.2896579315863175 3.160498058853156e-7 0.0 -0.016374808598776644
-3.2876575315063015 3.170038025794575e-7 0.0 -0.016388035405727808
-3.2856571314262855 3.179581575408347e-7 0.0 -0.016401270405694904
-3.2836567313462695 3.1891283955309824e-7 0.0 -0.016414513572097
-3.2816563312662534 3.1986781699397393e-7 0.0 -0.01642776487811494
-3.2796559311862374 3.2082305788383447e-7 0.0 -0.01644102429668952
-3.2776555311062214 3.217785297052883e-7 0.0 -0.01645429180052016
-3.2756551310262054 3.227341995749172e-7 0.0 -0.01646756736206352
-3.2736547309461894 3.2369003410796793e-7 0.0 -0.01648085095353191
-3.2716543308661734 3.2464599950682294e-7 0.0 -0.01649414254689184
-3.2696539307861574 3.2560206153671445e-7 0.0 -0.0165074421138625
-3.2676535307061414 3.2655818545980486e-7 0.0 -0.016520749625914113
-3.2656531306261254 3.275143361323313e-7 0.0 -0.01653406505426676
-3.2636527305461094 3.284704778935832e-7 0.0 -0.01654738836988849
-3.2616523304660934 3.294265746613123e-7 0.0 -0.01656071954349403
-3.2596519303860774 3.3038258978428103e-7 0.0 -0.01657405854554296
-3.2576515303060614 3.313384862001223e-7 0.0 -0.01658740534623858
-3.2556511302260454 3.322942264145229e-7 0.0 -0.016600759915525856
-3.2536507301460293 3.3324977231734276e-7 0.0 -0.016614122223090277
-3.2516503300660133 3.342050853873124e-7 0.0 -0.016627492238355898
-3.2496499299859973 3.351601265463161e-7 0.0 -0.01664086993048411
-3.2476495299059813 3.361148562756183e-7 0.0 -0.016654255268371665
-3.2456491298259653 3.370692345065762e-7 0.0 -0.016667648220649423
-3.2436487297459493 3.3802322060849654e-7 0.0 -0.01668104875568044
-3.2416483296659333 3.389767735412913e-7 0.0 -0.016694456841558486
-3.2396479295859173 3.3992985159526923e-7 0.0 -0.016707872446106428
-3.2376475295059013 3.408824126478749e-7 0.0 -0.016721295536874417
-3.2356471294258853 3.4183441398501213e-7 0.0 -0.01673472608113845
-3.2336467293458693 3.4278581233573857e-7 0.0 -0.016748164045898545
-3.2316463292658533 3.4373656391216423e-7 0.0 -0.01676160939787709
-3.2296459291858373 3.4468662435047093e-7 0.0 -0.016775062103517133
-3.2276455291058213 3.4563594870050396e-7 0.0 -0.016788522128980812
-3.2256451290258052 3.465844915229166e-7 0.0 -0.016801989440147533
-3.2236447289457892 3.4753220671049356e-7 0.0 -0.01681546400261215
-3.2216443288657732 3.4847904762172477e-7 0.0 -0.01682894578168352
-3.2196439287857572 3.4942496704784554e-7 0.0 -0.01684243474238252
-3.217643528705741 3.5036991723018385e-7 0.0 -0.01685593084944037
-3.215643128625725 3.5131384963811574e-7 0.0 -0.016869434067296907
-3.213642728545709 3.5225671530560165e-7 0.0 -0.016882944360098837
-3.211642328465693 3.531984646195502e-7 0.0 -0.016896461691697798
-3.209641928385677 3.541390473319611e-7 0.0 -0.016909986025648763
-3.207641528305661 3.550784125859463e-7 0.0 -0.016923517325208165
-3.205641128225645 3.560165088827699e-7 0.0 -0.016937055553332067
-3.203640728145629 3.5695328405929705e-7 0.0 -0.0169506006726743
-3.201640328065613 3.578886854389146e-7 0.0 -0.01696415264558479
-3.199639927985597 3.588226595158117e-7 0.0 -0.016977711434107534
-3.197639527905581 3.5975515227243404e-7 0.0 -0.016991276999978766
-3.195639127825565 3.606861089626434e-7 0.0 -0.017004849304625314
-3.193638727745549 3.6161547420539286e-7 0.0 -0.017018428309162448
-3.191638327665533 3.625431919170724e-7 0.0 -0.017032013974392066
-3.189637927585517 3.6346920535487715e-7 0.0 -0.017045606260800927
-3.187637527505501 3.643934570751739e-7 0.0 -0.01705920512855863
-3.185637127425485 3.6531588901156375e-7 0.0 -0.017072810537515748
-3.183636727345469 3.662364422250819e-7 0.0 -0.017086422447201696
-3.181636327265453 3.6715505721818253e-7 0.0 -0.01710004081682319
-3.179635927185437 3.6807167374912353e-7 0.0 -0.017113665605261924
-3.177635527105421 3.6898623087013027e-7 0.0 -0.017127296771072775
-3.175635127025405 3.698986667868831e-7 0.0 -0.017140934272481853
-3.173634726945389 3.7080891916556336e-7 0.0 -0.017154578067384352
-3.171634326865373 3.717169246974378e-7 0.0 -0.017168228113342746
-3.169633926785357 3.726226194978449e-7 0.0 -0.017181884367584596
-3.167633526705341 3.7352593889455887e-7 0.0 -0.017195546787000762
-3.165633126625325 3.744268173861559e-7 0.0 -0.01720921532814304
-3.163632726545309 3.753251887270159e-7 0.0 -0.017222889947222528
-3.161632326465293 3.7622098585272934e-7 0.0 -0.017236570600107096
-3.159631926385277 3.771141410344875e-7 0.0 -0.017250257242319808
-3.157631526305261 3.780045855390768e-7 0.0 -0.017263949829036437
-3.155631126225245 3.788922500590902e-7 0.0 -0.01727764831508355
-3.153630726145229 3.797770642584297e-7 0.0 -0.017291352654936393
-3.151630326065213 3.806589571990482e-7 0.0 -0.01730506280271682
-3.149629925985197 3.8153785688124775e-7 0.0 -0.017318778712191035
-3.147629525905181 3.8241369062705366e-7 0.0 -0.017332500336767517
-3.145629125825165 3.8328638482000577e-7 0.0 -0.017346227629494934
-3.143628725745149 3.8415586504740584e-7 0.0 -0.017359960543059785
-3.141628325665133 3.850220560205203e-7 0.0 -0.017373699029784515
-3.139627925585117 3.8588488158325385e-7 0.0 -0.017387443041624928
-3.137627525505101 3.867442646687813e-7 0.0 -0.017401192530168377
-3.135627125425085 3.8760012732383387e-7 0.0 -0.017414947446631315
-3.133626725345069 3.884523907485976e-7 0.0 -0.017428707741857008
-3.131626325265053 3.893009751336496e-7 0.0 -0.017442473366313604
-3.129625925185037 3.9014579988720655e-7 0.0 -0.017456244270091473
-3.127625525105021 3.909867833124664e-7 0.0 -0.017470020402901257
-3.125625125025005 3.9182384298230843e-7 0.0 -0.017483801714071392
-3.123624724944989 3.9265689541663484e-7 0.0 -0.017497588152545915
-3.121624324864973 3.934858561482901e-7 0.0 -0.017511379666882043
-3.119623924784957 3.943106397889806e-7 0.0 -0.01752517620524799
-3.117623524704941 3.9513116003968285e-7 0.0 -0.017538977715420567
-3.115623124624925 3.959473294842114e-7 0.0 -0.01755278414478277
-3.113622724544909 3.9675905986157056e-7 0.0 -0.01756659544032152
-3.111622324464893 3.975662617519693e-7 0.0 -0.01758041154862515
-3.109621924384877 3.9836884491335767e-7 0.0 -0.017594232415881164
-3.107621524304861 3.991667178581543e-7 0.0 -0.01760805798787375
-3.105621124224845 3.9995978829560075e-7 0.0 -0.017621888209981396
-3.103620724144829 4.007479627431837e-7 0.0 -0.017635723027174324
-3.101620324064813 4.015311466740862e-7 0.0 -0.01764956238401219
-3.099619923984797 4.023092446108628e-7 0.0 -0.017663406224641645
-3.097619523904781 4.0308215986176177e-7 0.0 -0.017677254492793754
-3.095619123824765 4.038497947271569e-7 0.0 -0.017691107131781472
-3.0936187237447488 4.0461205043536286e-7 0.0 -0.01770496408449719
-3.0916183236647328 4.0536882707845057e-7 0.0 -0.017718825293410415
-3.0896179235847168 4.061200236209206e-7 0.0 -0.017732690700564796
-3.0876175235047008 4.068655379049074e-7 0.0 -0.017746560247575982
-3.0856171234246847 4.0760526666058783e-7 0.0 -0.017760433875628895
-3.0836167233446687 4.0833910546628216e-7 0.0 -0.017774311525475053
-3.0816163232646527 4.0906694873631133e-7 0.0 -0.017788193137430144
-3.0796159231846367 4.097886896550773e-7 0.0 -0.017802078651371345
-3.0776155231046207 4.1050422035053546e-7 0.0 -0.017815968006734698
-3.0756151230246047 4.112134316600069e-7 0.0 -0.01782986114251245
-3.0736147229445887 4.119162132429355e-7 0.0 -0.01784375799725041
-3.0716143228645727 4.126124535583364e-7 0.0 -0.01785765850904536
-3.0696139227845567 4.133020397919379e-7 0.0 -0.01787156261554214
-3.067613522704541 4.139848579515909e-7 0.0 -0.017885470253931293
-3.065613122624525 4.1466079276838985e-7 0.0 -0.017899381360945918
-3.063612722544509 4.1532972762207965e-7 0.0 -0.01791329587285942
-3.061612322464493 4.159915448151419e-7 0.0 -0.017927213725482283
-3.059611922384477 4.166461251876863e-7 0.0 -0.017941134854159692
-3.057611522304461 4.1729334832214804e-7 0.0 -0.017955059193768615
-3.055611122224445 4.1793309248604193e-7 0.0 -0.01796898667871477
-3.053610722144429 4.18565234690943e-7 0.0 -0.017982917242930205
-3.051610322064413 4.19189650487789e-7 0.0 -0.0179968508198702
-3.049609921984397 4.1980621420974196e-7 0.0 -0.018010787342510583
-3.047609521904381 4.20414798720653e-7 0.0 -0.018024726743344682
-3.045609121824365 4.210152754983293e-7 0.0 -0.018038668954380645
-3.043608721744349 4.2160751473167835e-7 0.0 -0.018052613907138443
-3.041608321664333 4.2219138511774557e-7 0.0 -0.018066561532646817
-3.039607921584317 4.227667539640628e-7 0.0 -0.018080511761440765
-3.037607521504301 4.2333348713487207e-7 0.0 -0.018094464523557993
-3.035607121424285 4.23891449071942e-7 0.0 -0.01810841974853661
-3.033606721344269 4.244405027928333e-7 0.0 -0.01812237736541153
-3.031606321264253 4.2498050966191525e-7 0.0 -0.018136337302712004
-3.029605921184237 4.255113297668006e-7 0.0 -0.01815029948845815
-3.027605521104221 4.2603282166507606e-7 0.0 -0.018164263850158312
-3.025605121024205 4.2654484225246314e-7 0.0 -0.018178230314805727
-3.023604720944189 4.270472470247616e-7 0.0 -0.018192198808875522
-3.021604320864173 4.2753988988009084e-7 0.0 -0.018206169258321754
-3.019603920784157 4.280226232247081e-7 0.0 -0.018220141588574143
-3.017603520704141 4.2849529778045403e-7 0.0 -0.018234115724535094
-3.015603120624125 4.289577627356739e-7 0.0 -0.018248091590576436
-3.013602720544109 4.2940986571746165e-7 0.0 -0.01826206911053626
-3.011602320464093 4.2985145260777957e-7 0.0 -0.018276048207715945
-3.009601920384077 4.3028236782448326e-7 0.0 -0.018290028804876582
-3.007601520304061 4.307024540194798e-7 0.0 -0.018304010824236265
-3.005601120224045 4.3111155216719876e-7 0.0 -0.018317994187466297
-3.003600720144029 4.3150950159928647e-7 0.0 -0.018331978815688474
-3.001600320064013 4.3189613997338117e-7 0.0 -0.01834596462947139
-2.999599919983997 4.322713031777031e-7 0.0 -0.01835995154882744
-2.997599519903981 4.326348253987089e-7 0.0 -0.018373939493209347
-2.995599119823965 4.3298653905864126e-7 0.0 -0.018387928381506845
-2.993598719743949 4.333262748519584e-7 0.0 -0.01840191813204345
-2.991598319663933 4.3365386164298525e-7 0.0 -0.01841590866257304
-2.989597919583917 4.339691265422413e-7 0.0 -0.01842989989027638
-2.987597519503901 4.34271894797153e-7 0.0 -0.01844389173175774
-2.985597119423885 4.3456198989440253e-7 0.0 -0.018457884103041722
-2.983596719343869 4.3483923337951647e-7 0.0 -0.018471876919569336
-2.981596319263853 4.3510344502860343e-7 0.0 -0.018485870096195067
-2.979595919183837 4.3535444263498313e-7 0.0 -0.018499863547182978
-2.977595519103821 4.355920422069448e-7 0.0 -0.018513857186203492
-2.975595119023805 4.358160577439679e-7 0.0 -0.018527850926329616
-2.973594718943789 4.360263013303972e-7 0.0 -0.01854184468003365
-2.971594318863773 4.362225830903399e-7 0.0 -0.018555838359183452
-2.969593918783757 4.3640471117031843e-7 0.0 -0.018569831875038807
-2.9675935187037408 4.3657249177223023e-7 0.0 -0.018583825138248106
-2.9655931186237248 4.367257289798754e-7 0.0 -0.01859781805884441
-2.9635927185437088 4.3686422502957345e-7 0.0 -0.0186118105462419
-2.9615923184636928 4.369877799025035e-7 0.0 -0.01862580250923237
-2.9595919183836767 4.3709619161613755e-7 0.0 -0.018639793855981218
-2.9575915183036607 4.371892561375046e-7 0.0 -0.018653784494024064
-2.9555911182236447 4.372667672305347e-7 0.0 -0.018667774330262822
-2.9535907181436287 4.373285165983065e-7 0.0 -0.018681763270962007
-2.9515903180636127 4.373742937893721e-7 0.0 -0.018695751221744973
-2.9495899179835967 4.374038861422458e-7 0.0 -0.01870973808759005
-2.9475895179035807 4.3741707891897796e-7 0.0 -0.018723723772826814
-2.9455891178235647 4.3741365497208806e-7 0.0 -0.018737708181132254
-2.9435887177435487 4.3739339519038856e-7 0.0 -0.018751691215526722
-2.9415883176635327 4.3735607801326237e-7 0.0 -0.018765672778370324
-2.9395879175835167 4.3730147964056443e-7 0.0 -0.018779652771358846
-2.9375875175035007 4.372293740603772e-7 0.0 -0.018793631095519868
-2.9355871174234847 4.3713953289288565e-7 0.0 -0.018807607651208785
-2.9335867173434687 4.370317254216022e-7 0.0 -0.018821582338104846
-2.9315863172634526 4.3690571862806116e-7 0.0 -0.018835555055207204
-2.9295859171834366 4.3676127707732715e-7 0.0 -0.018849525700830837
-2.9275855171034206 4.365981629093213e-7 0.0 -0.018863494172602552
-2.9255851170234046 4.364161359116797e-7 0.0 -0.018877460367456876
-2.9235847169433886 4.3621495334628113e-7 0.0 -0.018891424181632026
-2.9215843168633726 4.359943701261887e-7 0.0 -0.0189053855106657
-2.9195839167833566 4.3575413855023726e-7 0.0 -0.01891934424939102
-2.9175835167033406 4.35494008462628e-7 0.0 -0.01893330029193241
-2.9155831166233246 4.3521372720435603e-7 0.0 -0.018947253531701257
-2.9135827165433086 4.3491303955076055e-7 0.0 -0.01896120386139194
-2.9115823164632926 4.3459168764387046e-7 0.0 -0.01897515117297733
-2.9095819163832766 4.3424941103924197e-7 0.0 -0.01898909535770476
-2.9075815163032606 4.3388594668687663e-7 0.0 -0.019003036306091604
-2.9055811162232446 4.3350102893816023e-7 0.0 -0.019016973907921064
-2.9035807161432285 4.330943893134098e-7 0.0 -0.019030908052237838
-2.9015803160632125 4.3266575681065456e-7 0.0 -0.019044838627343637
-2.8995799159831965 4.3221485755348676e-7 0.0 -0.01905876552079292
-2.8975795159031805 4.317414150564747e-7 0.0 -0.019072688619388573
-2.8955791158231645 4.312451498539316e-7 0.0 -0.019086607809177362
-2.8935787157431485 4.3072577994400507e-7 0.0 -0.01910052297544535
-2.8915783156631325 4.301830203376489e-7 0.0 -0.01911443400271378
-2.8895779155831165 4.2961658314188966e-7 0.0 -0.019128340774734263
-2.8875775155031005 4.290261777090132e-7 0.0 -0.019142243174484347
-2.8855771154230845 4.284115105064601e-7 0.0 -0.01915614108416302
-2.8835767153430685 4.2777228487916874e-7 0.0 -0.019170034385185948
-2.8815763152630525 4.2710820142601025e-7 0.0 -0.019183922958181235
-2.8795759151830365 4.2641895769621185e-7 0.0 -0.019197806682984285
-2.8775755151030205 4.257042481355805e-7 0.0 -0.019211685438633587
-2.8755751150230044 4.2496376430854743e-7 0.0 -0.019225559103365847
-2.8735747149429884 4.241971945564277e-7 0.0 -0.01923942755461116
-2.8715743148629724 4.234042242819147e-7 0.0 -0.019253290668988524
-2.8695739147829564 4.225845356593816e-7 0.0 -0.019267148322300906
-2.8675735147029404 4.217378077025352e-7 0.0 -0.01928100038953043
-2.8655731146229244 4.2086371639799003e-7 0.0 -0.01929484674483377
-2.8635727145429084 4.1996193428719963e-7 0.0 -0.01930868726153695
-2.8615723144628924 4.1903213091228075e-7 0.0 -0.019322521812130844
-2.8595719143828764 4.180739723701893e-7 0.0 -0.01933635026826603
-2.8575715143028604 4.17087121609358e-7 0.0 -0.019350172500747893
-2.8555711142228444 4.160712381486714e-7 0.0 -0.01936398837953182
-2.8535707141428284 4.1502597822491716e-7 0.0 -0.019377797773718022
-2.8515703140628124 4.1395099467135543e-7 0.0 -0.019391600551546644
-2.8495699139827964 4.1284593685700366e-7 0.0 -0.01940539658039262
-2.8475695139027803 4.1171045075082124e-7 0.0 -0.019419185726760775
-2.8455691138227643 4.1054417894252626e-7 0.0 -0.01943296785628046
-2.8435687137427483 4.0934676029391603e-7 0.0 -0.019446742833700785
-2.8415683136627323 4.081178303656091e-7 0.0 -0.019460510522885173
-2.8395679135827168 4.068570209885686e-7 0.0 -0.01947427078680617
-2.8375675135027008 4.0556396053124943e-7 0.0 -0.019488023487540446
-2.8355671134226847 4.042382735543887e-7 0.0 -0.01950176848626342
-2.8335667133426687 4.028795811163166e-7 0.0 -0.019515505643244058
-2.8315663132626527 4.0148750054744275e-7 0.0 -0.019529234817839393
-2.8295659131826367 4.000616453756628e-7 0.0 -0.019542955868489337
-2.8275655131026207 3.986016254235031e-7 0.0 -0.019556668652711384
-2.8255651130226047 3.9710704674914e-7 0.0 -0.019570373027095085
-2.8235647129425887 3.955775114989485e-7 0.0 -0.01958406884729668
-2.8215643128625727 3.9401261803934107e-7 0.0 -0.019597755968033675
-2.8195639127825567 3.9241196082319407e-7 0.0 -0.01961143424307918
-2.8175635127025407 3.90775130337806e-7 0.0 -0.01962510352525689
-2.8155631126225247 3.8910171317602105e-7 0.0 -0.019638763666434765
-2.8135627125425087 3.873912917725514e-7 0.0 -0.019652414517520173
-2.8115623124624927 3.8564344478388135e-7 0.0 -0.01966605592845392
-2.8095619123824767 3.838577465643811e-7 0.0 -0.01967968774820472
-2.8075615123024606 3.820337675253943e-7 0.0 -0.019693309824763472
-2.8055611122224446 3.801710738160491e-7 0.0 -0.019706922005137573
-2.8035607121424286 3.7826922746377056e-7 0.0 -0.019720524135345217
-2.8015603120624126 3.763277863395864e-7 0.0 -0.019734116060409645
-2.7995599119823966 3.74346303969042e-7 0.0 -0.019747697624353334
-2.7975595119023806 3.723243296883255e-7 0.0 -0.0197612686701921
-2.7955591118223646 3.70261408361508e-7 0.0 -0.01977482903992929
-2.7935587117423486 3.6815708070320197e-7 0.0 -0.019788378574550014
-2.7915583116623326 3.660108828448805e-7 0.0 -0.019801917114014994
-2.7895579115823166 3.6382234654477874e-7 0.0 -0.01981544449725481
-2.7875575115023006 3.6159099914452597e-7 0.0 -0.01982896056216369
-2.7855571114222846 3.593163634112856e-7 0.0 -0.019842465145593763
-2.7835567113422686 3.5699795753255104e-7 0.0 -0.01985595808334875
-2.7815563112622526 3.5463529521155557e-7 0.0 -0.01986943921017803
-2.7795559111822365 3.52227885405329e-7 0.0 -0.019882908359770482
-2.7775555111022205 3.497752324617409e-7 0.0 -0.01989636536474823
-2.7755551110222045 3.4727683606051996e-7 0.0 -0.01990981005666067
-2.7735547109421885 3.447321910467205e-7 0.0 -0.019923242265978004
-2.7715543108621725 3.421407875174587e-7 0.0 -0.019936661822085144
-2.7695539107821565 3.395021106952778e-7 0.0 -0.019950068553275364
-2.7675535107021405 3.368156410270273e-7 0.0 -0.01996346228674392
-2.7655531106221245 3.3408085391151143e-7 0.0 -0.019976842848581762
-2.7635527105421085 3.3129722000480033e-7 0.0 -0.0199902100637692
-2.7615523104620925 3.284642046842007e-7 0.0 -0.020003563756169268
-2.7595519103820765 3.255812685426518e-7 0.0 -0.02001690374852145
-2.7575515103020605 3.2264786692555447e-7 0.0 -0.020030229862435127
-2.7555511102220445 3.196634501163864e-7 0.0 -0.020043541918382972
-2.7535507101420285 3.166274632013938e-7 0.0 -0.020056839735694325
-2.7515503100620124 3.135393461580621e-7 0.0 -0.020070123132548863
-2.7495499099819964 3.10398533530723e-7 0.0 -0.020083391925969668
-2.7475495099019804 3.0720445475147795e-7 0.0 -0.020096645931816717
-2.7455491098219644 3.039565337637634e-7 0.0 -0.020109884964779993
-2.7435487097419484 3.0065418921317033e-7 0.0 -0.020123108838372927
-2.7415483096619324 2.9729683425662456e-7 0.0 -0.020136317364925486
-2.7395479095819164 2.938838766126939e-7 0.0 -0.02014951035557736
-2.7375475095019004 2.9041471844362676e-7 0.0 -0.020162687620271187
-2.7355471094218844 2.8688875639004685e-7 0.0 -0.020175848967745408
-2.7335467093418684 2.8330538145819595e-7 0.0 -0.020188994205527742
-2.7315463092618524 2.796639789366673e-7 0.0 -0.02020212313992776
-2.7295459091818364 2.7596392846752915e-7 0.0 -0.020215235576030194
-2.7275455091018204 2.7220460388152623e-7 0.0 -0.020228331317687726
-2.7255451090218044 2.6838537333859214e-7 0.0 -0.020241410167513955
-2.7235447089417884 2.645055989462103e-7 0.0 -0.020254471926876245
-2.7215443088617723 2.605646371167669e-7 0.0 -0.020267516395888696
-2.7195439087817563 2.565618381234619e-7 0.0 -0.02028054337340457
-2.7175435087017403 2.5249654642990615e-7 0.0 -0.020293552657009474
-2.7155431086217243 2.483681003553201e-7 0.0 -0.020306544043013942
-2.7135427085417083 2.4417583205371685e-7 0.0 -0.020319517326445956
-2.7115423084616923 2.399190677081914e-7 0.0 -0.02033247230104377
-2.7095419083816763 2.3559712717530212e-7 0.0 -0.02034540875924845
-2.7075415083016603 2.3120932412905304e-7 0.0 -0.020358326492196425
-2.7055411082216443 2.267549659255852e-7 0.0 -0.02037122528971197
-2.7035407081416283 2.2223335358062535e-7 0.0 -0.02038410494029988
-2.7015403080616123 2.1764378178856791e-7 0.0 -0.020396965231137716
-2.6995399079815963 2.1298553859634695e-7 0.0 -0.020409805948068176
-2.6975395079015803 2.0825790584752535e-7 0.0 -0.020422626875591605
-2.6955391078215643 2.034601585560597e-7 0.0 -0.02043542779685844
-2.6935387077415482 1.985915652862047e-7 0.0 -0.020448208493661017
-2.6915383076615322 1.9365138796169357e-7 0.0 -0.020460968746426368
-2.6895379075815162 1.8863888172869492e-7 0.0 -0.02047370833420805
-2.6875375075015002 1.835532949454044e-7 0.0 -0.020486427034678442
-2.685537107421484 1.7839386928959755e-7 0.0 -0.0204991246241209
-2.683536707341468 1.7315983947413516e-7 0.0 -0.0205118008774217
-2.681536307261452 1.6785043331114802e-7 0.0 -0.02052445556806231
-2.679535907181436 1.6246487162356604e-7 0.0 -0.02053708846811099
-2.67753550710142 1.57002368196546e-7 0.0 -0.02054969934821526
-2.675535107021404 1.5146212981737017e-7 0.0 -0.02056228797759338
-2.673534706941388 1.4584335602911558e-7 0.0 -0.020574854124026466
-2.671534306861372 1.4014523923126798e-7 0.0 -0.020587397553850195
-2.669533906781356 1.3436696456696484e-7 0.0 -0.02059991803194669
-2.66753350670134 1.2850770984493276e-7 0.0 -0.020612415321736063
-2.665533106621324 1.2256664559673336e-7 0.0 -0.020624889185168464
-2.663532706541308 1.1654293477145194e-7 0.0 -0.02063733938271537
-2.661532306461292 1.1043573304274357e-7 0.0 -0.020649765673361423
-2.659531906381276 1.0424418836821325e-7 0.0 -0.020662167814595997
-2.65753150630126 9.796744126523704e-8 0.0 -0.020674545562404605
-2.655531106221244 9.16046244570784e-8 0.0 -0.020686898671260417
-2.653530706141228 8.515486314003562e-8 0.0 -0.020699226894115852
-2.651530306061212 7.861727458792489e-8 0.0 -0.020711529982393742
-2.649529905981196 7.199096826830675e-8 0.0 -0.020723807685978896
-2.64752950590118 6.527504587371113e-8 0.0 -0.020736059753209253
-2.645529105821164 5.846860103714269e-8 0.0 -0.020748285930867277
-2.643528705741148 5.157071952810455e-8 0.0 -0.020760485964171044
-2.641528305661132 4.4580478846673044e-8 0.0 -0.020772659596765518
-2.639527905581116 3.749694862942299e-8 0.0 -0.020784806570713694
-2.6375275055011 3.0319190075234204e-8 0.0 -0.02079692662648769
-2.635527105421084 2.304625636509461e-8 0.0 -0.02080901950295952
-2.633526705341068 1.567719226484854e-8 0.0 -0.020821084937392577
-2.631526305261052 8.211034172034282e-9 0.0 -0.020833122665432302
-2.629525905181036 6.468101332313125e-10 0.0 -0.020845132421096958
-2.62752550510102 -7.0164603484940136e-9 0.0 -0.020857113936768784
-2.625525105021004 -1.4779766329200972e-8 0.0 -0.020869066943184633
-2.623524704940988 -2.2644105382441104e-8 0.0 -0.02088099116942685
-2.621524304860972 -3.061048384385423e-8 0.0 -0.02089288634291394
-2.619523904780956 -3.867991674351423e-8 0.0 -0.020904752189391196
-2.61752350470094 -4.685342788572633e-8 0.0 -0.020916588432921407
-2.615523104620924 -5.5132049918416026e-8 0.0 -0.0209283947958755
-2.6135227045409084 -6.351682444762086e-8 0.0 -0.020940170998922855
-2.6115223044608924 -7.200880209300153e-8 0.0 -0.020951916761022094
-2.6095219043808764 -8.060904239243216e-8 0.0 -0.020963631799411388
-2.6075215043008604 -8.931861412292408e-8 0.0 -0.02097531582959878
-2.6055211042208444 -9.813859512368406e-8 0.0 -0.02098696856535267
-2.6035207041408284 -1.070700726274465e-7 0.0 -0.02099858971869204
-2.6015203040608124 -1.1611414295342737e-7 0.0 -0.021010178999876804
-2.5995199039807964 -1.2527191187508557e-7 0.0 -0.021021736117397966
-2.5975195039007803 -1.3454449465655216e-7 0.0 -0.02103326077796771
-2.5955191038207643 -1.4393301602314001e-7 0.0 -0.021044752686509766
-2.5935187037407483 -1.5343861017695637e-7 0.0 -0.021056211546149173
-2.5915183036607323 -1.630624209738446e-7 0.0 -0.021067637058202443
-2.5895179035807163 -1.7280560202052875e-7 0.0 -0.02107902892216767
-2.5875175035007003 -1.82669316577469e-7 0.0 -0.02109038683571421
-2.5855171034206843 -1.9265473775141595e-7 0.0 -0.021101710494672743
-2.5835167033406683 -2.0276304862204553e-7 0.0 -0.021112999593025122
-2.5815163032606523 -2.1299544204246568e-7 0.0 -0.021124253822893943
-2.5795159031806363 -2.2335312095320137e-7 0.0 -0.021135472874532567
-2.5775155031006203 -2.3383729840821543e-7 0.0 -0.02114665643631463
-2.5755151030206043 -2.4444919751419325e-7 0.0 -0.02115780419472358
-2.5735147029405883 -2.5519005174105824e-7 0.0 -0.02116891583434269
-2.5715143028605723 -2.6606110457329246e-7 0.0 -0.02117999103784421
-2.5695139027805562 -2.7706361000433277e-7 0.0 -0.02119102948597886
-2.5675135027005402 -2.881988324723861e-7 0.0 -0.0212020308575656
-2.5655131026205242 -2.994680467199168e-7 0.0 -0.02121299482948074
-2.5635127025405082 -3.108725381752858e-7 0.0 -0.02122392107664739
-2.561512302460492 -3.224136026717256e-7 0.0 -0.021234809272024785
-2.559511902380476 -3.3409254694000134e-7 0.0 -0.021245659086597424
-2.55751150230046 -3.4591068826840543e-7 0.0 -0.021256470189364496
-2.555511102220444 -3.578693547560269e-7 0.0 -0.02126724224732881
-2.553510702140428 -3.6996988541163067e-7 0.0 -0.02127797492548602
-2.551510302060412 -3.822136301675355e-7 0.0 -0.021288667886813606
-2.549509901980396 -3.9460194993165554e-7 0.0 -0.021299320792260053
-2.54750950190038 -4.0713621658056143e-7 0.0 -0.02130993330073358
-2.545509101820364 -4.1981781317632083e-7 0.0 -0.021320505069091118
-2.543508701740348 -4.326481340202748e-7 0.0 -0.021331035752127366
-2.541508301660332 -4.456285846183433e-7 0.0 -0.02134152500256334
-2.539507901580316 -4.5876058172265866e-7 0.0 -0.02135197247103527
-2.5375075015003 -4.7204555349809885e-7 0.0 -0.0213623778060833
-2.535507101420284 -4.854849396194322e-7 0.0 -0.021372740654140153
-2.533506701340268 -4.990801911446824e-7 0.0 -0.021383060659519566
-2.531506301260252 -5.128327708065622e-7 0.0 -0.02139333746440536
-2.529505901180236 -5.267441529240025e-7 0.0 -0.021403570708839303
-2.52750550110022 -5.408158234247035e-7 0.0 -0.021413760030710133
-2.525505101020204 -5.550492801556506e-7 0.0 -0.021423905065741496
-2.523504700940188 -5.694460326836209e-7 0.0 -0.021434005447480753
-2.521504300860172 -5.840076024114099e-7 0.0 -0.02144406080728698
-2.519503900780156 -5.987355228276314e-7 0.0 -0.021454070774319496
-2.51750350070014 -6.136313393245718e-7 0.0 -0.0214640349755258
-2.515503100620124 -6.286966093786012e-7 0.0 -0.021473953035629996
-2.513502700540108 -6.439329025640511e-7 0.0 -0.02148382457712067
-2.511502300460092 -6.593418007006663e-7 0.0 -0.021493649220239365
-2.509501900380076 -6.749248978501349e-7 0.0 -0.021503426582968055
-2.50750150030006 -6.906838002848636e-7 0.0 -0.021513156281017555
-2.505501100220044 -7.066201267464517e-7 0.0 -0.021522837927815397
-2.503500700140028 -7.227355084439557e-7 0.0 -0.021532471134493338
-2.501500300060012 -7.390315889029692e-7 0.0 -0.021542055509875792
-2.499499899979996 -7.555100243229751e-7 0.0 -0.021551590660467017
-2.49749949989998 -7.721724834576504e-7 0.0 -0.021561076190439225
-2.495499099819964 -7.890206477536438e-7 0.0 -0.021570511701620165
-2.493498699739948 -8.060562112794517e-7 0.0 -0.02157989679348077
-2.491498299659932 -8.232808809214426e-7 0.0 -0.021589231063122605
-2.489497899579916 -8.40696376356101e-7 0.0 -0.021598514105265643
-2.4874974994999 -8.583044302772763e-7 0.0 -0.021607745512235536
-2.485497099419884 -8.761067880735246e-7 0.0 -0.0216169248739512
-2.483496699339868 -8.941052082721973e-7 0.0 -0.02162605177791218
-2.481496299259852 -9.123014623590303e-7 0.0 -0.02163512580918587
-2.479495899179836 -9.306973348978398e-7 0.0 -0.021644146550395087
-2.47749549909982 -9.49294623707464e-7 0.0 -0.021653113581705026
-2.475495099019804 -9.680951395321657e-7 0.0 -0.02166202648081058
-2.473494698939788 -9.871007066123566e-7 0.0 -0.021670884822923564
-2.471494298859772 -1.0063131622925492e-6 0.0 -0.02167968818075986
-2.469493898779756 -1.0257343573284033e-6 0.0 -0.021688436124526138
-2.46749349869974 -1.0453661557149885e-6 0.0 -0.021697128221907336
-2.465493098619724 -1.065210435028524e-6 0.0 -0.021705764038053355
-2.463492698539708 -1.0852690861418851e-6 0.0 -0.02171434313556598
-2.461492298459692 -1.1055440134535854e-6 0.0 -0.021722865074485946
-2.459491898379676 -1.1260371349571668e-6 0.0 -0.02173132941227946
-2.45749149829966 -1.146750382241199e-6 0.0 -0.021739735703825508
-2.455491098219644 -1.1676857003505015e-6 0.0 -0.021748083501401762
-2.453490698139628 -1.1888450481140067e-6 0.0 -0.02175637235467226
-2.451490298059612 -1.2102303979955736e-6 0.0 -0.021764601810673252
-2.449489897979596 -1.23184373614256e-6 0.0 -0.021772771413800247
-2.44748949789958 -1.2536870625350083e-6 0.0 -0.02178088070579448
-2.445489097819564 -1.275762390862481e-6 0.0 -0.02178892922572937
-2.443488697739548 -1.2980717486298782e-6 0.0 -0.021796916509997044
-2.441488297659532 -1.3206171771088654e-6 0.0 -0.02180484209229474
-2.439487897579516 -1.3434007316535934e-6 0.0 -0.02181270550361114
-2.4374874974994998 -1.3664244812652826e-6 0.0 -0.02182050627221299
-2.4354870974194838 -1.3896905089981482e-6 0.0 -0.021828243923630974
-2.4334866973394678 -1.4132009117269473e-6 0.0 -0.021835917980646408
-2.4314862972594518 -1.436957800417596e-6 0.0 -0.02184352796327707
-2.4294858971794357 -1.4609632998791033e-6 0.0 -0.021851073388763742
-2.4274854970994197 -1.485219548959596e-6 0.0 -0.02185855377155598
-2.4254850970194037 -1.5097287004578464e-6 0.0 -0.021865968623298586
-2.4234846969393877 -1.5344929212117442e-6 0.0 -0.021873317452817446
-2.4214842968593717 -1.559514392181563e-6 0.0 -0.021880599766105374
-2.4194838967793557 -1.584795308085668e-6 0.0 -0.021887815066308706
-2.4174834966993397 -1.6103378779781796e-6 0.0 -0.021894962853712452
-2.4154830966193237 -1.6361443246990653e-6 0.0 -0.02190204262572687
-2.4134826965393077 -1.6622168852176156e-6 0.0 -0.021909053876872815
-2.4114822964592917 -1.6885578105804017e-6 0.0 -0.02191599609876798
-2.4094818963792757 -1.7151693657898454e-6 0.0 -0.021922868780112376
-2.4074814962992597 -1.7420538298857507e-6 0.0 -0.021929671406674338
-2.4054810962192437 -1.7692134958759154e-6 0.0 -0.02193640346127604
-2.4034806961392277 -1.796650670855826e-6 0.0 -0.02194306442377922
-2.4014802960592116 -1.8243676758265132e-6 0.0 -0.021949653771071075
-2.3994798959791956 -1.8523668457760822e-6 0.0 -0.021956170977049445
-2.3974794958991796 -1.8806505295704268e-6 0.0 -0.021962615512608752
-2.3954790958191636 -1.9092210900815976e-6 0.0 -0.02196898684562531
-2.3934786957391476 -1.938080904068107e-6 0.0 -0.021975284440943148
-2.3914782956591316 -1.9672323620621712e-6 0.0 -0.021981507760359092
-2.3894778955791156 -1.9966778684668562e-6 0.0 -0.021987656262608624
-2.3874774954990996 -2.0264198415248513e-6 0.0 -0.021993729403350953
-2.385477095419084 -2.056460713053057e-6 0.0 -0.02199972663515462
-2.383476695339068 -2.0868029287860607e-6 0.0 -0.022005647407482926
-2.381476295259052 -2.117448948020517e-6 0.0 -0.02201149116667911
-2.379475895179036 -2.148401243660253e-6 0.0 -0.022017257355951565
-2.37747549509902 -2.1796623021173855e-6 0.0 -0.02202294541535954
-2.375475095019004 -2.21123462337304e-6 0.0 -0.022028554781797993
-2.373474694938988 -2.243120720755304e-6 0.0 -0.02203408488898289
-2.371474294858972 -2.2753231209912683e-6 0.0 -0.02203953516743668
-2.369473894778956 -2.3078443641237623e-6 0.0 -0.022044905044473234
-2.36747349469894 -2.340687003384717e-6 0.0 -0.02205019394418308
-2.365473094618924 -2.3738536050841447e-6 0.0 -0.022055401287418487
-2.363472694538908 -2.407346748735037e-6 0.0 -0.02206052649177881
-2.361472294458892 -2.441169026616216e-6 0.0 -0.022065568971595256
-2.359471894378876 -2.475323044025604e-6 0.0 -0.02207052813791633
-2.35747149429886 -2.50981141898185e-6 0.0 -0.0220754033984926
-2.355471094218844 -2.544636782148002e-6 0.0 -0.02208019415776199
-2.353470694138828 -2.579801776739568e-6 0.0 -0.02208489981683464
-2.351470294058812 -2.6153090584776773e-6 0.0 -0.022089519773477985
-2.349469893978796 -2.6511612954104036e-6 0.0 -0.022094053422101863
-2.34746949389878 -2.6873611676594966e-6 0.0 -0.022098500153743428
-2.345469093818764 -2.7239113675071175e-6 0.0 -0.02210285935605205
-2.343468693738748 -2.76081459923104e-6 0.0 -0.0221071304132745
-2.341468293658732 -2.7980735788322997e-6 0.0 -0.022111312706239727
-2.339467893578716 -2.835691033882537e-6 0.0 -0.022115405612343923
-2.3374674934987 -2.8736697036280817e-6 0.0 -0.02211940850553551
-2.335467093418684 -2.9120123385215774e-6 0.0 -0.02212332075629994
-2.333466693338668 -2.9507217002254504e-6 0.0 -0.022127141731644817
-2.331466293258652 -2.989800561356906e-6 0.0 -0.02213087079508467
-2.329465893178636 -3.0292517053959883e-6 0.0 -0.02213450730662605
-2.32746549309862 -3.0690779263993495e-6 0.0 -0.022138050622752425
-2.325465093018604 -3.10928202891525e-6 0.0 -0.022141500096409118
-2.323464692938588 -3.1498668276990632e-6 0.0 -0.022144855076988157
-2.321464292858572 -3.1908351475293945e-6 0.0 -0.022148114910313405
-2.319463892778556 -3.232189823003384e-6 0.0 -0.022151278938625424
-2.31746349269854 -3.273933698293846e-6 0.0 -0.02215434650056644
-2.315463092618524 -3.316069626953244e-6 0.0 -0.022157316931165294
-2.313462692538508 -3.3586004716326667e-6 0.0 -0.022160189561822558
-2.3114622924584918 -3.4015291038892725e-6 0.0 -0.02216296372029533
-2.3094618923784758 -3.44485840381506e-6 0.0 -0.022165638730682474
-2.3074614922984598 -3.4885912599709468e-6 0.0 -0.022168213913409403
-2.3054610922184438 -3.5327305688611504e-6 0.0 -0.0221706885852134
-2.3034606921384277 -3.577279234869002e-6 0.0 -0.022173062059128446
-2.3014602920584117 -3.622240169901328e-6 0.0 -0.02217533364447042
-2.2994598919783957 -3.6676162930276285e-6 0.0 -0.02217750264682227
-2.2974594918983797 -3.7134105302198683e-6 0.0 -0.02217956836801896
-2.2954590918183637 -3.7596258140107364e-6 0.0 -0.022181530106132795
-2.2934586917383477 -3.8062650831987427e-6 0.0 -0.022183387155458513
-2.2914582916583317 -3.8533312824926e-6 0.0 -0.0221851388064987
-2.2894578915783157 -3.900827362075809e-6 0.0 -0.022186784345948785
-2.2874574914982997 -3.94875627746788e-6 0.0 -0.022188323056682425
-2.2854570914182837 -3.997120988887687e-6 0.0 -0.022189754217736855
-2.2834566913382677 -4.045924460972447e-6 0.0 -0.022191077104298247
-2.2814562912582517 -4.095169662515774e-6 0.0 -0.02219229098768727
-2.2794558911782357 -4.1448595657998105e-6 0.0 -0.02219339513534408
-2.2774554910982197 -4.194997146557064e-6 0.0 -0.022194388810814425
-2.2754550910182036 -4.245585382972941e-6 0.0 -0.02219527127373467
-2.2734546909381876 -4.296627255789831e-6 0.0 -0.02219604177981771
-2.2714542908581716 -4.348125747634032e-6 0.0 -0.022196699580838503
-2.2694538907781556 -4.400083842479724e-6 0.0 -0.022197243924619726
-2.2674534906981396 -4.452504525248244e-6 0.0 -0.022197674055017706
-2.2654530906181236 -4.505390781292876e-6 0.0 -0.02219798921190802
-2.2634526905381076 -4.558745595842004e-6 0.0 -0.02219818863117152
-2.2614522904580916 -4.6125719536868615e-6 0.0 -0.02219827154468021
-2.2594518903780756 -4.66687283831764e-6 0.0 -0.022198237180283464
-2.2574514902980596 -4.72165123159736e-6 0.0 -0.02219808476179374
-2.2554510902180436 -4.7769101131078795e-6 0.0 -0.022197813508973208
-2.2534506901380276 -4.832652459655501e-6 0.0 -0.022197422637519476
-2.2514502900580116 -4.8888812444834034e-6 0.0 -0.02219691135905249
-2.2494498899779956 -4.945599436945516e-6 0.0 -0.022196278881100262
-2.2474494898979795 -5.002810001505584e-6 0.0 -0.022195524407086137
-2.2454490898179635 -5.060515897447465e-6 0.0 -0.022194647136314687
-2.2434486897379475 -5.118720077985223e-6 0.0 -0.022193646263958706
-2.2414482896579315 -5.177425489666376e-6 0.0 -0.022192520981046182
-2.2394478895779155 -5.236635071641585e-6 0.0 -0.022191270474446523
-2.2374474894978995 -5.2963517548874905e-6 0.0 -0.02218989392685832
-2.2354470894178835 -5.3565784616203815e-6 0.0 -0.022188390516795775
-2.2334466893378675 -5.417318104515567e-6 0.0 -0.022186759418576146
-2.2314462892578515 -5.4785735856474616e-6 0.0 -0.02218499980230728
-2.2294458891778355 -5.5403477960888625e-6 0.0 -0.02218311083387453
-2.2274454890978195 -5.602643614960323e-6 0.0 -0.022181091674928655
-2.2254450890178035 -5.66546390837544e-6 0.0 -0.02217894148287336
-2.2234446889377875 -5.728811528903088e-6 0.0 -0.02217665941085325
-2.2214442888577715 -5.7926893144572e-6 0.0 -0.022174244607741284
-2.2194438887777554 -5.857100087616751e-6 0.0 -0.022171696218127347
-2.2174434886977394 -5.92204665438717e-6 0.0 -0.02216901338230623
-2.2154430886177234 -5.987531803631346e-6 0.0 -0.02216619523626595
-2.2134426885377074 -6.053558305688794e-6 0.0 -0.022163240911676263
-2.2114422884576914 -6.120128911785844e-6 0.0 -0.022160149535877187
-2.2094418883776754 -6.187246352745007e-6 0.0 -0.022156920231868167
-2.2074414882976594 -6.254913338062107e-6 0.0 -0.022153552118296498
-2.2054410882176434 -6.323132554730132e-6 0.0 -0.02215004430944692
-2.2034406881376274 -6.3919066663753465e-6 0.0 -0.022146395915230592
-2.2014402880576114 -6.461238311734202e-6 0.0 -0.022142606041174656
-2.1994398879775954 -6.531130104035776e-6 0.0 -0.022138673788412035
-2.1974394878975794 -6.601584629374602e-6 0.0 -0.02213459825367104
-2.1954390878175634 -6.672604445694119e-6 0.0 -0.02213037852926552
-2.1934386877375474 -6.744192081603595e-6 0.0 -0.022126013703084944
-2.1914382876575313 -6.816350035080548e-6 0.0 -0.02212150285858499
-2.1894378875775153 -6.88908077197542e-6 0.0 -0.022116845074778076
-2.1874374874974993 -6.962386725102576e-6 0.0 -0.022112039426224216
-2.1854370874174833 -7.036270292581914e-6 0.0 -0.022107084983022045
-2.1834366873374673 -7.110733836506594e-6 0.0 -0.02210198081079994
-2.1814362872574513 -7.185779681596893e-6 0.0 -0.02209672597070788
-2.1794358871774353 -7.261410113715283e-6 0.0 -0.022091319519408764
-2.1774354870974193 -7.33762737835722e-6 0.0 -0.022085760509070622
-2.1754350870174033 -7.414433679287652e-6 0.0 -0.02208004798735886
-2.1734346869373873 -7.491831176681396e-6 0.0 -0.022074180997428416
-2.1714342868573713 -7.5698219859816895e-6 0.0 -0.022068158577916837
-2.1694338867773553 -7.648408175717908e-6 0.0 -0.022061979762936973
-2.1674334866973393 -7.727591766541059e-6 0.0 -0.022055643582070406
-2.1654330866173233 -7.807374728840272e-6 0.0 -0.022049149060360936
-2.1634326865373072 -7.887758981507675e-6 0.0 -0.02204249521830831
-2.1614322864572912 -7.968746389832443e-6 0.0 -0.02203568107186226
-2.1594318863772752 -8.050338763949949e-6 0.0 -0.0220287056324171
-2.1574314862972597 -8.132537856909289e-6 0.0 -0.02202156790680628
-2.1554310862172437 -8.215345362602017e-6 0.0 -0.02201426689729738
-2.1534306861372277 -8.298762914089874e-6 0.0 -0.022006801601587495
-2.1514302860572116 -8.382792081387813e-6 0.0 -0.02199917101279869
-2.1494298859771956 -8.467434369774374e-6 0.0 -0.021991374119474265
-2.1474294858971796 -8.552691217293684e-6 0.0 -0.021983409905574798
-2.1454290858171636 -8.638563992965226e-6 0.0 -0.02197527735047488
-2.1434286857371476 -8.725053994466242e-6 0.0 -0.021966975428960304
-2.1414282856571316 -8.812162446008437e-6 0.0 -0.021958503111225068
-2.1394278855771156 -8.899890496058549e-6 0.0 -0.021949859362869563
-2.1374274854970996 -8.988239214986066e-6 0.0 -0.021941043144898205
-2.1354270854170836 -9.07720959276992e-6 0.0 -0.021932053413718455
-2.1334266853370676 -9.166802536514362e-6 0.0 -0.0219228891211393
-2.1314262852570516 -9.257018868145256e-6 0.0 -0.021913549214370782
-2.1294258851770356 -9.347859321662266e-6 0.0 -0.021904032636023717
-2.1274254850970196 -9.439324540810867e-6 0.0 -0.021894338324109648
-2.1254250850170036 -9.531415076310251e-6 0.0 -0.02188446521204171
-2.1234246849369875 -9.6241313831541e-6 0.0 -0.021874412228635454
-2.1214242848569715 -9.71747381806401e-6 0.0 -0.021864178298110375
-2.1194238847769555 -9.811442636543932e-6 0.0 -0.021853762340091835
-2.1174234846969395 -9.906037989861755e-6 0.0 -0.021843163269613247
-2.1154230846169235 -1.0001259922638034e-5 0.0 -0.021832379997119518
-2.1134226845369075 -1.0097108369310631e-5 0.0 -0.02182141142846982
-2.1114222844568915 -1.0193583151359153e-5 0.0 -0.02181025646494162
-2.1094218843768755 -1.0290683974331638e-5 0.0 -0.021798914003235415
-2.1074214842968595 -1.0388410424302247e-5 0.0 -0.021787382935478987
-2.1054210842168435 -1.0486761965074892e-5 0.0 -0.021775662149233377
-2.1034206841368275 -1.0585737934505624e-5 0.0 -0.021763750527498682
-2.1014202840568115 -1.0685337541175427e-5 0.0 -0.02175164694872056
-2.0994198839767955 -1.0785559861378746e-5 0.0 -0.021739350286797195
-2.0974194838967795 -1.0886403834963615e-5 0.0 -0.02172685941108738
-2.0954190838167635 -1.0987868262160583e-5 0.0 -0.021714173186418134
-2.0934186837367474 -1.1089951799759384e-5 0.0 -0.021701290473094353
-2.0914182836567314 -1.1192652957448673e-5 0.0 -0.021688210126907546
-2.0894178835767154 -1.1295970093982283e-5 0.0 -0.021674930999146434
-2.0874174834966994 -1.1399901413178953e-5 0.0 -0.021661451936607436
-2.0854170834166834 -1.1504444960008797e-5 0.0 -0.021647771781606352
-2.0834166833366674 -1.160959861656874e-5 0.0 -0.02163388937198993
-2.0814162832566514 -1.1715360097887956e-5 0.0 -0.02161980354114909
-2.0794158831766354 -1.1821726947705558e-5 0.0 -0.021605513118032126
-2.0774154830966194 -1.1928696534165006e-5 0.0 -0.02159101692715895
-2.0754150830166034 -1.2036266045335059e-5 0.0 -0.021576313788635705
-2.0734146829365874 -1.2144432484893775e-5 0.0 -0.021561402518170743
-2.0714142828565714 -1.2253192667257412e-5 0.0 -0.02154628192709062
-2.0694138827765554 -1.2362543213167293e-5 0.0 -0.021530950822357335
-2.0674134826965394 -1.2472480544797881e-5 0.0 -0.021515408006586266
-2.0654130826165233 -1.258300088070527e-5 0.0 -0.021499652278064725
-2.0634126825365073 -1.2694100231278732e-5 0.0 -0.021483682430771617
-2.0614122824564913 -1.2805774393182673e-5 0.0 -0.02146749725439747
-2.0594118823764753 -1.291801894455491e-5 0.0 -0.021451095534365888
-2.0574114822964593 -1.3030829239538827e-5 0.0 -0.021434476051855396
-2.0554110822164433 -1.3144200402881445e-5 0.0 -0.02141763758382232
-2.0534106821364273 -1.3258127324479452e-5 0.0 -0.021400578903024624
-2.0514102820564113 -1.3372604653866249e-5 0.0 -0.02138329877804663
-2.0494098819763953 -1.3487626794293078e-5 0.0 -0.021365795973324282
-2.0474094818963793 -1.3603187897032187e-5 0.0 -0.021348069249172395
-2.0454090818163633 -1.3719281855398974e-5 0.0 -0.021330117361811403
-2.0434086817363473 -1.3835902298590247e-5 0.0 -0.021311939063396318
-2.0414082816563313 -1.3953042585720249e-5 0.0 -0.021293533102046132
-2.0394078815763153 -1.4070695799235644e-5 0.0 -0.02127489822187422
-2.0374074814962992 -1.4188854738660106e-5 0.0 -0.021256033163020105
-2.0354070814162832 -1.4307511913898285e-5 0.0 -0.021236936661681777
-2.0334066813362672 -1.4426659538623043e-5 0.0 -0.021217607450149528
-2.0314062812562512 -1.4546289523489214e-5 0.0 -0.02119804425684088
-2.029405881176235 -1.4666393469111444e-5 0.0 -0.021178245806336066
-2.027405481096219 -1.4786962658750596e-5 0.0 -0.02115821081941552
-2.025405081016203 -1.4907988051517107e-5 0.0 -0.021137938013097823
-2.023404680936187 -1.5029460274623707e-5 0.0 -0.021117426100679154
-2.021404280856171 -1.5151369615995502e-5 0.0 -0.021096673791773712
-2.019403880776155 -1.5273706016602495e-5 0.0 -0.021075679792355806
-2.017403480696139 -1.5396459062604756e-5 0.0 -0.02105444280480276
-2.015403080616123 -1.551961797734494e-5 0.0 -0.021032961527939154
-2.013402680536107 -1.5643171613333867e-5 0.0 -0.021011234657082684
-2.011402280456091 -1.576710844375037e-5 0.0 -0.02098926088409081
-2.009401880376075 -1.5891416554222187e-5 0.0 -0.020967038897409224
-2.007401480296059 -1.6016083634100287e-5 0.0 -0.02094456738212172
-2.005401080216043 -1.6141096967597912e-5 0.0 -0.020921845020000718
-2.003400680136027 -1.6266443425037164e-5 0.0 -0.020898870489560295
-2.001400280056011 -1.639210945360986e-5 0.0 -0.020875642466109706
-1.999399879975995 -1.651808106789207e-5 0.0 -0.020852159621809002
-1.997399479895979 -1.6644343840757636e-5 0.0 -0.02082842062572579
-1.995399079815963 -1.6770882893511058e-5 0.0 -0.020804424143893857
-1.993398679735947 -1.6897682885992638e-5 0.0 -0.02078016883937292
-1.991398279655931 -1.7024728006617695e-5 0.0 -0.020755653372310306
-1.989397879575915 -1.7152001962093127e-5 0.0 -0.02073087640000415
-1.9873974794958993 -1.7279487967161722e-5 0.0 -0.020705836576968117
-1.9853970794158833 -1.7407168733784423e-5 0.0 -0.02068053255499791
-1.9833966793358673 -1.753502646048566e-5 0.0 -0.020654962983239794
-1.9813962792558513 -1.7663042821292746e-5 0.0 -0.020629126508259876
-1.9793958791758353 -1.7791198954265897e-5 0.0 -0.020603021774116353
-1.9773954790958193 -1.7919475450649258e-5 0.0 -0.02057664742243262
-1.9753950790158032 -1.8047852342377435e-5 0.0 -0.02055000209247304
-1.9733946789357872 -1.8176309090987136e-5 0.0 -0.020523084421219584
-1.9713942788557712 -1.8304824575179207e-5 0.0 -0.020495893043451258
-1.9693938787757552 -1.843337707834944e-5 0.0 -0.020468426591825184
-1.9673934786957392 -1.856194427620264e-5 0.0 -0.020440683696959033
-1.9653930786157232 -1.8690503224123856e-5 0.0 -0.020412662987516483
-1.9633926785357072 -1.8819030343755067e-5 0.0 -0.02038436309029426
-1.9613922784556912 -1.8947501410168655e-5 0.0 -0.020355782630310765
-1.9593918783756752 -1.9075891537868178e-5 0.0 -0.02032692023089777
-1.9573914782956592 -1.9204175167597537e-5 0.0 -0.020297774513793082
-1.9553910782156432 -1.933232605166521e-5 0.0 -0.02026834409923678
-1.9533906781356272 -1.9460317240350966e-5 0.0 -0.02023862760606862
-1.9513902780556112 -1.9588121066622943e-5 0.0 -0.020208623651827684
-1.9493898779755952 -1.9715709132107212e-5 0.0 -0.020178330852855225
-1.9473894778955791 -1.9843052291395463e-5 0.0 -0.02014774782439907
-1.9453890778155631 -1.997012063691128e-5 0.0 -0.020116873180720557
-1.9433886777355471 -2.0096883483422534e-5 0.0 -0.020085705535204113
-1.9413882776555311 -2.022330935180089e-5 0.0 -0.020054243500468943
-1.9393878775755151 -2.0349365952965215e-5 0.0 -0.020022485688484
-1.937387477495499 -2.0475020171599467e-5 0.0 -0.01999043071068407
-1.935387077415483 -2.0600238048923414e-5 0.0 -0.0199580771780902
-1.933386677335467 -2.0724984765813775e-5 0.0 -0.019925423701431577
-1.931386277255451 -2.084922462540842e-5 0.0 -0.01989246889127047
-1.929385877175435 -2.0972921035249115e-5 0.0 -0.019859211358129764
-1.927385477095419 -2.1096036489413883e-5 0.0 -0.019825649712623683
-1.925385077015403 -2.121853254997974e-5 0.0 -0.01979178256559097
-1.923384676935387 -2.134036982820095e-5 0.0 -0.01975760852823094
-1.921384276855371 -2.146150796593707e-5 0.0 -0.019723126212242786
-1.919383876775355 -2.1581905615585678e-5 0.0 -0.019688334229967713
-1.917383476695339 -2.1701520421184284e-5 0.0 -0.01965323119453377
-1.915383076615323 -2.1820308997552024e-5 0.0 -0.0196178157200044
-1.913382676535307 -2.193822691031952e-5 0.0 -0.01958208642152995
-1.911382276455291 -2.205522865502893e-5 0.0 -0.019546041915501827
-1.909381876375275 -2.217126763607788e-5 0.0 -0.019509680819710745
-1.907381476295259 -2.2286296144969492e-5 0.0 -0.01947300175350755
-1.905381076215243 -2.2400265338531206e-5 0.0 -0.01943600333796819
-1.903380676135227 -2.2513125216692964e-5 0.0 -0.01939868419606139
-1.901380276055211 -2.2624824599734583e-5 0.0 -0.01936104295282018
-1.899379875975195 -2.2735311105293726e-5 0.0 -0.019323078235516933
-1.897379475895179 -2.284453112480142e-5 0.0 -0.01928478867384198
-1.895379075815163 -2.29524297996192e-5 0.0 -0.01924617290008601
-1.893378675735147 -2.3058950996902167e-5 0.0 -0.019207229549325827
-1.891378275655131 -2.3164037284695294e-5 0.0 -0.019167957259614676
-1.889377875575115 -2.326762990685627e-5 0.0 -0.01912835467217544
-1.887377475495099 -2.336966875764873e-5 0.0 -0.019088420431598696
-1.885377075415083 -2.3470092355662442e-5 0.0 -0.01904815318604411
-1.883376675335067 -2.3568837817188742e-5 0.0 -0.019007551587446242
-1.881376275255051 -2.36658408298146e-5 0.0 -0.018966614291724415
-1.879375875175035 -2.3761035624503962e-5 0.0 -0.018925339958996923
-1.877375475095019 -2.3854354948286277e-5 0.0 -0.018883727253799026
-1.875375075015003 -2.3945730035713347e-5 0.0 -0.01884177484530611
-1.873374674934987 -2.4035090580222518e-5 0.0 -0.018799481407560464
-1.871374274854971 -2.412236470499332e-5 0.0 -0.018756845619703227
-1.869373874774955 -2.42074789330686e-5 0.0 -0.018713866166210402
-1.867373474694939 -2.4290358157368075e-5 0.0 -0.018670541737133867
-1.865373074614923 -2.4370925609973337e-5 0.0 -0.018626871028346925
-1.863372674534907 -2.4449102830628733e-5 0.0 -0.018582852741795053
-1.861372274454891 -2.452480963552675e-5 0.0 -0.018538485585750913
-1.859371874374875 -2.459796408472298e-5 0.0 -0.01849376827507493
-1.857371474294859 -2.466848244963432e-5 0.0 -0.018448699531480622
-1.855371074214843 -2.473627917950333e-5 0.0 -0.018403278083805347
-1.853370674134827 -2.4801266867834765e-5 0.0 -0.018357502668285952
-1.851370274054811 -2.4863356217902366e-5 0.0 -0.01831137202884009
-1.849369873974795 -2.4922456007891308e-5 0.0 -0.018264884917352675
-1.847369473894779 -2.497847305542311e-5 0.0 -0.018218040093968296
-1.845369073814763 -2.503131218167809e-5 0.0 -0.018170836327388667
-1.843368673734747 -2.5080876174459615e-5 0.0 -0.018123272395176138
-1.841368273654731 -2.5127065751379823e-5 0.0 -0.018075347084063026
-1.839367873574715 -2.5169779522056512e-5 0.0 -0.018027059190266814
-1.837367473494699 -2.5208913949491263e-5 0.0 -0.01797840751981092
-1.835367073414683 -2.5244363311641843e-5 0.0 -0.01792939088885248
-1.833366673334667 -2.527601966133275e-5 0.0 -0.017880008124015412
-1.831366273254651 -2.530377278664106e-5 0.0 -0.017830258062730447
-1.829365873174635 -2.5327510169703693e-5 0.0 -0.017780139553580987
-1.827365473094619 -2.5347116945888953e-5 0.0 -0.01772965145665631
-1.825365073014603 -2.5362475861139683e-5 0.0 -0.017678792643910257
-1.823364672934587 -2.537346722987846e-5 0.0 -0.017627561999527808
-1.821364272854571 -2.537996889159788e-5 0.0 -0.01757595842029791
-1.819363872774555 -2.5381856166913075e-5 0.0 -0.017523980815993323
-1.817363472694539 -2.537900181320482e-5 0.0 -0.017471628109757553
-1.815363072614523 -2.537127597911082e-5 0.0 -0.017418899238499264
-1.813362672534507 -2.5358546158957967e-5 0.0 -0.017365793153293674
-1.8113622724544909 -2.5340677146146878e-5 0.0 -0.017312308819791455
-1.8093618723744749 -2.531753098606801e-5 0.0 -0.017258445218635537
-1.8073614722944589 -2.5288966928063705e-5 0.0 -0.017204201345885184
-1.8053610722144429 -2.5254841377116144e-5 0.0 -0.017149576213448203
-1.8033606721344269 -2.5215007844591603e-5 0.0 -0.017094568849520847
-1.8013602720544108 -2.5169316898100008e-5 0.0 -0.017039178299036034
-1.7993598719743948 -2.5117616111385715e-5 0.0 -0.01698340362411993
-1.7973594718943788 -2.5059750012594584e-5 0.0 -0.016927243904556244
-1.7953590718143628 -2.4995560032728403e-5 0.0 -0.016870698238259846
-1.7933586717343468 -2.4924884452683788e-5 0.0 -0.01681376574175858
-1.7913582716543308 -2.4847558349874732e-5 0.0 -0.016756445550683813
-1.7893578715743148 -2.4763413544508228e-5 0.0 -0.016698736820270205
-1.7873574714942988 -2.4672278544485976e-5 0.0 -0.01664063872586405
-1.7853570714142828 -2.457397848985854e-5 0.0 -0.016582150463441803
-1.7833566713342668 -2.446833509700541e-5 0.0 -0.016523271250136834
-1.7813562712542508 -2.4355166601448125e-5 0.0 -0.016464000324776518
-1.7793558711742348 -2.4234287700354573e-5 0.0 -0.016404336948428744
-1.7773554710942188 -2.4105509493992094e-5 0.0 -0.016344280404958306
-1.7753550710142028 -2.3968639427225658e-5 0.0 -0.016283830001593252
-1.7733546709341867 -2.3823481229087035e-5 0.0 -0.016222985069501678
-1.7713542708541707 -2.3669834852885208e-5 0.0 -0.016161744964378333
-1.7693538707741547 -2.3507496414606338e-5 0.0 -0.016100109067042484
-1.7673534706941387 -2.3336258131334553e-5 0.0 -0.016038076784045785
-1.7653530706141227 -2.3155908258836594e-5 0.0 -0.01597564754829156
-1.7633526705341067 -2.296623102767889e-5 0.0 -0.015912820819664608
-1.761352270454091 -2.2767006579785254e-5 0.0 -0.015849596085672685
-1.759351870374075 -2.2558010903700465e-5 0.0 -0.015785972862099318
-1.757351470294059 -2.2339015769111403e-5 0.0 -0.015721950693667858
-1.755351070214043 -2.2109788660872043e-5 0.0 -0.01565752915471777
-1.753350670134027 -2.1870092712296396e-5 0.0 -0.015592707849892695
-1.751350270054011 -2.16196866379241e-5 0.0 -0.015527486414840752
-1.7493498699739949 -2.1358324665363138e-5 0.0 -0.015461864516927187
-1.7473494698939789 -2.1085756466702327e-5 0.0 -0.015395841855959408
-1.7453490698139629 -2.0801727089070354e-5 0.0 -0.01532941816492514
-1.7433486697339469 -2.050597688493458e-5 0.0 -0.015262593210743358
-1.7413482696539309 -2.019824144154289e-5 0.0 -0.015195366795028475
-1.7393478695739149 -1.987825150960576e-5 0.0 -0.015127738754867948
-1.7373474694938988 -1.9545732931697257e-5 0.0 -0.015059708963613472
-1.7353470694138828 -1.920040656990668e-5 0.0 -0.014991277331685926
-1.7333466693338668 -1.8841988233240375e-5 0.0 -0.014922443807394686
-1.7313462692538508 -1.8470188604017418e-5 0.0 -0.01485320837777096
-1.7293458691738348 -1.8084713163921823e-5 0.0 -0.014783571069415746
-1.7273454690938188 -1.7685262119981893e-5 0.0 -0.01471353194936248
-1.7253450690138028 -1.7271530329262402e-5 0.0 -0.014643091125954938
-1.7233446689337868 -1.684320722413618e-5 0.0 -0.014572248749739919
-1.7213442688537708 -1.639997673601873e-5 0.0 -0.014501005014375928
-1.7193438687737548 -1.594151721964407e-5 0.0 -0.014429360157557192
-1.7173434686937388 -1.5467501376487114e-5 0.0 -0.014357314461953818
-1.7153430686137228 -1.4977596177988273e-5 0.0 -0.014284868256168287
-1.7133426685337068 -1.4471462788462341e-5 0.0 -0.014212021915708084
-1.7113422684536908 -1.3948756487660446e-5 0.0 -0.01413877586397555
-1.7093418683736747 -1.3409126593477705e-5 0.0 -0.014065130573274437
-1.7073414682936587 -1.2852216383748422e-5 0.0 -0.013991086565833866
-1.7053410682136427 -1.2277663018610274e-5 0.0 -0.013916644414849771
-1.7033406681336267 -1.1685097462597882e-5 0.0 -0.013841804745544473
-1.7013402680536107 -1.1074144406274938e-5 0.0 -0.013766568236243698
-1.6993398679735947 -1.0444422188300023e-5 0.0 -0.013690935619472988
-1.6973394678935787 -9.795542717235678e-6 0.0 -0.013614907683071942
-1.6953390678135627 -9.127111394002796e-6 0.0 -0.013538485271327866
-1.6933386677335467 -8.438727033648064e-6 0.0 -0.013461669286128658
-1.6913382676535307 -7.729981787839985e-6 0.0 -0.013384460688135258
-1.6893378675735147 -7.000461067673686e-6 0.0 -0.013306860497973833
-1.6873374674934987 -6.249743466871238e-6 0.0 -0.01322886979744875
-1.6853370674134827 -5.477400684839734e-6 0.0 -0.013150489730775095
-1.6833366673334667 -4.682997450742438e-6 0.0 -0.01307172150583305
-1.6813362672534506 -3.866091448249953e-6 0.0 -0.012992566395442717
-1.6793358671734346 -3.0262332401907732e-6 0.0 -0.012913025738660655
-1.6773354670934186 -2.1629661948671663e-6 0.0 -0.012833100942098385
-1.6753350670134026 -1.27582641244392e-6 0.0 -0.012752793481262764
-1.6733346669333866 -3.6434265257567766e-7 0.0 -0.012672104901919196
-1.6713342668533706 5.719637369769326e-7 0.0 -0.012591036821477303
-1.6693338667733546 1.5335788907250292e-6 0.0 -0.012509590930399939
-1.6673334666933386 2.520996494535105e-6 0.0 -0.012427768993635901
-1.6653330666133226 3.5347178531756895e-6 0.0 -0.012345572852076436
-1.6633326665333066 4.575251957343596e-6 0.0 -0.012263004424035523
-1.6613322664532906 5.643115547609295e-6 0.0 -0.012180065706755783
-1.6593318663732746 6.738833178077802e-6 0.0 -0.012096758777938504
-1.6573314662932586 7.86293727750298e-6 0.0 -0.012013085797299206
-1.6553310662132426 9.01596820856651e-6 0.0 -0.011929049008149312
-1.6533306661332265 1.019847432514806e-5 0.0 -0.011844650739003482
-1.6513302660532105 1.1411012027288253e-5 0.0 -0.011759893405213967
-1.6493298659731945 1.2654145813573853e-5 0.0 -0.011674779510631228
-1.6473294658931787 1.3928448331344129e-5 0.0 -0.0115893116492925
-1.6453290658131627 1.5234500423459002e-5 0.0 -0.011503492507137475
-1.6433286657331467 1.657289117312083e-5 0.0 -0.011417324863752548
-1.6413282656531307 1.794421794461265e-5 0.0 -0.011330811594143592
-1.6393278655731147 1.9349086421087403e-5 0.0 -0.01124395567053707
-1.6373274654930987 2.0788110638943202e-5 0.0 -0.011156760164211188
-1.6353270654130827 2.2261913018430807e-5 0.0 -0.01106922824735651
-1.6333266653330667 2.3771124389979775e-5 0.0 -0.010981363194966537
-1.6313262652530507 2.5316384016815796e-5 0.0 -0.010893168386759688
-1.6293258651730347 2.6898339612637517e-5 0.0 -0.010804647309131082
-1.6273254650930187 2.8517647354918407e-5 0.0 -0.010715803557137277
-1.6253250650130027 3.0174971893247304e-5 0.0 -0.010626640836511797
-1.6233246649329867 3.1870986352044994e-5 0.0 -0.010537162965713553
-1.6213242648529707 3.3606372328586626e-5 0.0 -0.010447373878007954
-1.6193238647729546 3.5381819883984617e-5 0.0 -0.010357277623581629
-1.6173234646929386 3.7198027529387195e-5 0.0 -0.010266878371690269
-1.6153230646129226 3.905570220447477e-5 0.0 -0.010176180412841185
-1.6133226645329066 4.095555925021435e-5 0.0 -0.010085188161010505
-1.6113222644528906 4.289832237367591e-5 0.0 -0.009993906155895016
-1.6093218643728746 4.488472360583348e-5 0.0 -0.009902339065200522
-1.6073214642928586 4.691550325112287e-5 0.0 -0.009810491686965045
-1.6053210642128426 4.899140982918271e-5 0.0 -0.009718368951919687
-1.6033206641328266 5.111320000751249e-5 0.0 -0.009625975925885905
-1.6013202640528106 5.3281638524648595e-5 0.0 -0.009533317812210645
-1.5993198639727946 5.549749810494428e-5 0.0 -0.009440399954238787
-1.5973194638927786 5.776155936221966e-5 0.0 -0.0093472278378251
-1.5953190638127626 6.0074610693162944e-5 0.0 -0.009253807093884237
-1.5933186637327466 6.243744816012212e-5 0.0 -0.009160143500980322
-1.5913182636527305 6.485087536185763e-5 0.0 -0.009066242987957163
-1.5893178635727145 6.731570329233591e-5 0.0 -0.008972111636607938
-1.5873174634926985 6.983275018716817e-5 0.0 -0.008877755684386174
-1.5853170634126825 7.240284135662245e-5 0.0 -0.008783181527158235
-1.5833166633326665 7.502680900453931e-5 0.0 -0.008688395721997616
-1.5813162632526505 7.77054920331928e-5 0.0 -0.008593404990021064
-1.5793158631726345 8.043973583293784e-5 0.0 -0.008498216219268745
-1.5773154630926185 8.323039205571092e-5 0.0 -0.008402836467626407
-1.5753150630126025 8.60783183725608e-5 0.0 -0.008307272965791784
-1.5733146629325865 8.898437821340185e-5 0.0 -0.008211533120286052
-1.5713142628525705 9.194944048906625e-5 0.0 -0.00811562451650888
-1.5693138627725545 9.497437929443728e-5 0.0 -0.008019554921839284
-1.5673134626925385 9.806007359196636e-5 0.0 -0.007923332288782392
-1.5653130626125225 0.00010120740687456775 0.0 -0.007826964758161664
-1.5633126625325064 0.00010441726680737728 0.0 -0.007730460662358413
-1.5613122624524904 0.00010769054484670651 0.0 -0.007633828528598285
-1.5593118623724744 0.00011102813583659457 0.0 -0.007537077082284932
-1.5573114622924584 0.00011443093757993947 0.0 -0.007440215250381438
-1.5553110622124424 0.0001178998503854091 0.0 -0.007343252164841302
-1.5533106621324264 0.00012143577658705468 0.0 -0.0072461971660866265
-1.5513102620524104 0.00012503962003693192 0.0 -0.007149059806536545
-1.5493098619723944 0.0001287122855692588 0.0 -0.007051849854185388
-1.5473094618923784 0.00013245467843404218 0.0 -0.006954577296229808
-1.5453090618123624 0.00013626770370002775 0.0 -0.006857252342747477
-1.5433086617323464 0.00014015226562545668 0.0 -0.006759885430425355
-1.5413082616523304 0.00014410926699435708 0.0 -0.006662487226340191
-1.5393078615723144 0.00014813960841846344 0.0 -0.006565068631789572
-1.5373074614922984 0.0001522441876021241 0.0 -0.006467640786174844
-1.5353070614122823 0.00015642389856926342 0.0 -0.006370215070936408
-1.5333066613322666 0.00016067963085044865 0.0 -0.00627280311354067
-1.5313062612522506 0.00016501226862928806 0.0 -0.006175416791520172
-1.5293058611722345 0.00016942268984497522 0.0 -0.0060780682365658145
-1.5273054610922185 0.00017391176525129518 0.0 -0.005980769838672351
-1.5253050610122025 0.0001784803574283976 0.0 -0.0058835342503372745
-1.5233046609321865 0.00018312931974605318 0.0 -0.005786374390812171
-1.5213042608521705 0.00018785949527755363 0.0 -0.005689303450407968
-1.5193038607721545 0.0001926717156606264 0.0 -0.0055923348948539175
-1.5173034606921385 0.00019756679990397263 0.0 -0.005495482469709045
-1.5153030606121225 0.00020254555313781175 0.0 -0.005398760204828157
-1.5133026605321065 0.00020760876530524427 0.0 -0.0053021824188804745
-1.5113022604520905 0.00021275720979263557 0.0 -0.005205763723922341
-1.5093018603720745 0.00021799164199668222 0.0 -0.005109519030022436
-1.5073014602920585 0.00022331279782537503 0.0 -0.005013463549940672
-1.5053010602120425 0.00022872139213068327 0.0 -0.004917612803859439
-1.5033006601320265 0.00023421811706965737 0.0 -0.004821982624168275
-1.5013002600520104 0.0002398036403917364 0.0 -0.004726589160299333
-1.4992998599719944 0.0002454786036494676 0.0 -0.0046314488836161904
-1.4972994598919784 0.00025124362032908146 0.0 -0.004536578592353263
-1.4952990598119624 0.00025709927389822723 0.0 -0.004441995416606032
-1.4932986597319464 0.0002630461157677906 0.0 -0.004347716823371928
-1.4912982596519304 0.0002690846631644636 0.0 -0.004253760621640762
-1.4892978595719144 0.00027521539690976773 0.0 -0.004160144967533336
-1.4872974594918984 0.0002814387591036638 0.0 -0.004066888369489374
-1.4852970594118824 0.000287755150707919 0.0 -0.003974009693500924
-1.4832966593318664 0.00029416492902492944 0.0 -0.003881528168393128
-1.4812962592518504 0.0003006684050700162 0.0 -0.003789463391149689
-1.4792958591718344 0.0003072658408307394 0.0 -0.003697835332280852
-1.4772954590918184 0.0003139574464111096 0.0 -0.003606664341235688
-1.4752950590118024 0.00032074337705472605 0.0 -0.0035159711518536474
-1.4732946589317863 0.00032762373004363576 0.0 -0.0034257768878563633
-1.4712942588517703 0.0003345985414669496 0.0 -0.003336103068376728
-1.4692938587717543 0.0003416677828555065 0.0 -0.003246971613523719
-1.4672934586917383 0.00034883135767731915 0.0 -0.003158404849980978
-1.4652930586117223 0.0003560890976875078 0.0 -0.0030704255166372485
-1.4632926585317063 0.00036344075912935966 0.0 -0.0029830567702459343
-1.4612922584516903 0.00037088601877946145 0.0 -0.0028963221911111336
-1.4592918583716743 0.0003784244698311831 0.0 -0.0028102457887985155
-1.4572914582916583 0.0003860556176118503 0.0 -0.0027248520078671234
-1.4552910582116423 0.0003937788751262328 0.0 -0.0026401657336191098
-1.4532906581316263 0.00040159355842012134 0.0 -0.0025562122978651514
-1.4512902580516103 0.00040949888175843135 0.0 -0.002473017484700718
-1.4492898579715943 0.0004174939526100513 0.0 -0.0023906075362906953
-1.4472894578915783 0.00042557776643222314 0.0 -0.002309009158656866
-1.4452890578115622 0.0004337492012490979 0.0 -0.002228249527466669
-1.4432886577315462 0.00044200701201440804 0.0 -0.0021483562938148792
-1.4412882576515302 0.0004503498247525363 0.0 -0.002069357589997517
-1.4392878575715142 0.00045877613046878957 0.0 -0.001991282035269798
-1.4372874574914982 0.0004672842788214192 0.0 -0.0019141587415848482
-1.4352870574114822 0.00047587247154681767 0.0 -0.0018380173193052463
-1.4332866573314662 0.0004845387556281222 0.0 -0.0017628878828838124
-1.4312862572514502 0.0004932810161996891 0.0 -0.0016888010565056233
-1.4292858571714342 0.0005020969691768642 0.0 -0.0016157879796841745
-1.4272854570914182 0.000510984153601686 0.0 -0.0015438803128058065
-1.4252850570114022 0.0005199399236952701 0.0 -0.001473110242613429
-1.4232846569313862 0.0005289614406053349 0.0 -0.0014035104876219395
-1.4212842568513702 0.000538045663839061 0.0 -0.0013351143034570356
-1.4192838567713544 0.0005471893423707949 0.0 -0.0012679554881074584
-1.4172834566913384 0.0005563890054118316 0.0 -0.0012020683870817839
-1.4152830566113224 0.0005656409528319722 0.0 -0.001137487898459827
-1.4132826565313064 0.0005749412452203707 0.0 -0.0010742494778259726
-1.4112822564512904 0.0005842856935735705 0.0 -0.0010123891430764143
-1.4092818563712743 0.0005936698485969547 0.0 -0.0009519434790843939
-1.4072814562912583 0.0006030889896087993 0.0 -0.0008929496422140915
-1.4052810562112423 0.0006125381130302476 0.0 -0.0008354453646679527
-1.4032806561312263 0.0006220119204503848 0.0 -0.0007794689586531622
-1.4012802560512103 0.0006315048062501237 0.0 -0.0007250593203533551
-1.3992798559711943 0.0006410108447708791 0.0 -0.0006722559336893863
-1.3972794558911783 0.0006505237770129645 0.0 -0.0006210988738518941
-1.3952790558111623 0.0006600369968481068 0.0 -0.0005716288105892531
-1.3932786557311463 0.0006695435367294854 0.0 -0.0005238870112311278
-1.3912782556511303 0.0006790360528845726 0.0 -0.00047791534342928044
-1.3892778555711143 0.0006885068099713836 0.0 -0.0004337562775946491
-1.3872774554910983 0.0006979476651832114 0.0 -0.000391452889008187
-1.3852770554110823 0.0007073500517827541 0.0 -0.0003510488595842298
-1.3832766553310663 0.0007167049620471211 0.0 -0.000312588479260939
-1.3812762552510502 0.0007260029296070405 0.0 -0.00027611664699295213
-1.3792758551710342 0.000735234011158388 0.0 -0.00024167887131923416
-1.3772754550910182 0.0007443877675283976 0.0 -0.00020932127047934568
-1.3752750550110022 0.0007534532440760244 0.0 -0.000179090572045848
-1.3732746549309862 0.0007624189504052449 0.0 -0.00015103411204386852
-1.3712742548509702 0.0007712728393714889 0.0 -0.0001251998335247695
-1.3692738547709542 0.0007800022853591514 0.0 -0.00010163628455781004
-1.3672734546909382 0.0007885940618071359 0.0 -8.039261560449651e-5
-1.3652730546109222 0.0007970343179637303 0.0 -6.151857623767909e-5
-1.3632726545309062 0.0008053085548429331 0.0 -4.5064511163622756e-5
-1.3612722544508902 0.0008134016003639756 0.0 -3.108135550608515e-5
-1.3592718543708742 0.0008212975836466956 0.0 -1.9620629306688064e-5
-1.3572714542908582 0.0008289799084420825 0.0 -1.0734431194647787e-5
-1.3552710542108422 0.0008364312256706648 0.0 -4.475431176820255e-6
-1.3532706541308261 0.0008436334050465275 0.0 -8.968624962968352e-7
-1.3512702540508101 0.000850567505760267 0.0 -5.2512503123658405e-8
-1.3492698539707941 0.0008572137461973321 0.0 -1.996712482021934e-6
-1.3472694538907781 0.0008635514726644603 0.0 -6.784326374353888e-6
-1.3452690538107621 0.0008695591271007976 0.0 -1.4470738332189592e-5
-1.343268653730746 0.0008752142137447745 0.0 -2.5111839036473516e-5
-1.34126825365073 0.0008804932647350043 0.0 -3.876401070967983e-5
-1.339267853570714 0.0008853718046148741 0.0 -5.5484110748571513e-5
-1.337267453490698 0.0008898243137187775 0.0 -7.532945389870926e-5
-1.335267053410682 0.000893824190410987 0.0 -9.835779289094071e-5
-1.333266653330666 0.0008973437121542333 0.0 -0.00012462729745088552
-1.33126625325065 0.0009003539953807635 0.0 -0.00015419653159401414
-1.329265853170634 0.0009028249541413597 0.0 -0.0001871244291096752
-1.327265453090618 0.00090472525750903 0.0 -0.0002234702671350397
-1.325265053010602 0.0009060222857115788 0.0 -0.0002632936377138795
-1.323264652930586 0.0009066820849713067 0.0 -0.0003066544172306285
-1.32126425285057 0.0009066693210293825 0.0 -0.0003536127336039585
-1.319263852770554 0.0009059472313331408 0.0 -0.00040422893111791147
-1.317263452690538 0.0009044775758667196 0.0 -0.00045856353276424455
-1.315263052610522 0.0009022205866078166 0.0 -0.0005166771999620678
-1.313262652530506 0.0008991349155909149 0.0 -0.0005786306895121107
-1.31126225245049 0.0008951775815652409 0.0 -0.0006444848076424814
-1.309261852370474 0.0008903039152318992 0.0 -0.0007143003609862419
-1.307261452290458 0.0008844675030533523 0.0 -0.000788138104332925
-1.3052610522104422 0.0008776201296231446 0.0 -0.000866058684979687
-1.3032606521304262 0.0008697117185964554 0.0 -0.0009481225835067941
-1.3012602520504102 0.0008606902721770594 0.0 -0.0010343900507875925
-1.2992598519703942 0.0008505018091654569 0.0 -0.0011249210410375077
-1.2972594518903782 0.0008390903015750746 0.0 -0.0012197751406959612
-1.2952590518103622 0.000826397609829832 0.0 -0.0013190114929247931
-1.2932586517303462 0.0008123634165594744 0.0 -0.0014226887174975666
-1.2912582516503301 0.0007969251590175634 0.0 -0.0015308648258415547
-1.2892578515703141 0.0007800179601525487 0.0 -0.0016435971309849418
-1.2872574514902981 0.0007615745583693413 0.0 -0.0017609421521488922
-1.2852570514102821 0.0007415252360284362 0.0 -0.0018829555137119536
-1.2832566513302661 0.0007197977467362504 0.0 -0.0020096918382617734
-1.2812562512502501 0.0006963172414938372 0.0 -0.0021412046334361445
-1.279255851170234 0.0006710061937775409 0.0 -0.002277546172241879
-1.277255451090218 0.0006437843236422117 0.0 -0.00241876736652491
-1.275255051010202 0.0006145685209465838 0.0 -0.002564917633250785
-1.273254650930186 0.0005832727678174512 0.0 -0.002716044753240693
-1.27125425085017 0.000549808060485029 0.0 -0.002872194721990129
-1.269253850770154 0.0005140823306385503 0.0 -0.0030334115921832883
-1.267253450690138 0.00047600036647148583 0.0 -0.003199737307497591
-1.265253050610122 0.00043546373360631163 0.0 -0.0033712115272786225
-1.263252650530106 0.0003923706961121015 0.0 -0.003547871441642203
-1.26125225045009 0.00034661613785466963 0.0 -0.0037297515765512823
-1.259251850370074 0.0002980914844444432 0.0 -0.003916883588385739
-1.257251450290058 0.00024668462608129146 0.0 -0.004109296047515143
-1.255251050210042 0.00019227984162501974 0.0 -0.004307014210356258
-1.253250650130026 0.00013475772426125784 0.0 -0.004510059779383624
-1.25125025005001 7.399510916748439e-5 0.0 -0.004718450650538719
-1.249249849969994 9.865003633816732e-6 0.0 -0.004932200647464663
-1.247249449889978 -5.776347986568425e-5 0.0 -0.005151319241970986
-1.245249049809962 -0.0001290251870959616 0.0 -0.005375811260118546
-1.243248649729946 -0.00020405898137067224 0.0 -0.005605676573287394
-1.24124824964993 -0.00028300779807685986 0.0 -0.005840909773577735
-1.239247849569914 -0.0003660186936716367 0.0 -0.00608149983287129
-1.237247449489898 -0.00045324288833673357 0.0 -0.006327429744862834
-1.235247049409882 -0.0005448358013923245 0.0 -0.006578676149355561
-1.233246649329866 -0.0006409570784796162 0.0 -0.00683520893809636
-1.23124624924985 -0.0007417706094291418 0.0 -0.007096990841412576
-1.229245849169834 -0.0008474445356179139 0.0 -0.007363976994898436
-1.227245449089818 -0.0009581512455037328 0.0 -0.007636114485390061
-1.225245049009802 -0.0010740673568972077 0.0 -0.007913341875456836
-1.223244648929786 -0.00119537368438866 0.0 -0.008195588705634249
-1.22124424884977 -0.0013222551901952984 0.0 -0.008482774973617463
-1.219243848769754 -0.0014549009165236437 0.0 -0.008774810589643495
-1.2172434486897379 -0.001593503897359367 0.0 -0.009071594807288558
-1.2152430486097219 -0.0017382610473933996 0.0 -0.009373015628927728
-1.2132426485297059 -0.0018893730255731787 0.0 -0.009678949185116609
-1.2112422484496899 -0.0020470440705259406 0.0 -0.00998925908718501
-1.2092418483696739 -0.002211481804835897 0.0 -0.010303795752364397
-1.2072414482896578 -0.002382897004866477 0.0 -0.010622395700818604
-1.2052410482096418 -0.002561503332505686 0.0 -0.010944880823999276
-1.2032406481296258 -0.0027475170248568853 0.0 -0.011271057623814723
-1.2012402480496098 -0.002941156537526954 0.0 -0.011600716422188295
-1.1992398479695938 -0.003142642136737102 0.0 -0.011933630540671536
-1.1972394478895778 -0.003352195435032703 0.0 -0.012269555449900882
-1.1952390478095618 -0.0035700388648623946 0.0 -0.012608227888818074
-1.1932386477295458 -0.003796395083751916 0.0 -0.012949364953734555
-1.19123824764953 -0.004031486304195878 0.0 -0.013292663157506657
-1.189237847569514 -0.004275533540732023 0.0 -0.013637797459300188
-1.187237447489498 -0.0045287557659403795 0.0 -0.013984420265669234
-1.185237047409482 -0.004791368966320618 0.0 -0.01433216040395835
-1.183236647329466 -0.00506358508813087 0.0 -0.014680622069359384
-1.18123624724945 -0.005345610862321586 0.0 -0.015029383747323433
-1.179235847169434 -0.005637646496657201 0.0 -0.0153779971134477
-1.177235447089418 -0.005939884221972461 0.0 -0.015725985913435242
-1.175235047009402 -0.006252506678261563 0.0 -0.016072844826262894
-1.173234646929386 -0.006575685124921394 0.0 -0.016418038314305078
-1.17123424684937 -0.006909577457969246 0.0 -0.016760999464847326
-1.169233846769354 -0.007254326015400877 0.0 -0.017101128828201778
-1.167233446689338 -0.007610055150053523 0.0 -0.017437793258505058
-1.165233046609322 -0.007976868547351 0.0 -0.01777032476426188
-1.163232646529306 -0.008354846263148533 0.0 -0.018098019376793895
-1.16123224644929 -0.008744041454509039 0.0 -0.018420136045982027
-1.159231846369274 -0.009144476773654157 0.0 -0.01873589557406577
-1.157231446289258 -0.009556140392479893 0.0 -0.019044479599801267
-1.1552310462092419 -0.009978981621926283 0.0 -0.019345029646989115
-1.1532306461292259 -0.010412906087081557 0.0 -0.01963664625329173
-1.1512302460492099 -0.0108577704151992 0.0 -0.019918388197389558
-1.1492298459691939 -0.011313376389750555 0.0 -0.020189271844881646
-1.1472294458891779 -0.011779464519221905 0.0 -0.020448270635962384
-1.1452290458091618 -0.012255706964557907 0.0 -0.020694314740815012
-1.1432286457291458 -0.01274169976392061 0.0 -0.02092629091188772
-1.1412282456491298 -0.013236954287761109 0.0 -0.021143042565789416
-1.1392278455691138 -0.013740887851032276 0.0 -0.021343370131483852
-1.1372274454890978 -0.01425281340272035 0.0 -0.0215260317058322
-1.1352270454090818 -0.014771928205667032 0.0 -0.021689744062331817
-1.1332266453290658 -0.015297301411912208 0.0 -0.021833184064212807
-1.1312262452490498 -0.015827860430465183 0.0 -0.021954990538884
-1.1292258451690338 -0.016362375975507548 0.0 -0.02205376667714612
-1.1272254450890178 -0.016899445673548032 0.0 -0.02212808302763089
-1.1252250450090018 -0.017437476097981616 0.0 -0.022176481164664724
-1.1232246449289858 -0.017974663088901867 0.0 -0.022197478116223718
-1.1212242448489698 -0.018508970204901276 0.0 -0.02218957164790647
-1.1192238447689538 -0.01903810514205844 0.0 -0.02215124650897604
-1.1172234446889378 -0.019559493943452872 0.0 -0.0220809817575508
-1.1152230446089217 -0.02007025281052645 0.0 -0.021977259294028967
-1.1132226445289057 -0.02056715731561259 0.0 -0.02183857374487841
-1.1112222444488897 -0.021046608803268342 0.0 -0.021663443853051162
-1.1092218443688737 -0.02150459775700451 0.0 -0.021450425546561597
-1.1072214442888577 -0.021936663898069513 0.0 -0.021198126873234968
-1.1052210442088417 -0.02233785277466808 0.0 -0.02090522500730857
-1.1032206441288257 -0.022702668594104854 0.0 -0.020570485552485862
-1.1012202440488097 -0.023025023047719754 0.0 -0.02019278438615338
-1.0992198439687937 -0.02329817988021267 0.0 -0.01977113231075167
-1.0972194438887777 -0.023514694962408243 0.0 -0.019304702800580248
-1.0952190438087617 -0.02366635164128996 0.0 -0.018792863155457307
-1.0932186437287457 -0.023744091165239047 0.0 -0.018235209396317842
-1.0912182436487297 -0.02373793801819349 0.0 -0.017631605261538202
-1.0892178435687137 -0.023636920046740114 0.0 -0.016982225685872765
-1.0872174434886976 -0.023428983332275017 0.0 -0.016287605165352825
-1.0852170434086816 -0.023100901850235295 0.0 -0.01554869142997023
-1.0832166433286656 -0.022638182074534233 0.0 -0.01476690485942972
-1.0812162432486496 -0.022024962832909268 0.0 -0.01394420408297059
-1.0792158431686338 -0.02124391090380957 0.0 -0.013083158198311573
-1.0772154430886178 -0.02027611307423911 0.0 -0.012187026021748176
-1.0752150430086018 -0.019100965657847996 0.0 -0.011259842733758352
-1.0732146429285858 -0.01769606281116577 0.0 -0.01030651420156975
-1.0712142428485698 -0.016037085391182166 0.0 -0.009332919127265416
-1.0692138427685538 -0.014097692577379542 0.0 -0.008346018966541857
-1.0672134426885378 -0.011849419043117506 0.0 -0.007353975260405293
-1.0652130426085218 -0.009261581110990093 0.0 -0.006366273579545306
-1.0632126425285058 -0.006301196068136929 0.0 -0.005393852642405161
-1.0612122424484898 -0.002932919650671606 0.0 -0.004449236253783628
-1.0592118423684738 0.0008809923736927683 0.0 -0.0035466644098092748
-1.0572114422884578 0.005180691601458929 0.0 -0.002702218070799345
-1.0552110422084418 0.01000870539769299 0.0 -0.0019339294957003983
-1.0532106421284257 0.015409857274960283 0.0 -0.0012618663510224892
-1.0512102420484097 0.0214311291818682 0.0 -0.0007081726189464288
-1.0492098419683937 0.028121454707722232 0.0 -0.0002970420255133388
-1.0472094418883777 0.03553143147539088 0.0 -5.4589443960834094e-5
-1.0452090418083617 0.0437129405700971 0.0 -8.571332468038095e-6
-1.0432086417283457 0.05271866087878366 0.0 -0.0001878861518489483
-1.0412082416483297 0.06260146685823559 0.0 -0.0006217577690628973
-1.0392078415683137 0.07341369969489905 0.0 -0.0013384663992337953
-1.0372074414882977 0.08520630426009976 0.0 -0.002363439491320257
-1.0352070414082817 0.09802782789100553 0.0 -0.0037164459165825725
-1.0332066413282657 0.11192328200346495 0.0 -0.005407549020872732
-1.0312062412482497 0.12693287397558475 0.0 -0.0074313704185081375
-1.0292058411682337 0.14309062464745148 0.0 -0.00975911203505267
-1.0272054410882177 0.16042289604897642 0.0 -0.0123277227146944
-1.0252050410082016 0.17894686430980444 0.0 -0.01502568400389559
-1.0232046409281856 0.19866898363297925 0.0 -0.017675363729449695
-1.0212042408481696 0.2195834980132084 0.0 -0.020013241653674324
-1.0192038407681536 0.24167106711660039 0.0 -0.02167254270337407
-1.0172034406881376 0.2648975802954927 0.0 -0.022179821582023918
-1.0152030406081216 0.2892132368720447 0.0 -0.020991277682009563
-1.0132026405281056 0.3145519703930508 0.0 -0.017621885816383548
-1.0112022404480896 0.34083128852653016 0.0 -0.01196962184680192
-1.0092018403680736 0.3679525879980297 0.0 -0.005016119567031602
-1.0072014402880576 0.3958019853603231 0.0 -0.00015070076986226089
-1.0052010402080416 0.4242516800528112 0.0 -0.00474231818774884
-1.0032006401280256 0.45316183748876326 0.0 -0.021642563967141232
-1.0012002400480096 0.48238294887298133 0.0 0.09572547399022396
-0.9991998399679936 0.5117585937091425 1.0 0.7847662369290136
-0.9971994398879775 0.5411285033813145 1.0 0.9995974280431387
-0.9951990398079615 0.5703318025709021 1.0 0.9851953839408747
-0.9931986397279456 0.5992102919039807 1.0 0.9778019387587353
-0.9911982396479296 0.6276116316027727 1.0 0.9817549818900451
-0.9891978395679136 0.6553922924804411 1.0 0.9888250817103181
-0.9871974394878976 0.6824201566928307 1.0 0.9948748679868529
-0.9851970394078816 0.7085766745468567 1.0 0.9985875619494591
-0.9831966393278656 0.7337585128987074 1.0 0.9999648110007352
-0.9811962392478496 0.7578786623792219 1.0 0.9994972812537819
-0.9791958391678336 0.78086700196033 1.0 0.9977714566919037
-0.9771954390878176 0.8026703476614349 1.0 0.9953083192812923
-0.9751950390078016 0.8232520355264019 1.0 0.9925144526848806
-0.9731946389277856 0.8425911061684701 1.0 0.9896822704991015
-0.9711942388477696 0.8606811687425955 1.0 0.9870081317793358
-0.9691938387677536 0.8775290264123944 1.0 0.9846141409333516
-0.9671934386877376 0.8931531440148631 1.0 0.982567933777055
-0.9651930386077215 0.9075820328155539 1.0 0.9808987185707807
-0.9631926385277055 0.9208526182670371 1.0 0.9796095271036844
-0.9611922384476895 0.9330086458003701 1.0 0.9786862353604011
-0.9591918383676735 0.9440991680265073 1.0 0.9781040405271261
-0.9571914382876575 0.9541771452285647 1.0 0.9778320209895709
-0.9551910382076415 0.9632981803740502 1.0 0.9778362897094126
-0.9531906381276255 0.9715194005192548 1.0 0.9780821334150982
-0.9511902380476095 0.9788984886560826 1.0 0.9785354295637603
-0.9491898379675935 0.9854928638332745 1.0 0.9791635539437256
-0.9471894378875775 0.9913590027101552 1.0 0.9799359321453103
-0.9451890378075615 0.9965518924272893 1.0 0.9808243442702879
-0.9431886377275455 1.0011246026112197 1.0 0.9818030604963642
-0.9411882376475295 1.005127963256687 1.0 0.9828488623438356
-0.9391878375675135 1.0086103349377649 1.0 0.9839409882636225
-0.9371874374874976 1.0116174580934256 1.0 0.9850610306428497
-0.9351870374074815 1.0141923688415926 1.0 0.9861928031601711
-0.9331866373274655 1.0163753697547098 1.0 0.9873221916465831
-0.9311862372474495 1.0182040451635488 1.0 0.9884369975235516
-0.9291858371674335 1.0197133117547836 1.0 0.9895267800048678
-0.9271854370874175 1.0209354964255313 1.0 0.9905827012115884
-0.9251850370074015 1.0219004345080125 1.0 0.9915973769129092
-0.9231846369273855 1.0226355825491253 1.0 0.9925647345948343
-0.9211842368473695 1.0231661408050434 1.0 0.9934798798491046
-0.9191838367673535 1.0235151814814512 1.0 0.9943389715795024
-0.9171834366873375 1.0237037795141504 1.0 0.9951391061793001
-0.9151830366073215 1.0237511433457718 1.0 0.9958782105982948
-0.9131826365273055 1.0236747437185691 1.0 0.9965549440593717
-0.9111822364472895 1.0234904389790558 1.0 0.9971686080806628
-0.9091818363672735 1.0232125957866731 1.0 0.9977190643943452
-0.9071814362872574 1.0228542044451558 1.0 0.998206660315647
-0.9051810362072414 1.022426988340947 1.0 0.998632161097691
-0.9031806361272254 1.0219415071864628 1.0 0.9989966888036215
-0.9011802360472094 1.021407253935147 1.0 0.9993016672328616
-0.8991798359671934 1.0208327453671293 1.0 0.9995487724504234
-0.8971794358871774 1.0202256064451936 1.0 0.9997398884847069
-0.8951790358071614 1.0195926486160944 1.0 0.9998770677786986
-0.8931786357271454 1.0189399422867522 1.0 0.999962496000718
-0.8911782356471294 1.0182728837424744 1.0 0.9999984608430958
-0.8891778355671134 1.017596256798514 1.0 0.9999873244597578
-0.8871774354870974 1.0169142894897598 1.0 0.9999314992162276
-0.8851770354070814 1.016230706108542 1.0 0.9998334264477198
-0.8831766353270654 1.0155487748993444 1.0 0.9996955579425517
-0.8811762352470494 1.0148713517132266 1.0 0.999520339888885
-0.8791758351670335 1.0142009199152489 1.0 0.9993101990427349
-0.8771754350870175 1.0135396268261945 1.0 0.9990675308941377
-0.8751750350070014 1.01288931696622 1.0 0.9987946896263502
-0.8731746349269854 1.0122515623533723 1.0 0.998493979679909
-0.8711742348469694 1.0116276900946992 1.0 0.9981676487493201
-0.8691738347669534 1.0110188074923534 1.0 0.9978178820550757
-0.8671734346869374 1.0104258248718938 1.0 0.9974467977476426
-0.8651730346069214 1.0098494763252088 1.0 0.9970564433130326
-0.8631726345269054 1.0092903385462046 1.0 0.9966487928616244
-0.8611722344468894 1.0087488479237923 1.0 0.9962257451930463
-0.8591718343668734 1.0082253160437884 1.0 0.9957891225402431
-0.8571714342868574 1.0077199437391788 1.0 0.9953406699053355
-0.8551710342068414 1.0072328338168066 1.0 0.9948820549086065
-0.8531706341268254 1.0067640025779003 1.0 0.9944148680799639
-0.8511702340468094 1.0063133902399872 1.0 0.9939406235295436
-0.8491698339667934 1.0058808703585718 1.0 0.9934607599408268
-0.8471694338867773 1.0054662583385017 1.0 0.9929766418357413
-0.8451690338067613 1.0050693191171507 1.0 0.9924895610667755
-0.8431686337267453 1.004689774094369 1.0 0.9920007384961798
-0.8411682336467293 1.0043273073775651 1.0 0.9915113258269077
-0.8391678335667133 1.0039815714042497 1.0 0.9910224075540868
-0.8371674334866973 1.0036521919988397 1.0 0.9905350030095496
-0.8351670334066813 1.0033387729154597 1.0 0.9900500684753274
-0.8331666333266653 1.0030408999138682 1.0 0.9895684993450504
-0.8311662332466493 1.0027581444114055 1.0 0.9890911323149127
-0.8291658331666333 1.0024900667500214 1.0 0.9886187475883184
-0.8271654330866173 1.0022362191139298 1.0 0.9881520710805022
-0.8251650330066013 1.0019961481302384 1.0 0.9876917766113813
-0.8231646329265854 1.0017693971819948 1.0 0.987238488076629
-0.8211642328465694 1.0015555084604357 1.0 0.9867927815885184
-0.8191638327665534 1.0013540247808146 1.0 0.9863551875794525
-0.8171634326865373 1.0011644911839852 1.0 0.9859261928623209
-0.8151630326065213 1.0009864563439235 1.0 0.9855062426428937
-0.8131626325265053 1.0008194737995497 1.0 0.9850957424804148
-0.8111622324464893 1.0006631030275626 1.0 0.9846950601933904
-0.8091618323664733 1.0005169103714822 1.0 0.9843045277082887
-0.8071614322864573 1.0003804698407495 1.0 0.9839244428495212
-0.8051610322064413 1.0002533637924638 1.0 0.9835550710696048
-0.8031606321264253 1.0001351835072194 1.0 0.9831966471189078
-0.8011602320464093 1.0000255296694713 1.0 0.9828493766547782
-0.7991598319663933 0.9999240127619151 1.0 0.9825134377902195
-0.7971594318863773 0.9998302533825193 1.0 0.9821889825825656
-0.7951590318063613 0.9997438824920706 1.0 0.9818761384628826
-0.7931586317263453 0.9996645415993768 1.0 0.98157500960702
-0.7911582316463293 0.9995918828906425 1.0 0.9812856782494236
-0.7891578315663133 0.9995255693089296 1.0 0.9810082059409628
-0.7871574314862972 0.9994652745890947 1.0 0.9807426347521451
-0.7851570314062812 0.999410683253098 1.0 0.980488988423184
-0.7831566313262652 0.9993614905701382 1.0 0.9802472734624521
-0.7811562312462492 0.9993174024856657 1.0 0.9800174801949145
-0.7791558311662332 0.9992781355229511 1.0 0.9797995837621601
-0.7771554310862172 0.9992434166605576 1.0 0.9795935450756851
-0.7751550310062012 0.9992129831887537 1.0 0.9793993117250773
-0.7731546309261852 0.9991865825476167 1.0 0.9792168188427631
-0.7711542308461692 0.9991639721493433 1.0 0.9790459899269597
-0.7691538307661532 0.9991449191870198 1.0 0.9788867376244619
-0.7671534306861372 0.99912920043192 1.0 0.9787389644748703
-0.7651530306061213 0.9991166020211847 1.0 0.9786025636178329
-0.7631526305261053 0.999106919237571 1.0 0.9784774194648505
-0.7611522304460893 0.99909995628279 1.0 0.9783634083371442
-0.7591518303660733 0.9990955260458078 1.0 0.9782603990710578
-0.7571514302860572 0.9990934498673492 1.0 0.9781682535924192
-0.7551510302060412 0.9990935573017177 1.0 0.9780868274612411
-0.7531506301260252 0.999095685876933 1.0 0.9780159703881013
-0.7511502300460092 0.9990996808540873 1.0 0.9779555267234943
-0.7491498299659932 0.9991053949867219 1.0 0.9779053359214003
-0.7471494298859772 0.9991126882809467 1.0 0.9778652329782771
-0.7451490298059612 0.9991214277569381 1.0 0.9778350488486267
-0.7431486297259452 0.9991314872123873 1.0 0.9778146108382517
-0.7411482296459292 0.9991427469884009 1.0 0.9778037429762683
-0.7391478295659132 0.9991550937382957 1.0 0.9778022663668988
-0.7371474294858972 0.9991684201996774 1.0 0.9778099995220242
-0.7351470294058812 0.9991826249701428 1.0 0.9778267586754404
-0.7331466293258652 0.9991976122868947 1.0 0.9778523580797122
-0.7311462292458492 0.9992132918105309 1.0 0.9778866102864872
-0.7291458291658331 0.9992295784132094 1.0 0.9779293264110919
-0.7271454290858171 0.9992463919713819 1.0 0.9779803163821916
-0.7251450290058011 0.9992636571632365 1.0 0.978039389177265
-0.7231446289257851 0.9992813032709754 1.0 0.9781063530446058
-0.7211442288457691 0.9992992639880223 1.0 0.9781810157125341
-0.7191438287657531 0.9993174772312283 1.0 0.978263184586463
-0.7171434286857371 0.999335884958132 1.0 0.9783526669344422
-0.7151430286057211 0.9993544329893037 1.0 0.9784492700617626
-0.7131426285257051 0.999373070835789 1.0 0.9785528014751863
-0.7111422284456891 0.9993917515316496 1.0 0.9786630690373298
-0.7091418283656732 0.9994104314715927 1.0 0.9787798811117114
-0.7071414282856572 0.9994290702536528 1.0 0.9789030466989421
-0.7051410282056412 0.9994476305268997 1.0 0.9790323755645167
-0.7031406281256252 0.9994660778441136 1.0 0.9791676783586448
-0.7011402280456092 0.9994843805193802 1.0 0.9793087667285296
-0.6991398279655932 0.9995025094905352 1.0 0.9794554534234908
-0.6971394278855771 0.9995204381863895 1.0 0.979607552393302
-0.6951390278055611 0.9995381423986599 1.0 0.9797648788801
-0.6931386277255451 0.9995556001585182 1.0 0.9799272495041955
-0.6911382276455291 0.9995727916176782 1.0 0.980094482344114
-0.6891378275655131 0.9995896989339245 1.0 0.9802663970111574
-0.6871374274854971 0.9996063061609926 1.0 0.9804428147187841
-0.6851370274054811 0.9996225991427035 1.0 0.9806235583470739
-0.6831366273254651 0.9996385654112538 1.0 0.9808084525025362
-0.6811362272454491 0.9996541940895599 1.0 0.9809973235735091
-0.6791358271654331 0.9996694757975585 1.0 0.9811899997813796
-0.6771354270854171 0.9996844025623567 1.0 0.9813863112278456
-0.6751350270054011 0.9996989677321316 1.0 0.9815860899384267
-0.6731346269253851 0.9997131658936749 1.0 0.9817891699024278
-0.671134226845369 0.9997269927934802 1.0 0.981995387109533
-0.669133826765353 0.9997404452622685 1.0 0.9822045795832177
-0.667133426685337 0.9997535211428528 1.0 0.9824165874111406
-0.665133026605321 0.9997662192212363 1.0 0.9826312527726777
-0.663132626525305 0.999778539160846 1.0 0.9828484199637517
-0.661132226445289 0.9997904814398016 1.0 0.9830679354190957
-0.659131826365273 0.9998020472911203 1.0 0.9832896477320898
-0.657131426285257 0.9998132386457624 1.0 0.9835134076723002
-0.655131026205241 0.9998240580784205 1.0 0.9837390682008409
-0.6531306261252251 0.9998345087559574 1.0 0.9839664844836749
-0.6511302260452091 0.9998445943884047 1.0 0.9841955139029631
-0.6491298259651931 0.9998543191824264 1.0 0.9844260160665674
-0.6471294258851771 0.9998636877971607 1.0 0.9846578528158025
-0.6451290258051611 0.9998727053023537 1.0 0.9848908882315337
-0.6431286257251451 0.9998813771387007 1.0 0.9851249886387058
-0.6411282256451291 0.9998897090803076 1.0 0.9853600226093886
-0.639127825565113 0.9998977071991972 1.0 0.98559586096442
-0.637127425485097 0.9999053778317768 1.0 0.9858323767737153
-0.635127025405081 0.9999127275471913 1.0 0.9860694453553243
-0.633126625325065 0.999919763117488 1.0 0.9863069442732934
-0.631126225245049 0.9999264914895164 1.0 0.986544753334405
-0.629125825165033 0.9999329197584945 1.0 0.9867827545838496
-0.627125425085017 0.9999390551431754 1.0 0.9870208322998903
-0.625125025005001 0.9999449049625369 1.0 0.9872588729875763
-0.623124624924985 0.9999504766139414 1.0 0.9874967653715517
-0.621124224844969 0.9999557775526923 1.0 0.9877344003880153
-0.619123824764953 0.9999608152729342 1.0 0.9879716711758739
-0.617123424684937 0.9999655972898295 1.0 0.9882084730671357
-0.615123024604921 0.9999701311229593 1.0 0.9884447035765805
-0.613122624524905 0.9999744242808928 1.0 0.9886802623907581
-0.611122224444889 0.9999784842468646 1.0 0.9889150513563376
-0.6091218243648729 0.9999823184655194 1.0 0.9891489744678577
-0.6071214242848569 0.9999859343306635 1.0 0.9893819378549015
-0.6051210242048409 0.9999893391739768 1.0 0.9896138497687357
-0.6031206241248249 0.999992540254645 1.0 0.9898446205684412
-0.6011202240448089 0.999995544749857 1.0 0.9900741627065637
-0.5991198239647929 0.9999983597461295 1.0 0.9903023907143151
-0.5971194238847769 1.0000009922314181 1.0 0.9905292211863533
-0.595119023804761 1.0000034490879692 1.0 0.9907545727651574
-0.593118623724745 1.0000057370858793 1.0 0.9909783661250335
-0.591118223644729 1.0000078628773172 1.0 0.9912005239557684
-0.589117823564713 1.000009832991384 1.0 0.9914209709459472
-0.587117423484697 1.0000116538295634 1.0 0.9916396337659705
-0.585117023404681 1.0000133316617386 1.0 0.9918564410507753
-0.583116623324665 1.000014872622739 1.0 0.992071323382288
-0.581116223244649 1.0000162827093888 1.0 0.9922842132716234
-0.579115823164633 1.000017567778027 1.0 0.9924950451410507
-0.5771154230846169 1.0000187335424673 1.0 0.9927037553057362
-0.5751150230046009 1.0000197855723774 1.0 0.9929102819552872
-0.5731146229245849 1.000020729292046 1.0 0.9931145651351028
-0.5711142228445689 1.0000215699795187 1.0 0.9933165467275531
-0.5691138227645529 1.00002231276607 1.0 0.9935161704329978
-0.5671134226845369 1.0000229626359973 1.0 0.9937133817506549
-0.5651130226045209 1.0000235244267142 1.0 0.9939081279593363
-0.5631126225245049 1.000024002829115 1.0 0.9941003580980594
-0.5611122224444889 1.0000244023882017 1.0 0.9942900229465472
-0.5591118223644729 1.0000247275039447 1.0 0.9944770750056264
-0.5571114222844569 1.0000249824323655 1.0 0.9946614684775379
-0.5551110222044409 1.0000251712868224 1.0 0.9948431592461634
-0.5531106221244249 1.0000252980394826 1.0 0.9950221048571843
-0.5511102220444088 1.0000253665229644 1.0 0.9951982644981792
-0.5491098219643928 1.0000253804321375 1.0 0.9953715989786661
-0.5471094218843768 1.0000253433260653 1.0 0.9955420707101048
-0.5451090218043608 1.0000252586300753 1.0 0.9957096436858612
-0.5431086217243448 1.0000251296379479 1.0 0.9958742834611441
-0.5411082216443288 1.0000249595142068 1.0 0.9960359571329243
-0.5391078215643129 1.000024751296507 1.0 0.9961946333198369
-0.5371074214842969 1.0000245078981016 1.0 0.9963502821420813
-0.5351070214042809 1.0000242321103827 1.0 0.9965028752013212
-0.5331066213242649 1.0000239266054847 1.0 0.9966523855605931
-0.5311062212442489 1.000023593938943 1.0 0.996798787724226
-0.5291058211642329 1.0000232365523944 1.0 0.9969420576177854
-0.5271054210842169 1.00002285677632 1.0 0.9970821725680395
-0.5251050210042009 1.0000224568328129 1.0 0.9972191112829591
-0.5231046209241849 1.0000220388383718 1.0 0.997352853831754
-0.5211042208441689 1.0000216048067097 1.0 0.9974833816249508
-0.5191038207641528 1.0000211566515722 1.0 0.9976106773945194
-0.5171034206841368 1.000020696189561 1.0 0.9977347251740514
-0.5151030206041208 1.0000202251429535 1.0 0.997855510278995
-0.5131026205241048 1.000019745142519 1.0 0.9979730192869516
-0.5111022204440888 1.0000192577303213 1.0 0.9980872400180394
-0.5091018203640728 1.000018764362507 1.0 0.9981981615153255
-0.5071014202840568 1.000018266412074 1.0 0.9983057740253337
-0.5051010202040408 1.0000177651716151 1.0 0.998410068978631
-0.5031006201240248 1.0000172618560372 1.0 0.9985110389704945
-0.5011002200440088 1.0000167576052488 1.0 0.9986086777416665
-0.4990998199639928 1.0000162534868142 1.0 0.9987029801591971
-0.4970994198839768 1.0000157504985727 1.0 0.9987939421973817
-0.4950990198039608 1.0000152495712198 1.0 0.9988815609187924
-0.4930986197239448 1.0000147515708466 1.0 0.9989658344554125
-0.4910982196439288 1.00001425730144 1.0 0.9990467619898695
-0.4890978195639128 1.0000137675073337 1.0 0.999124343736778
-0.4870974194838968 1.0000132828756185 1.0 0.9991985809241866
-0.4850970194038808 1.0000128040385023 1.0 0.9992694757751419
-0.4830966193238648 1.0000123315756226 1.0 0.9993370314893611
-0.48109621924384877 1.0000118660163093 1.0 0.9994012522250248
-0.47909581916383276 1.0000114078417977 1.0 0.9994621430806875
-0.47709541908381675 1.000010957487388 1.0 0.99951971007731
-0.47509501900380074 1.0000105153445578 1.0 0.9995739601404174
-0.47309461892378474 1.000010081763016 1.0 0.9996249010823803
-0.47109421884376873 1.0000096570527084 1.0 0.9996725415848267
-0.4690938187637527 1.0000092414857693 1.0 0.9997168911811822
-0.46709341868373677 1.0000088352984182 1.0 0.9997579602393472
-0.46509301860372076 1.0000084386928068 1.0 0.9997957599445004
-0.46309261852370476 1.000008051838808 1.0 0.9998303022820474
-0.46109221844368875 1.0000076748757563 1.0 0.9998616000207001
-0.45909181836367274 1.0000073079141334 1.0 0.9998896666957002
-0.45709141828365674 1.000006951037201 1.0 0.9999145165921791
-0.45509101820364073 1.0000066043025808 1.0 0.9999361647286658
-0.4530906181236247 1.0000062677437864 1.0 0.9999546268407349
-0.4510902180436087 1.0000059413716977 1.0 0.9999699193648012
-0.4490898179635927 1.0000056251759917 1.0 0.9999820594220608
-0.4470894178835767 1.000005319126517 1.0 0.9999910648025803
-0.4450890178035607 1.0000050231746227 1.0 0.9999969539495348
-0.4430886177235447 1.0000047372544367 1.0 0.9999997459435961
-0.4410882176435287 1.0000044612840973 1.0 0.9999994604874713
-0.43908781756351273 1.0000041951669354 1.0 0.9999961178905943
-0.4370874174834967 1.000003938792613 1.0 0.9999897390539707
-0.4350870174034807 1.0000036920382145 1.0 0.9999803454551752
-0.4330866173234647 1.0000034547692924 1.0 0.9999679591335024
-0.4310862172434487 1.000003226840871 1.0 0.9999526026752783
-0.4290858171634327 1.0000030080984066 1.0 0.9999342991993189
-0.4270854170834167 1.0000027983787034 1.0 0.9999130723425544
-0.4250850170034007 1.0000025975107936 1.0 0.9998889462458029
-0.42308461692338467 1.000002405316771 1.0 0.9998619455397066
-0.42108421684336866 1.0000022216125886 1.0 0.9998320953308224
-0.41908381676335266 1.0000020462088195 1.0 0.9997994211878729
-0.41708341668333665 1.0000018789113776 1.0 0.9997639491281549
-0.41508301660332064 1.0000017195222037 1.0 0.9997257056041062
-0.41308261652330464 1.0000015678399143 1.0 0.9996847174900323
-0.4110822164432887 1.0000014236604207 1.0 0.9996410120689916
-0.4090818163632727 1.0000012867775083 1.0 0.9995946170198392
-0.40708141628325667 1.0000011569833902 1.0 0.9995455604044307
-0.40508101620324066 1.0000010340692236 1.0 0.999493870654985
-0.40308061612322466 1.0000009178256 1.0 0.9994395765616055
-0.40108021604320865 1.000000808043004 1.0 0.9993827072599608
-0.39907981596319264 1.0000007045122443 1.0 0.9993232922191246
-0.39707941588317663 1.0000006070248566 1.0 0.9992613612295732
-0.3950790158031606 1.000000515373481 1.0 0.9991969443913424
-0.3930786157231446 1.0000004293522116 1.0 0.999130072102342
-0.3910782156431286 1.000000348756925 1.0 0.9990607750468272
-0.3890778155631126 1.0000002733855808 1.0 0.9989890841840304
-0.3870774154830966 1.0000002030385025 1.0 0.9989150307369457
-0.3850770154030806 1.0000001375186345 1.0 0.9988386461812733
-0.38307661532306464 1.000000076631779 1.0 0.9987599622345187
-0.38107621524304863 1.0000000201868104 1.0 0.9986790108452487
-0.3790758151630326 0.999999967995874 1.0 0.9985958241824984
-0.3770754150830166 0.9999999198745628 1.0 0.9985104346253384
-0.3750750150030006 0.9999998756420773 1.0 0.9984228747525914
-0.3730746149229846 0.9999998351213679 1.0 0.9983331773327031
-0.3710742148429686 0.9999997981392631 1.0 0.9982413753137671
-0.3690738147629526 0.9999997645265787 1.0 0.9981475018136983
-0.3670734146829366 0.9999997341182146 1.0 0.9980515901105603
-0.3650730146029206 0.9999997067532369 1.0 0.9979536736330403
-0.36307261452290457 0.9999996822749465 1.0 0.9978537859510763
-0.36107221444288856 0.9999996605309339 1.0 0.9977519607666285
-0.35907181436287255 0.9999996413731247 1.0 0.9976482319046037
-0.35707141428285655 0.99999962465781 1.0 0.9975426333039208
-0.3550710142028406 0.9999996102456696 1.0 0.9974351990087258
-0.3530706141228246 0.9999995980017818 1.0 0.9973259631597502
-0.3510702140428086 0.9999995877956256 1.0 0.9972149599858131
-0.3490698139627926 0.9999995795010741 1.0 0.997102223795467
-0.34706941388277657 0.9999995729963773 1.0 0.9969877889687833
-0.34506901380276056 0.9999995681641396 1.0 0.9968716899492811
-0.34306861372274455 0.9999995648912874 1.0 0.996753961235993
-0.34106821364272855 0.9999995630690326 1.0 0.9966346373756729
-0.33906781356271254 0.9999995625928262 1.0 0.9965137529551367
-0.33706741348269653 0.9999995633623097 1.0 0.9963913425937424
-0.3350670134026805 0.9999995652812574 1.0 0.9962674409360059
-0.3330666133226645 0.9999995682575175 1.0 0.9961420826443478
-0.3310662132426485 0.9999995722029444 1.0 0.9960153023919753
-0.3290658131626325 0.9999995770333299 1.0 0.9958871348558953
-0.3270654130826165 0.9999995826683296 1.0 0.995757614710057
-0.32506501300260054 0.9999995890313857 1.0 0.9956267766186249
-0.32306461292258454 0.9999995960496458 1.0 0.9954946552293789
-0.32106421284256853 0.9999996036538814 1.0 0.9953612851672407
-0.3190638127625525 0.9999996117784016 1.0 0.9952267010279268
-0.3170634126825365 0.9999996203609653 1.0 0.9950909373717254
-0.3150630126025205 0.9999996293426925 1.0 0.994954028717394
-0.3130626125225045 0.9999996386679728 1.0 0.9948160095361828
-0.3110622124424885 0.9999996482843739 1.0 0.9946769142459726
-0.3090618123624725 0.9999996581425475 1.0 0.9945367772055373
-0.3070614122824565 0.9999996681961363 1.0 0.9943956327089213
-0.3050610122024405 0.9999996784016785 1.0 0.9942535149799316
-0.30306061212242447 0.9999996887185144 1.0 0.9941104581667483
-0.30106021204240846 0.9999996991086905 1.0 0.9939664963366466
-0.29905981196239245 0.9999997095368651 1.0 0.9938216634708301
-0.2970594118823765 0.9999997199702138 1.0 0.9936759934593788
-0.2950590118023605 0.9999997303783357 1.0 0.9935295200963017
-0.2930586117223445 0.99999974073316 1.0 0.9933822770747014
-0.2910582116423285 0.9999997510088533 1.0 0.9932342979820437
-0.28905781156231247 0.9999997611817278 1.0 0.9930856162955327
-0.28705741148229647 0.9999997712301518 1.0 0.9929362653775918
-0.28505701140228046 0.999999781134459 1.0 0.9927862784714435
-0.28305661132226445 0.9999997908768598 1.0 0.9926356886967951
-0.28105621124224844 0.9999998004413582 1.0 0.992484529045621
-0.27905581116223244 0.9999998098136618 1.0 0.992332832378046
-0.27705541108221643 0.999999818981102 1.0 0.992180631418323
-0.2750550110022004 0.9999998279325499 1.0 0.9920279587509097
-0.2730546109221844 0.9999998366583377 1.0 0.9918748468166378
-0.2710542108421684 0.9999998451501785 1.0 0.9917213279089749
-0.26905381076215246 0.9999998534010913 1.0 0.9915674341703811
-0.26705341068213645 0.9999998614053264 1.0 0.9914131975887516
-0.26505301060212044 0.999999869158291 1.0 0.9912586499939521
-0.26305261052210444 0.999999876656481 1.0 0.9911038230544407
-0.26105221044208843 0.9999998838974109 1.0 0.9909487482739748
-0.2590518103620724 0.9999998908795477 1.0 0.9907934569884048
-0.2570514102820564 0.9999998976022458 1.0 0.9906379803625509
-0.2550510102020404 0.9999999040656863 1.0 0.9904823493871608
-0.2530506101220244 0.9999999102708149 1.0 0.9903265948759514
-0.2510502100420084 0.9999999162192849 1.0 0.990170747462727
-0.24904980996199239 0.9999999219133999 1.0 0.9900148375985776
-0.2470494098819764 0.9999999273560618 1.0 0.9898588955491541
-0.2450490098019604 0.9999999325507177 1.0 0.9897029513920177
-0.2430486097219444 0.9999999375013102 1.0 0.9895470350140669
-0.24104820964192838 0.9999999422122298 1.0 0.9893911761090339
-0.23904780956191238 0.9999999466882694 1.0 0.9892354041750548
-0.23704740948189637 0.9999999509345817 1.0 0.9890797485123112
-0.23504700940188036 0.9999999549566354 1.0 0.9889242382207384
-0.23304660932186438 0.9999999587601777 1.0 0.9887689021978039
-0.23104620924184838 0.9999999623511958 1.0 0.9886137691363528
-0.22904580916183237 0.9999999657358815 1.0 0.9884588675225167
-0.22704540908181636 0.9999999689205968 1.0 0.9883042256336882
-0.22504500900180036 0.9999999719118431 1.0 0.9881498715365588
-0.22304460892178435 0.9999999747162295 1.0 0.9879958330852179
-0.22104420884176834 0.999999977340446 1.0 0.987842137919313
-0.21904380876175236 0.9999999797912358 1.0 0.9876888134622686
-0.21704340868173636 0.999999982075371 1.0 0.9875358869195641
-0.21504300860172035 0.9999999841996287 1.0 0.9873833852770681
-0.21304260852170434 0.9999999861707701 1.0 0.98723133529943
-0.21104220844168833 0.9999999879955194 1.0 0.987079763528524
-0.20904180836167233 0.999999989680546 1.0 0.9869286962819488
-0.20704140828165632 0.9999999912324472 1.0 0.986778159651579
-0.20504100820164034 0.9999999926577317 1.0 0.9866281795021676
-0.20304060812162433 0.9999999939628058 1.0 0.9864787814699988
-0.20104020804160833 0.999999995153961 1.0 0.9863299909615915
-0.19903980796159232 0.9999999962373607 1.0 0.9861818331524465
-0.1970394078815763 0.9999999972190308 1.0 0.986034332985847
-0.1950390078015603 0.9999999981048492 1.0 0.9858875151716995
-0.1930386077215443 0.9999999989005387 1.0 0.9857414041854209
-0.19103820764152832 0.9999999996116595 1.0 0.9855960242668731
-0.1890378075615123 1.0000000002436011 1.0 0.9854513994193337
-0.1870374074814963 1.0000000008015804 1.0 0.9853075534085145
-0.1850370074014803 1.0000000012906345 1.0 0.9851645097616171
-0.1830366073214643 1.000000001715618 1.0 0.9850222917664301
-0.18103620724144828 1.0000000020812019 1.0 0.9848809224704629
-0.17903580716143228 1.0000000023918687 1.0 0.9847404246801197
-0.1770354070814163 1.000000002651915 1.0 0.9846008209599093
-0.1750350070014003 1.0000000028654479 1.0 0.9844621336316888
-0.17303460692138428 1.0000000030363871 1.0 0.9843243847739465
-0.17103420684136827 1.0000000031684648 1.0 0.9841875962211136
-0.16903380676135227 1.000000003265228 1.0 0.9840517895629141
-0.16703340668133626 1.0000000033300396 1.0 0.9839169861437413
-0.16503300660132025 1.000000003366081 1.0 0.9837832070620709
-0.16303260652130427 1.0000000033763554 1.0 0.983650473169901
-0.16103220644128827 1.0000000033636904 1.0 0.9835188050722219
-0.15903180636127226 1.000000003330743 1.0 0.9833882231265163
-0.15703140628125625 1.0000000032800014 1.0 0.9832587474422861
-0.15503100620124025 1.0000000032137915 1.0 0.9831303978806051
-0.15303060612122424 1.0000000031342795 1.0 0.9830031940537003
-0.15103020604120823 1.0000000030434781 1.0 0.9828771553245553
-0.14902980596119225 1.0000000029432516 1.0 0.9827523008065426
-0.14702940588117624 1.0000000028353198 1.0 0.9826286493630747
-0.14502900580116024 1.0000000027212639 1.0 0.9825062196072816
-0.14302860572114423 1.0000000026025324 1.0 0.9823850299017092
-0.14102820564112822 1.000000002480446 1.0 0.9822650983580392
-0.13902780556111222 1.0000000023562037 1.0 0.9821464428368301
-0.1370274054810962 1.000000002230888 1.0 0.9820290809472771
-0.1350270054010802 1.0000000021054705 1.0 0.9819130300469938
-0.13302660532106422 1.0000000019808182 1.0 0.9817983072418086
-0.13102620524104822 1.0000000018576984 1.0 0.981684929385582
-0.1290258051610322 1.0000000017367852 1.0 0.9815729130800408
-0.1270254050810162 1.0000000016186634 1.0 0.9814622746746272
-0.1250250050010002 1.0000000015038364 1.0 0.9813530302663647
-0.1230246049209842 1.0000000013927288 1.0 0.9812451956997401
-0.1210242048409682 1.0000000012856947 1.0 0.9811387865665981
-0.11902380476095219 1.0000000011830195 1.0 0.9810338182060522
-0.1170234046809362 1.0000000010849281 1.0 0.9809303057044061
-0.11502300460092019 1.0000000009915886 1.0 0.9808282638950914
-0.11302260452090418 1.0000000009031158 1.0 0.9807277073586137
-0.11102220444088817 1.0000000008195777 1.0 0.9806286504225132
-0.10902180436087218 1.000000000740999 1.0 0.980531107161335
-0.10702140428085617 1.0000000006673655 1.0 0.9804350913966093
-0.10502100420084017 1.0000000005986287 1.0 0.980340616696844
-0.10302060412082416 1.0000000005347087 1.0 0.9802476963775233
-0.10102020404080816 1.000000000475499 1.0 0.9801563435011162
-0.09901980396079216 1.0000000004208691 1.0 0.9800665708770975
-0.09701940388077615 1.0000000003706688 1.0 0.9799783910619689
-0.09501900380076016 1.000000000324732 1.0 0.9798918163592942
-0.09301860372074415 1.000000000282876 1.0 0.9798068588197391
-0.09101820364072814 1.0000000002449092 1.0 0.9797235302411145
-0.08901780356071214 1.0000000002106308 1.0 0.9796418421684316
-0.08701740348069614 1.0000000001798337 1.0 0.9795618058939576
-0.08501700340068014 1.0000000001523073 1.0 0.9794834324572786
-0.08301660332066413 1.0000000001278384 1.0 0.979406732645367
-0.08101620324064814 1.0000000001062146 1.0 0.9793317169926522
-0.07901580316063213 1.0000000000872253 1.0 0.9792583957810969
-0.07701540308061612 1.0000000000706626 1.0 0.9791867790402744
-0.07501500300060011 1.000000000056323 1.0 0.9791168765474523
-0.07301460292058412 1.00000000004401 1.0 0.9790486978276745
-0.07101420284056811 1.0000000000335325 1.0 0.9789822521538497
-0.0690138027605521 1.0000000000247085 1.0 0.9789175485468393
-0.06701340268053611 1.000000000017363 1.0 0.9788545957755481
-0.0650130026005201 1.000000000011332 1.0 0.9787934023570153
-0.0630126025205041 1.0000000000064588 1.0 0.9787339765565071
-0.0610122024404881 1.0000000000025986 1.0 0.97867632638761
-0.05901180236047209 0.9999999999996154 1.0 0.9786204596123254
-0.05701140228045609 0.9999999999973838 1.0 0.9785663837411603
-0.05501100220044009 0.9999999999957894 1.0 0.9785141060332234
-0.053010602120424084 0.9999999999947273 1.0 0.9784636334963166
-0.051010202040408084 0.9999999999941027 1.0 0.978414972887027
-0.04900980196039208 0.9999999999938307 1.0 0.9783681307108176
-0.04700940188037608 0.999999999993836 1.0 0.978323113222118
-0.04500900180036007 0.9999999999940528 1.0 0.9782799264244111
-0.04300860172034407 0.9999999999944233 1.0 0.9782385760703204
-0.04100820164032806 0.9999999999948986 1.0 0.9781990676616941
-0.03900780156031206 0.9999999999954372 1.0 0.9781614064496876
-0.03700740148029606 0.9999999999960048 1.0 0.9781255974348426
-0.035007001400280055 0.9999999999965741 1.0 0.9780916453671656
-0.033006601320264055 0.9999999999971233 1.0 0.9780595547462001
-0.03100620124024805 0.9999999999976367 1.0 0.9780293298211015
-0.029005801160232048 0.9999999999981029 1.0 0.9780009745907026
-0.027005401080216044 0.9999999999985149 1.0 0.9779744928035803
-0.02500500100020004 0.9999999999988691 1.0 0.9779498879581172
-0.023004600920184037 0.9999999999991656 1.0 0.9779271633025604
-0.021004200840168033 0.9999999999994065 1.0 0.9779063218350755
-0.01900380076015203 0.9999999999995954 1.0 0.9778873663037978
-0.017003400680136026 0.9999999999997385 1.0 0.9778702992068794
-0.015003000600120024 0.9999999999998419 1.0 0.9778551227925322
-0.01300260052010402 0.9999999999999123 1.0 0.9778418390590676
-0.011002200440088018 0.9999999999999569 1.0 0.9778304497549306
-0.009001800360072015 0.9999999999999826 1.0 0.9778209563787303
-0.007001400280056011 0.9999999999999949 1.0 0.977813360179268
-0.005001000200040008 0.9999999999999993 1.0 0.9778076621555576
-0.0030006001200240046 1.0 1.0 0.9778038630568435
-0.0010002000400080016 0.9999999999999997 1.0 0.9778019633826156
0.0010002000400080016 0.9999999999999997 1.0 0.9778019633826156
0.0030006001200240046 0.9999999999999999 1.0 0.9778038630568435
0.005001000200040008 0.9999999999999992 1.0 0.9778076621555576
0.007001400280056011 0.9999999999999949 1.0 0.977813360179268
0.009001800360072015 0.9999999999999823 1.0 0.9778209563787303
0.011002200440088018 0.9999999999999569 1.0 0.9778304497549304
0.01300260052010402 0.9999999999999122 1.0 0.9778418390590676
0.015003000600120024 0.9999999999998418 1.0 0.9778551227925322
0.017003400680136026 0.9999999999997384 1.0 0.9778702992068794
0.01900380076015203 0.9999999999995954 1.0 0.9778873663037978
0.021004200840168033 0.9999999999994065 1.0 0.9779063218350755
0.023004600920184037 0.9999999999991657 1.0 0.9779271633025606
0.02500500100020004 0.9999999999988691 1.0 0.9779498879581173
0.027005401080216044 0.9999999999985149 1.0 0.9779744928035803
0.029005801160232048 0.999999999998103 1.0 0.9780009745907023
0.03100620124024805 0.9999999999976369 1.0 0.9780293298211016
0.033006601320264055 0.9999999999971235 1.0 0.9780595547462001
0.035007001400280055 0.9999999999965741 1.0 0.9780916453671656
0.03700740148029606 0.9999999999960049 1.0 0.9781255974348428
0.03900780156031206 0.9999999999954371 1.0 0.9781614064496876
0.04100820164032806 0.9999999999948986 1.0 0.9781990676616942
0.04300860172034407 0.9999999999944235 1.0 0.9782385760703204
0.04500900180036007 0.9999999999940528 1.0 0.9782799264244111
0.04700940188037608 0.9999999999938359 1.0 0.978323113222118
0.04900980196039208 0.9999999999938307 1.0 0.9783681307108179
0.051010202040408084 0.9999999999941027 1.0 0.9784149728870271
0.053010602120424084 0.9999999999947273 1.0 0.9784636334963166
0.05501100220044009 0.9999999999957896 1.0 0.9785141060332234
0.05701140228045609 0.9999999999973841 1.0 0.9785663837411602
0.05901180236047209 0.9999999999996154 1.0 0.9786204596123254
0.0610122024404881 1.0000000000025984 1.0 0.9786763263876102
0.0630126025205041 1.0000000000064588 1.0 0.9787339765565071
0.0650130026005201 1.000000000011332 1.0 0.9787934023570153
0.06701340268053611 1.0000000000173632 1.0 0.9788545957755481
0.0690138027605521 1.0000000000247085 1.0 0.9789175485468393
0.07101420284056811 1.0000000000335323 1.0 0.9789822521538497
0.07301460292058412 1.00000000004401 1.0 0.9790486978276745
0.07501500300060011 1.000000000056323 1.0 0.9791168765474523
0.07701540308061612 1.0000000000706626 1.0 0.9791867790402745
0.07901580316063213 1.0000000000872253 1.0 0.9792583957810967
0.08101620324064814 1.0000000001062148 1.0 0.9793317169926523
0.08301660332066413 1.0000000001278384 1.0 0.979406732645367
0.08501700340068014 1.0000000001523073 1.0 0.9794834324572786
0.08701740348069614 1.0000000001798337 1.0 0.9795618058939576
0.08901780356071214 1.0000000002106308 1.0 0.9796418421684316
0.09101820364072814 1.0000000002449094 1.0 0.9797235302411145
0.09301860372074415 1.000000000282876 1.0 0.9798068588197391
0.09501900380076016 1.0000000003247318 1.0 0.9798918163592943
0.09701940388077615 1.000000000370669 1.0 0.9799783910619689
0.09901980396079216 1.0000000004208691 1.0 0.9800665708770974
0.10102020404080816 1.0000000004754988 1.0 0.9801563435011164
0.10302060412082416 1.0000000005347087 1.0 0.9802476963775232
0.10502100420084017 1.0000000005986287 1.0 0.9803406166968441
0.10702140428085617 1.0000000006673655 1.0 0.9804350913966093
0.10902180436087218 1.000000000740999 1.0 0.9805311071613347
0.11102220444088817 1.0000000008195777 1.0 0.9806286504225132
0.11302260452090418 1.0000000009031158 1.0 0.9807277073586136
0.11502300460092019 1.0000000009915888 1.0 0.9808282638950914
0.1170234046809362 1.0000000010849284 1.0 0.9809303057044062
0.11902380476095219 1.0000000011830197 1.0 0.9810338182060521
0.1210242048409682 1.0000000012856947 1.0 0.9811387865665981
0.1230246049209842 1.0000000013927288 1.0 0.9812451956997401
0.1250250050010002 1.0000000015038364 1.0 0.9813530302663647
0.1270254050810162 1.0000000016186634 1.0 0.9814622746746271
0.1290258051610322 1.0000000017367852 1.0 0.9815729130800409
0.13102620524104822 1.0000000018576984 1.0 0.9816849293855822
0.13302660532106422 1.000000001980818 1.0 0.9817983072418085
0.1350270054010802 1.0000000021054705 1.0 0.9819130300469937
0.1370274054810962 1.000000002230888 1.0 0.9820290809472771
0.13902780556111222 1.0000000023562037 1.0 0.9821464428368301
0.14102820564112822 1.000000002480446 1.0 0.9822650983580392
0.14302860572114423 1.0000000026025324 1.0 0.9823850299017093
0.14502900580116024 1.000000002721264 1.0 0.9825062196072816
0.14702940588117624 1.0000000028353198 1.0 0.9826286493630749
0.14902980596119225 1.0000000029432519 1.0 0.9827523008065426
0.15103020604120823 1.0000000030434781 1.0 0.9828771553245554
0.15303060612122424 1.0000000031342793 1.0 0.9830031940537003
0.15503100620124025 1.0000000032137912 1.0 0.9831303978806051
0.15703140628125625 1.0000000032800014 1.0 0.9832587474422861
0.15903180636127226 1.000000003330743 1.0 0.9833882231265163
0.16103220644128827 1.0000000033636904 1.0 0.9835188050722219
0.16303260652130427 1.0000000033763554 1.0 0.983650473169901
0.16503300660132025 1.000000003366081 1.0 0.983783207062071
0.16703340668133626 1.0000000033300396 1.0 0.9839169861437413
0.16903380676135227 1.000000003265228 1.0 0.9840517895629141
0.17103420684136827 1.000000003168465 1.0 0.9841875962211136
0.17303460692138428 1.0000000030363871 1.0 0.9843243847739463
0.1750350070014003 1.0000000028654479 1.0 0.9844621336316887
0.1770354070814163 1.000000002651915 1.0 0.9846008209599093
0.17903580716143228 1.0000000023918687 1.0 0.9847404246801197
0.18103620724144828 1.0000000020812017 1.0 0.9848809224704628
0.1830366073214643 1.000000001715618 1.0 0.9850222917664301
0.1850370074014803 1.0000000012906343 1.0 0.9851645097616171
0.1870374074814963 1.0000000008015806 1.0 0.9853075534085143
0.1890378075615123 1.0000000002436011 1.0 0.9854513994193337
0.19103820764152832 0.9999999996116594 1.0 0.985596024266873
0.1930386077215443 0.9999999989005387 1.0 0.9857414041854209
0.1950390078015603 0.9999999981048491 1.0 0.9858875151716993
0.1970394078815763 0.9999999972190308 1.0 0.9860343329858472
0.19903980796159232 0.9999999962373607 1.0 0.9861818331524466
0.20104020804160833 0.9999999951539611 1.0 0.9863299909615915
0.20304060812162433 0.9999999939628059 1.0 0.9864787814699988
0.20504100820164034 0.9999999926577317 1.0 0.9866281795021676
0.20704140828165632 0.9999999912324473 1.0 0.986778159651579
0.20904180836167233 0.9999999896805462 1.0 0.9869286962819487
0.21104220844168833 0.9999999879955196 1.0 0.987079763528524
0.21304260852170434 0.99999998617077 1.0 0.98723133529943
0.21504300860172035 0.9999999841996287 1.0 0.9873833852770684
0.21704340868173636 0.9999999820753709 1.0 0.987535886919564
0.21904380876175236 0.9999999797912359 1.0 0.9876888134622686
0.22104420884176834 0.999999977340446 1.0 0.9878421379193127
0.22304460892178435 0.9999999747162295 1.0 0.9879958330852179
0.22504500900180036 0.9999999719118431 1.0 0.9881498715365586
0.22704540908181636 0.9999999689205968 1.0 0.9883042256336882
0.22904580916183237 0.9999999657358813 1.0 0.9884588675225167
0.23104620924184838 0.9999999623511958 1.0 0.988613769136353
0.23304660932186438 0.9999999587601777 1.0 0.9887689021978038
0.23504700940188036 0.9999999549566354 1.0 0.9889242382207384
0.23704740948189637 0.9999999509345816 1.0 0.9890797485123113
0.23904780956191238 0.9999999466882696 1.0 0.9892354041750548
0.24104820964192838 0.9999999422122299 1.0 0.9893911761090339
0.2430486097219444 0.9999999375013102 1.0 0.9895470350140669
0.2450490098019604 0.9999999325507178 1.0 0.9897029513920179
0.2470494098819764 0.9999999273560619 1.0 0.9898588955491538
0.24904980996199239 0.9999999219133999 1.0 0.9900148375985776
0.2510502100420084 0.9999999162192847 1.0 0.990170747462727
0.2530506101220244 0.999999910270815 1.0 0.9903265948759514
0.2550510102020404 0.9999999040656865 1.0 0.9904823493871606
0.2570514102820564 0.999999897602246 1.0 0.9906379803625507
0.2590518103620724 0.9999998908795475 1.0 0.9907934569884047
0.26105221044208843 0.9999998838974108 1.0 0.9909487482739747
0.26305261052210444 0.9999998766564809 1.0 0.9911038230544407
0.26505301060212044 0.999999869158291 1.0 0.9912586499939521
0.26705341068213645 0.9999998614053263 1.0 0.9914131975887515
0.26905381076215246 0.9999998534010914 1.0 0.9915674341703811
0.2710542108421684 0.9999998451501784 1.0 0.9917213279089752
0.2730546109221844 0.9999998366583377 1.0 0.9918748468166377
0.2750550110022004 0.99999982793255 1.0 0.9920279587509097
0.27705541108221643 0.9999998189811019 1.0 0.992180631418323
0.27905581116223244 0.9999998098136617 1.0 0.992332832378046
0.28105621124224844 0.9999998004413582 1.0 0.992484529045621
0.28305661132226445 0.99999979087686 1.0 0.9926356886967949
0.28505701140228046 0.9999997811344589 1.0 0.9927862784714436
0.28705741148229647 0.999999771230152 1.0 0.9929362653775917
0.28905781156231247 0.9999997611817281 1.0 0.9930856162955328
0.2910582116423285 0.9999997510088534 1.0 0.9932342979820437
0.2930586117223445 0.9999997407331601 1.0 0.9933822770747014
0.2950590118023605 0.9999997303783358 1.0 0.9935295200963017
0.2970594118823765 0.9999997199702138 1.0 0.9936759934593786
0.29905981196239245 0.999999709536865 1.0 0.9938216634708301
0.30106021204240846 0.9999996991086905 1.0 0.9939664963366465
0.30306061212242447 0.9999996887185143 1.0 0.9941104581667483
0.3050610122024405 0.9999996784016785 1.0 0.9942535149799316
0.3070614122824565 0.9999996681961363 1.0 0.9943956327089213
0.3090618123624725 0.9999996581425475 1.0 0.9945367772055375
0.3110622124424885 0.999999648284374 1.0 0.9946769142459726
0.3130626125225045 0.9999996386679729 1.0 0.9948160095361828
0.3150630126025205 0.9999996293426925 1.0 0.994954028717394
0.3170634126825365 0.9999996203609652 1.0 0.9950909373717254
0.3190638127625525 0.9999996117784016 1.0 0.9952267010279268
0.32106421284256853 0.9999996036538814 1.0 0.9953612851672407
0.32306461292258454 0.9999995960496458 1.0 0.9954946552293789
0.32506501300260054 0.9999995890313856 1.0 0.9956267766186249
0.3270654130826165 0.9999995826683298 1.0 0.995757614710057
0.3290658131626325 0.9999995770333301 1.0 0.9958871348558952
0.3310662132426485 0.9999995722029446 1.0 0.9960153023919753
0.3330666133226645 0.9999995682575177 1.0 0.9961420826443479
0.3350670134026805 0.9999995652812574 1.0 0.9962674409360059
0.33706741348269653 0.9999995633623097 1.0 0.9963913425937424
0.33906781356271254 0.9999995625928262 1.0 0.9965137529551367
0.34106821364272855 0.9999995630690326 1.0 0.996634637375673
0.34306861372274455 0.9999995648912875 1.0 0.996753961235993
0.34506901380276056 0.9999995681641396 1.0 0.9968716899492811
0.34706941388277657 0.9999995729963773 1.0 0.9969877889687835
0.3490698139627926 0.9999995795010741 1.0 0.9971022237954672
0.3510702140428086 0.9999995877956256 1.0 0.9972149599858131
0.3530706141228246 0.9999995980017818 1.0 0.9973259631597501
0.3550710142028406 0.9999996102456696 1.0 0.9974351990087256
0.35707141428285655 0.9999996246578101 1.0 0.9975426333039208
0.35907181436287255 0.9999996413731248 1.0 0.9976482319046037
0.36107221444288856 0.9999996605309339 1.0 0.9977519607666288
0.36307261452290457 0.9999996822749464 1.0 0.9978537859510762
0.3650730146029206 0.9999997067532369 1.0 0.9979536736330403
0.3670734146829366 0.9999997341182146 1.0 0.9980515901105603
0.3690738147629526 0.9999997645265788 1.0 0.9981475018136983
0.3710742148429686 0.9999997981392633 1.0 0.9982413753137671
0.3730746149229846 0.999999835121368 1.0 0.9983331773327031
0.3750750150030006 0.9999998756420773 1.0 0.9984228747525913
0.3770754150830166 0.999999919874563 1.0 0.9985104346253383
0.3790758151630326 0.999999967995874 1.0 0.9985958241824985
0.38107621524304863 1.0000000201868104 1.0 0.9986790108452486
0.38307661532306464 1.0000000766317787 1.0 0.9987599622345188
0.3850770154030806 1.0000001375186345 1.0 0.9988386461812733
0.3870774154830966 1.0000002030385025 1.0 0.9989150307369454
0.3890778155631126 1.0000002733855808 1.0 0.9989890841840304
0.3910782156431286 1.000000348756925 1.0 0.9990607750468272
0.3930786157231446 1.0000004293522116 1.0 0.9991300721023422
0.3950790158031606 1.000000515373481 1.0 0.9991969443913424
0.39707941588317663 1.0000006070248568 1.0 0.9992613612295732
0.39907981596319264 1.0000007045122443 1.0 0.9993232922191246
0.40108021604320865 1.0000008080430043 1.0 0.9993827072599608
0.40308061612322466 1.0000009178256002 1.0 0.9994395765616055
0.40508101620324066 1.0000010340692236 1.0 0.999493870654985
0.40708141628325667 1.0000011569833902 1.0 0.9995455604044307
0.4090818163632727 1.0000012867775083 1.0 0.9995946170198393
0.4110822164432887 1.0000014236604204 1.0 0.9996410120689916
0.41308261652330464 1.0000015678399146 1.0 0.9996847174900323
0.41508301660332064 1.0000017195222037 1.0 0.9997257056041062
0.41708341668333665 1.0000018789113778 1.0 0.9997639491281549
0.41908381676335266 1.0000020462088197 1.0 0.9997994211878729
0.42108421684336866 1.0000022216125888 1.0 0.9998320953308224
0.42308461692338467 1.000002405316771 1.0 0.9998619455397066
0.4250850170034007 1.0000025975107938 1.0 0.999888946245803
0.4270854170834167 1.0000027983787037 1.0 0.9999130723425544
0.4290858171634327 1.0000030080984066 1.0 0.9999342991993188
0.4310862172434487 1.000003226840871 1.0 0.9999526026752783
0.4330866173234647 1.0000034547692924 1.0 0.9999679591335024
0.4350870174034807 1.0000036920382145 1.0 0.9999803454551752
0.4370874174834967 1.0000039387926132 1.0 0.9999897390539707
0.43908781756351273 1.0000041951669354 1.0 0.9999961178905943
0.4410882176435287 1.0000044612840973 1.0 0.9999994604874713
0.4430886177235447 1.000004737254437 1.0 0.9999997459435961
0.4450890178035607 1.0000050231746227 1.0 0.9999969539495348
0.4470894178835767 1.0000053191265172 1.0 0.9999910648025803
0.4490898179635927 1.0000056251759917 1.0 0.9999820594220608
0.4510902180436087 1.0000059413716977 1.0 0.9999699193648012
0.4530906181236247 1.0000062677437862 1.0 0.9999546268407349
0.45509101820364073 1.0000066043025808 1.0 0.9999361647286658
0.45709141828365674 1.000006951037201 1.0 0.999914516592179
0.45909181836367274 1.0000073079141336 1.0 0.9998896666957002
0.46109221844368875 1.000007674875756 1.0 0.9998616000207003
0.46309261852370476 1.000008051838808 1.0 0.9998303022820474
0.46509301860372076 1.0000084386928065 1.0 0.9997957599445003
0.46709341868373677 1.000008835298418 1.0 0.999757960239347
0.4690938187637527 1.0000092414857693 1.0 0.9997168911811822
0.47109421884376873 1.0000096570527084 1.0 0.9996725415848264
0.47309461892378474 1.000010081763016 1.0 0.9996249010823803
0.47509501900380074 1.000010515344558 1.0 0.9995739601404176
0.47709541908381675 1.0000109574873883 1.0 0.9995197100773101
0.47909581916383276 1.0000114078417977 1.0 0.9994621430806875
0.48109621924384877 1.0000118660163095 1.0 0.9994012522250248
0.4830966193238648 1.0000123315756229 1.0 0.999337031489361
0.4850970194038808 1.0000128040385026 1.0 0.9992694757751419
0.4870974194838968 1.0000132828756185 1.0 0.9991985809241866
0.4890978195639128 1.000013767507334 1.0 0.9991243437367778
0.4910982196439288 1.00001425730144 1.0 0.9990467619898697
0.4930986197239448 1.0000147515708468 1.0 0.9989658344554124
0.4950990198039608 1.0000152495712198 1.0 0.9988815609187927
0.4970994198839768 1.0000157504985727 1.0 0.9987939421973817
0.4990998199639928 1.0000162534868142 1.0 0.9987029801591971
0.5011002200440088 1.000016757605249 1.0 0.9986086777416667
0.5031006201240248 1.0000172618560375 1.0 0.9985110389704945
0.5051010202040408 1.0000177651716151 1.0 0.9984100689786309
0.5071014202840568 1.000018266412074 1.0 0.9983057740253336
0.5091018203640728 1.0000187643625071 1.0 0.9981981615153255
0.5111022204440888 1.0000192577303213 1.0 0.9980872400180394
0.5131026205241048 1.000019745142519 1.0 0.9979730192869516
0.5151030206041208 1.0000202251429533 1.0 0.997855510278995
0.5171034206841368 1.0000206961895608 1.0 0.9977347251740514
0.5191038207641528 1.0000211566515722 1.0 0.9976106773945194
0.5211042208441689 1.0000216048067094 1.0 0.9974833816249509
0.5231046209241849 1.0000220388383716 1.0 0.9973528538317542
0.5251050210042009 1.0000224568328129 1.0 0.9972191112829591
0.5271054210842169 1.00002285677632 1.0 0.9970821725680395
0.5291058211642329 1.0000232365523947 1.0 0.9969420576177854
0.5311062212442489 1.000023593938943 1.0 0.9967987877242261
0.5331066213242649 1.000023926605485 1.0 0.9966523855605929
0.5351070214042809 1.0000242321103827 1.0 0.9965028752013212
0.5371074214842969 1.0000245078981018 1.0 0.9963502821420811
0.5391078215643129 1.000024751296507 1.0 0.9961946333198369
0.5411082216443288 1.0000249595142068 1.0 0.9960359571329243
0.5431086217243448 1.0000251296379477 1.0 0.9958742834611443
0.5451090218043608 1.0000252586300755 1.0 0.995709643685861
0.5471094218843768 1.0000253433260655 1.0 0.9955420707101048
0.5491098219643928 1.0000253804321375 1.0 0.995371598978666
0.5511102220444088 1.0000253665229644 1.0 0.9951982644981792
0.5531106221244249 1.0000252980394828 1.0 0.9950221048571843
0.5551110222044409 1.0000251712868227 1.0 0.9948431592461634
0.5571114222844569 1.0000249824323655 1.0 0.9946614684775377
0.5591118223644729 1.0000247275039449 1.0 0.9944770750056264
0.5611122224444889 1.000024402388202 1.0 0.994290022946547
0.5631126225245049 1.000024002829115 1.0 0.9941003580980596
0.5651130226045209 1.0000235244267142 1.0 0.9939081279593364
0.5671134226845369 1.0000229626359973 1.0 0.9937133817506549
0.5691138227645529 1.00002231276607 1.0 0.9935161704329978
0.5711142228445689 1.000021569979519 1.0 0.9933165467275531
0.5731146229245849 1.0000207292920462 1.0 0.9931145651351028
0.5751150230046009 1.0000197855723774 1.0 0.9929102819552871
0.5771154230846169 1.0000187335424673 1.0 0.9927037553057362
0.579115823164633 1.0000175677780274 1.0 0.9924950451410508
0.581116223244649 1.0000162827093892 1.0 0.9922842132716236
0.583116623324665 1.000014872622739 1.0 0.992071323382288
0.585117023404681 1.0000133316617386 1.0 0.9918564410507754
0.587117423484697 1.0000116538295636 1.0 0.9916396337659708
0.589117823564713 1.0000098329913842 1.0 0.9914209709459472
0.591118223644729 1.0000078628773172 1.0 0.9912005239557683
0.593118623724745 1.0000057370858793 1.0 0.9909783661250335
0.595119023804761 1.0000034490879692 1.0 0.9907545727651572
0.5971194238847769 1.000000992231418 1.0 0.9905292211863533
0.5991198239647929 0.9999983597461294 1.0 0.9903023907143154
0.6011202240448089 0.999995544749857 1.0 0.9900741627065637
0.6031206241248249 0.9999925402546453 1.0 0.9898446205684412
0.6051210242048409 0.999989339173977 1.0 0.9896138497687358
0.6071214242848569 0.9999859343306636 1.0 0.9893819378549015
0.6091218243648729 0.9999823184655197 1.0 0.9891489744678577
0.611122224444889 0.9999784842468646 1.0 0.9889150513563376
0.613122624524905 0.9999744242808928 1.0 0.9886802623907581
0.615123024604921 0.9999701311229596 1.0 0.9884447035765805
0.617123424684937 0.9999655972898296 1.0 0.9882084730671357
0.619123824764953 0.9999608152729342 1.0 0.9879716711758741
0.621124224844969 0.9999557775526924 1.0 0.9877344003880153
0.623124624924985 0.9999504766139412 1.0 0.9874967653715518
0.625125025005001 0.9999449049625371 1.0 0.9872588729875763
0.627125425085017 0.9999390551431755 1.0 0.9870208322998906
0.629125825165033 0.9999329197584946 1.0 0.9867827545838496
0.631126225245049 0.9999264914895162 1.0 0.986544753334405
0.633126625325065 0.9999197631174882 1.0 0.9863069442732935
0.635127025405081 0.9999127275471913 1.0 0.9860694453553243
0.637127425485097 0.9999053778317768 1.0 0.9858323767737154
0.639127825565113 0.9998977071991971 1.0 0.98559586096442
0.6411282256451291 0.9998897090803076 1.0 0.9853600226093886
0.6431286257251451 0.9998813771387007 1.0 0.9851249886387058
0.6451290258051611 0.9998727053023541 1.0 0.9848908882315337
0.6471294258851771 0.9998636877971607 1.0 0.9846578528158025
0.6491298259651931 0.9998543191824265 1.0 0.9844260160665674
0.6511302260452091 0.9998445943884047 1.0 0.9841955139029631
0.6531306261252251 0.9998345087559573 1.0 0.9839664844836749
0.655131026205241 0.9998240580784205 1.0 0.9837390682008409
0.657131426285257 0.9998132386457625 1.0 0.9835134076723002
0.659131826365273 0.9998020472911204 1.0 0.9832896477320899
0.661132226445289 0.9997904814398019 1.0 0.9830679354190957
0.663132626525305 0.9997785391608464 1.0 0.9828484199637518
0.665133026605321 0.9997662192212365 1.0 0.9826312527726777
0.667133426685337 0.9997535211428529 1.0 0.9824165874111406
0.669133826765353 0.9997404452622685 1.0 0.9822045795832177
0.671134226845369 0.9997269927934802 1.0 0.981995387109533
0.6731346269253851 0.9997131658936751 1.0 0.9817891699024279
0.6751350270054011 0.9996989677321317 1.0 0.9815860899384267
0.6771354270854171 0.9996844025623571 1.0 0.9813863112278456
0.6791358271654331 0.9996694757975586 1.0 0.9811899997813797
0.6811362272454491 0.99965419408956 1.0 0.980997323573509
0.6831366273254651 0.999638565411254 1.0 0.9808084525025362
0.6851370274054811 0.9996225991427037 1.0 0.9806235583470738
0.6871374274854971 0.9996063061609927 1.0 0.980442814718784
0.6891378275655131 0.9995896989339246 1.0 0.9802663970111574
0.6911382276455291 0.9995727916176784 1.0 0.980094482344114
0.6931386277255451 0.9995556001585183 1.0 0.9799272495041956
0.6951390278055611 0.99953814239866 1.0 0.9797648788801
0.6971394278855771 0.9995204381863898 1.0 0.9796075523933021
0.6991398279655932 0.9995025094905354 1.0 0.9794554534234909
0.7011402280456092 0.9994843805193805 1.0 0.9793087667285296
0.7031406281256252 0.9994660778441137 1.0 0.9791676783586448
0.7051410282056412 0.9994476305268997 1.0 0.9790323755645167
0.7071414282856572 0.999429070253653 1.0 0.9789030466989421
0.7091418283656732 0.9994104314715926 1.0 0.9787798811117114
0.7111422284456891 0.9993917515316499 1.0 0.9786630690373299
0.7131426285257051 0.999373070835789 1.0 0.9785528014751863
0.7151430286057211 0.9993544329893039 1.0 0.9784492700617626
0.7171434286857371 0.9993358849581322 1.0 0.9783526669344421
0.7191438287657531 0.9993174772312283 1.0 0.978263184586463
0.7211442288457691 0.9992992639880224 1.0 0.9781810157125341
0.7231446289257851 0.9992813032709755 1.0 0.9781063530446057
0.7251450290058011 0.9992636571632364 1.0 0.978039389177265
0.7271454290858171 0.999246391971382 1.0 0.9779803163821916
0.7291458291658331 0.9992295784132097 1.0 0.9779293264110919
0.7311462292458492 0.999213291810531 1.0 0.9778866102864872
0.7331466293258652 0.999197612286895 1.0 0.9778523580797122
0.7351470294058812 0.9991826249701428 1.0 0.9778267586754404
0.7371474294858972 0.9991684201996778 1.0 0.9778099995220242
0.7391478295659132 0.999155093738296 1.0 0.9778022663668988
0.7411482296459292 0.9991427469884012 1.0 0.9778037429762685
0.7431486297259452 0.9991314872123875 1.0 0.9778146108382517
0.7451490298059612 0.9991214277569382 1.0 0.9778350488486266
0.7471494298859772 0.9991126882809469 1.0 0.9778652329782771
0.7491498299659932 0.9991053949867222 1.0 0.9779053359214003
0.7511502300460092 0.9990996808540875 1.0 0.9779555267234944
0.7531506301260252 0.9990956858769331 1.0 0.9780159703881014
0.7551510302060412 0.999093557301718 1.0 0.9780868274612413
0.7571514302860572 0.9990934498673495 1.0 0.9781682535924192
0.7591518303660733 0.999095526045808 1.0 0.9782603990710579
0.7611522304460893 0.9990999562827902 1.0 0.9783634083371442
0.7631526305261053 0.9991069192375714 1.0 0.9784774194648505
0.7651530306061213 0.9991166020211849 1.0 0.9786025636178329
0.7671534306861372 0.9991292004319201 1.0 0.9787389644748702
0.7691538307661532 0.99914491918702 1.0 0.9788867376244619
0.7711542308461692 0.9991639721493435 1.0 0.9790459899269597
0.7731546309261852 0.9991865825476169 1.0 0.9792168188427632
0.7751550310062012 0.9992129831887538 1.0 0.9793993117250773
0.7771554310862172 0.999243416660558 1.0 0.9795935450756852
0.7791558311662332 0.9992781355229512 1.0 0.9797995837621601
0.7811562312462492 0.9993174024856657 1.0 0.9800174801949145
0.7831566313262652 0.9993614905701385 1.0 0.9802472734624522
0.7851570314062812 0.9994106832530981 1.0 0.980488988423184
0.7871574314862972 0.999465274589095 1.0 0.9807426347521451
0.7891578315663133 0.9995255693089297 1.0 0.9810082059409628
0.7911582316463293 0.9995918828906426 1.0 0.9812856782494236
0.7931586317263453 0.9996645415993772 1.0 0.98157500960702
0.7951590318063613 0.9997438824920706 1.0 0.9818761384628825
0.7971594318863773 0.9998302533825194 1.0 0.9821889825825656
0.7991598319663933 0.9999240127619151 1.0 0.9825134377902195
0.8011602320464093 1.0000255296694716 1.0 0.9828493766547782
0.8031606321264253 1.0001351835072196 1.0 0.9831966471189078
0.8051610322064413 1.000253363792464 1.0 0.9835550710696048
0.8071614322864573 1.0003804698407497 1.0 0.9839244428495212
0.8091618323664733 1.0005169103714824 1.0 0.9843045277082887
0.8111622324464893 1.0006631030275628 1.0 0.9846950601933904
0.8131626325265053 1.0008194737995502 1.0 0.9850957424804148
0.8151630326065213 1.0009864563439237 1.0 0.9855062426428935
0.8171634326865373 1.0011644911839852 1.0 0.9859261928623209
0.8191638327665534 1.0013540247808148 1.0 0.9863551875794523
0.8211642328465694 1.001555508460436 1.0 0.9867927815885184
0.8231646329265854 1.0017693971819948 1.0 0.987238488076629
0.8251650330066013 1.0019961481302386 1.0 0.9876917766113814
0.8271654330866173 1.00223621911393 1.0 0.9881520710805023
0.8291658331666333 1.0024900667500218 1.0 0.9886187475883184
0.8311662332466493 1.0027581444114058 1.0 0.9890911323149126
0.8331666333266653 1.0030408999138682 1.0 0.9895684993450502
0.8351670334066813 1.00333877291546 1.0 0.9900500684753274
0.8371674334866973 1.00365219199884 1.0 0.9905350030095496
0.8391678335667133 1.0039815714042502 1.0 0.9910224075540869
0.8411682336467293 1.0043273073775654 1.0 0.9915113258269077
0.8431686337267453 1.0046897740943692 1.0 0.9920007384961796
0.8451690338067613 1.005069319117151 1.0 0.9924895610667755
0.8471694338867773 1.0054662583385017 1.0 0.9929766418357413
0.8491698339667934 1.005880870358572 1.0 0.9934607599408268
0.8511702340468094 1.0063133902399874 1.0 0.9939406235295436
0.8531706341268254 1.0067640025779006 1.0 0.9944148680799639
0.8551710342068414 1.0072328338168068 1.0 0.9948820549086065
0.8571714342868574 1.007719943739179 1.0 0.9953406699053354
0.8591718343668734 1.0082253160437886 1.0 0.9957891225402432
0.8611722344468894 1.0087488479237927 1.0 0.9962257451930463
0.8631726345269054 1.0092903385462049 1.0 0.9966487928616244
0.8651730346069214 1.009849476325209 1.0 0.9970564433130326
0.8671734346869374 1.010425824871894 1.0 0.9974467977476424
0.8691738347669534 1.0110188074923534 1.0 0.9978178820550757
0.8711742348469694 1.0116276900946994 1.0 0.9981676487493198
0.8731746349269854 1.0122515623533725 1.0 0.998493979679909
0.8751750350070014 1.0128893169662203 1.0 0.9987946896263502
0.8771754350870175 1.0135396268261947 1.0 0.9990675308941379
0.8791758351670335 1.014200919915249 1.0 0.9993101990427349
0.8811762352470494 1.0148713517132268 1.0 0.999520339888885
0.8831766353270654 1.0155487748993446 1.0 0.9996955579425517
0.8851770354070814 1.0162307061085423 1.0 0.9998334264477198
0.8871774354870974 1.01691428948976 1.0 0.9999314992162276
0.8891778355671134 1.0175962567985142 1.0 0.9999873244597578
0.8911782356471294 1.0182728837424746 1.0 0.9999984608430958
0.8931786357271454 1.0189399422867527 1.0 0.999962496000718
0.8951790358071614 1.0195926486160949 1.0 0.9998770677786986
0.8971794358871774 1.0202256064451938 1.0 0.9997398884847069
0.8991798359671934 1.0208327453671298 1.0 0.9995487724504233
0.9011802360472094 1.021407253935147 1.0 0.9993016672328616
0.9031806361272254 1.021941507186463 1.0 0.9989966888036215
0.9051810362072414 1.0224269883409474 1.0 0.998632161097691
0.9071814362872574 1.0228542044451563 1.0 0.998206660315647
0.9091818363672735 1.0232125957866733 1.0 0.9977190643943452
0.9111822364472895 1.0234904389790562 1.0 0.997168608080663
0.9131826365273055 1.0236747437185694 1.0 0.9965549440593717
0.9151830366073215 1.0237511433457722 1.0 0.995878210598295
0.9171834366873375 1.0237037795141508 1.0 0.9951391061793002
0.9191838367673535 1.0235151814814512 1.0 0.9943389715795024
0.9211842368473695 1.0231661408050436 1.0 0.9934798798491046
0.9231846369273855 1.0226355825491256 1.0 0.9925647345948344
0.9251850370074015 1.021900434508013 1.0 0.9915973769129092
0.9271854370874175 1.0209354964255315 1.0 0.9905827012115884
0.9291858371674335 1.0197133117547839 1.0 0.9895267800048678
0.9311862372474495 1.018204045163549 1.0 0.9884369975235514
0.9331866373274655 1.01637536975471 1.0 0.9873221916465832
0.9351870374074815 1.014192368841593 1.0 0.9861928031601711
0.9371874374874976 1.0116174580934256 1.0 0.9850610306428498
0.9391878375675135 1.008610334937765 1.0 0.9839409882636225
0.9411882376475295 1.0051279632566876 1.0 0.9828488623438354
0.9431886377275455 1.0011246026112197 1.0 0.9818030604963643
0.9451890378075615 0.9965518924272896 1.0 0.980824344270288
0.9471894378875775 0.9913590027101555 1.0 0.97993593214531
0.9491898379675935 0.9854928638332747 1.0 0.9791635539437256
0.9511902380476095 0.9788984886560832 1.0 0.9785354295637603
0.9531906381276255 0.9715194005192549 1.0 0.9780821334150982
0.9551910382076415 0.9632981803740507 1.0 0.9778362897094126
0.9571914382876575 0.9541771452285649 1.0 0.9778320209895709
0.9591918383676735 0.9440991680265076 1.0 0.9781040405271261
0.9611922384476895 0.9330086458003706 1.0 0.978686235360401
0.9631926385277055 0.9208526182670373 1.0 0.9796095271036845
0.9651930386077215 0.9075820328155544 1.0 0.9808987185707807
0.9671934386877376 0.8931531440148635 1.0 0.982567933777055
0.9691938387677536 0.8775290264123945 1.0 0.9846141409333514
0.9711942388477696 0.8606811687425959 1.0 0.9870081317793356
0.9731946389277856 0.8425911061684704 1.0 0.9896822704991014
0.9751950390078016 0.8232520355264024 1.0 0.9925144526848806
0.9771954390878176 0.802670347661435 1.0 0.9953083192812923
0.9791958391678336 0.7808670019603303 1.0 0.9977714566919038
0.9811962392478496 0.7578786623792222 1.0 0.9994972812537819
0.9831966393278656 0.7337585128987075 1.0 0.9999648110007353
0.9851970394078816 0.7085766745468567 1.0 0.9985875619494592
0.9871974394878976 0.6824201566928308 1.0 0.9948748679868528
0.9891978395679136 0.6553922924804413 1.0 0.9888250817103179
0.9911982396479296 0.6276116316027728 1.0 0.9817549818900451
0.9931986397279456 0.5992102919039808 1.0 0.9778019387587352
0.9951990398079615 0.5703318025709021 1.0 0.9851953839408749
0.9971994398879775 0.5411285033813145 1.0 0.9995974280431387
0.9991998399679936 0.5117585937091425 1.0 0.7847662369290136
1.0012002400480096 0.48238294887298133 0.0 0.09572547399022396
1.0032006401280256 0.45316183748876326 0.0 -0.02164256396714126
1.0052010402080416 0.42425168005281116 0.0 -0.004742318187748867
1.0072014402880576 0.395801985360323 0.0 -0.0001507007698621221
1.0092018403680736 0.36795258799802955 0.0 -0.005016119567031629
1.0112022404480896 0.34083128852653005 0.0 -0.011969621846801809
1.0132026405281056 0.31455197039305066 0.0 -0.01762188581638352
1.0152030406081216 0.2892132368720446 0.0 -0.020991277682009424
1.0172034406881376 0.2648975802954925 0.0 -0.022179821582023834
1.0192038407681536 0.2416710671166002 0.0 -0.021672542703374015
1.0212042408481696 0.21958349801320817 0.0 -0.020013241653674435
1.0232046409281856 0.198668983632979 0.0 -0.017675363729449695
1.0252050410082016 0.17894686430980422 0.0 -0.015025684003895479
1.0272054410882177 0.16042289604897614 0.0 -0.01232772271469429
1.0292058411682337 0.14309062464745131 0.0 -0.00975911203505267
1.0312062412482497 0.1269328739755844 0.0 -0.007431370418508082
1.0332066413282657 0.11192328200346463 0.0 -0.005407549020872787
1.0352070414082817 0.09802782789100528 0.0 -0.003716445916582517
1.0372074414882977 0.08520630426009956 0.0 -0.0023634394913202017
1.0392078415683137 0.07341369969489875 0.0 -0.0013384663992338508
1.0412082416483297 0.06260146685823537 0.0 -0.0006217577690629528
1.0432086417283457 0.05271866087878335 0.0 -0.0001878861518490038
1.0452090418083617 0.043712940570096726 0.0 -8.571332467982584e-6
1.0472094418883777 0.03553143147539062 0.0 -5.458944396086185e-5
1.0492098419683937 0.02812145470772187 0.0 -0.0002970420255132833
1.0512102420484097 0.021431129181867847 0.0 -0.0007081726189464843
1.0532106421284257 0.015409857274960026 0.0 -0.0012618663510224337
1.0552110422084418 0.010008705397692663 0.0 -0.0019339294957004538
1.0572114422884578 0.005180691601458731 0.0 -0.0027022180707992893
1.0592118423684738 0.0008809923736924907 0.0 -0.0035466644098093025
1.0612122424484898 -0.0029329196506718835 0.0 -0.004449236253783545
1.0632126425285058 -0.0063011960681371715 0.0 -0.005393852642405217
1.0652130426085218 -0.009261581110990402 0.0 -0.0063662735795452785
1.0672134426885378 -0.011849419043117815 0.0 -0.007353975260405349
1.0692138427685538 -0.014097692577379695 0.0 -0.008346018966541802
1.0712142428485698 -0.016037085391182482 0.0 -0.009332919127265499
1.0732146429285858 -0.01769606281116598 0.0 -0.010306514201569777
1.0752150430086018 -0.019100965657848246 0.0 -0.011259842733758296
1.0772154430886178 -0.020276113074239432 0.0 -0.012187026021748176
1.0792158431686338 -0.021243910903809837 0.0 -0.013083158198311629
1.0812162432486496 -0.02202496283290961 0.0 -0.013944204082970563
1.0832166433286656 -0.022638182074534385 0.0 -0.014766904859429608
1.0852170434086816 -0.02310090185023561 0.0 -0.015548691429970313
1.0872174434886976 -0.023428983332275277 0.0 -0.01628760516535288
1.0892178435687137 -0.023636920046740284 0.0 -0.016982225685872765
1.0912182436487297 -0.023737938018193683 0.0 -0.017631605261538313
1.0932186437287457 -0.023744091165239345 0.0 -0.018235209396317786
1.0952190438087617 -0.023666351641290162 0.0 -0.01879286315545728
1.0972194438887777 -0.023514694962408433 0.0 -0.01930470280058022
1.0992198439687937 -0.023298179880212988 0.0 -0.019771132310751727
1.1012202440488097 -0.023025023047720083 0.0 -0.02019278438615324
1.1032206441288257 -0.02270266859410519 0.0 -0.020570485552485834
1.1052210442088417 -0.022337852774668265 0.0 -0.020905225007308653
1.1072214442888577 -0.021936663898069864 0.0 -0.02119812687323494
1.1092218443688737 -0.02150459775700475 0.0 -0.02145042554656154
1.1112222444488897 -0.021046608803268585 0.0 -0.021663443853051183
1.1132226445289057 -0.020567157315612816 0.0 -0.02183857374487847
1.1152230446089217 -0.020070252810526712 0.0 -0.021977259294029043
1.1172234446889378 -0.019559493943453132 0.0 -0.022080981757550792
1.1192238447689538 -0.019038105142058726 0.0 -0.02215124650897607
1.1212242448489698 -0.018508970204901665 0.0 -0.022189571647906477
1.1232246449289858 -0.01797466308890211 0.0 -0.022197478116223752
1.1252250450090018 -0.017437476097981908 0.0 -0.022176481164664752
1.1272254450890178 -0.01689944567354834 0.0 -0.02212808302763078
1.1292258451690338 -0.01636237597550777 0.0 -0.022053766677146147
1.1312262452490498 -0.015827860430465468 0.0 -0.02195499053888403
1.1332266453290658 -0.01529730141191249 0.0 -0.021833184064212696
1.1352270454090818 -0.014771928205667195 0.0 -0.02168974406233188
1.1372274454890978 -0.014252813402720721 0.0 -0.0215260317058322
1.1392278455691138 -0.01374088785103239 0.0 -0.021343370131483796
1.1412282456491298 -0.013236954287761227 0.0 -0.02114304256578939
1.1432286457291458 -0.012741699763920977 0.0 -0.0209262909118878
1.1452290458091618 -0.012255706964558022 0.0 -0.020694314740814998
1.1472294458891779 -0.011779464519222183 0.0 -0.020448270635962496
1.1492298459691939 -0.011313376389750773 0.0 -0.02018927184488161
1.1512302460492099 -0.010857770415199475 0.0 -0.019918388197389558
1.1532306461292259 -0.010412906087081786 0.0 -0.019636646253291763
1.1552310462092419 -0.00997898162192662 0.0 -0.019345029646989198
1.157231446289258 -0.009556140392480206 0.0 -0.01904447959980131
1.159231846369274 -0.00914447677365432 0.0 -0.018735895574065672
1.16123224644929 -0.008744041454509355 0.0 -0.01842013604598198
1.163232646529306 -0.008354846263148807 0.0 -0.01809801937679395
1.165233046609322 -0.007976868547351301 0.0 -0.01777032476426188
1.167233446689338 -0.007610055150053724 0.0 -0.0174377932585051
1.169233846769354 -0.007254326015401158 0.0 -0.017101128828201792
1.17123424684937 -0.006909577457969496 0.0 -0.016760999464847326
1.173234646929386 -0.006575685124921654 0.0 -0.016418038314305092
1.175235047009402 -0.006252506678261771 0.0 -0.016072844826262894
1.177235447089418 -0.00593988422197278 0.0 -0.015725985913435284
1.179235847169434 -0.005637646496657461 0.0 -0.0153779971134477
1.18123624724945 -0.005345610862321937 0.0 -0.015029383747323377
1.183236647329466 -0.005063585088131095 0.0 -0.01468062206935944
1.185237047409482 -0.004791368966320875 0.0 -0.014332160403958294
1.187237447489498 -0.004528755765940612 0.0 -0.013984420265669276
1.189237847569514 -0.004275533540732235 0.0 -0.013637797459300119
1.19123824764953 -0.004031486304196169 0.0 -0.013292663157506587
1.1932386477295458 -0.0037963950837521243 0.0 -0.01294936495373454
1.1952390478095618 -0.0035700388648626236 0.0 -0.012608227888818116
1.1972394478895778 -0.0033521954350329564 0.0 -0.012269555449900882
1.1992398479695938 -0.0031426421367373725 0.0 -0.011933630540671522
1.2012402480496098 -0.002941156537527273 0.0 -0.011600716422188309
1.2032406481296258 -0.002747517024857149 0.0 -0.011271057623814626
1.2052410482096418 -0.002561503332505932 0.0 -0.010944880823999262
1.2072414482896578 -0.0023828970048667686 0.0 -0.010622395700818688
1.2092418483696739 -0.0022114818048360463 0.0 -0.010303795752364397
1.2112422484496899 -0.002047044070526166 0.0 -0.00998925908718501
1.2132426485297059 -0.0018893730255733487 0.0 -0.009678949185116636
1.2152430486097219 -0.0017382610473936355 0.0 -0.009373015628927697
1.2172434486897379 -0.0015935038973595717 0.0 -0.009071594807288572
1.219243848769754 -0.0014549009165238658 0.0 -0.008774810589643491
1.22124424884977 -0.0013222551901954926 0.0 -0.008482774973617505
1.223244648929786 -0.0011953736843889062 0.0 -0.00819558870563428
1.225245049009802 -0.001074067356897468 0.0 -0.007913341875456836
1.227245449089818 -0.000958151245504052 0.0 -0.007636114485390009
1.229245849169834 -0.0008474445356181914 0.0 -0.007363976994898422
1.23124624924985 -0.000741770609429343 0.0 -0.007096990841412545
1.233246649329866 -0.0006409570784797758 0.0 -0.006835208938096384
1.235247049409882 -0.0005448358013925847 0.0 -0.006578676149355547
1.237247449489898 -0.00045324288833706317 0.0 -0.00632742974486282
1.239247849569914 -0.0003660186936718379 0.0 -0.006081499832871269
1.24124824964993 -0.00028300779807707843 0.0 -0.005840909773577714
1.243248649729946 -0.00020405898137093592 0.0 -0.005605676573287394
1.245249049809962 -0.00012902518709623223 0.0 -0.005375811260118539
1.247249449889978 -5.7763479865913236e-5 0.0 -0.005151319241970959
1.249249849969994 9.86500363364673e-6 0.0 -0.004932200647464628
1.25125025005001 7.399510916730745e-5 0.0 -0.004718450650538726
1.253250650130026 0.0001347577242610254 0.0 -0.004510059779383548
1.255251050210042 0.0001922798416248428 0.0 -0.004307014210356293
1.257251450290058 0.0002466846260810174 0.0 -0.00410929604751515
1.259251850370074 0.0002980914844441518 0.0 -0.003916883588385732
1.26125225045009 0.0003466161378543886 0.0 -0.0037297515765512754
1.263252650530106 0.0003923706961119211 0.0 -0.0035478714416422516
1.265253050610122 0.00043546373360606183 0.0 -0.0033712115272786433
1.267253450690138 0.0004760003664712187 0.0 -0.003199737307497591
1.269253850770154 0.0005140823306383213 0.0 -0.003033411592183295
1.27125425085017 0.0005498080604847688 0.0 -0.0028721947219901497
1.273254650930186 0.0005832727678171667 0.0 -0.0027160447532406998
1.275255051010202 0.0006145685209463791 0.0 -0.0025649176332507694
1.277255451090218 0.0006437843236419827 0.0 -0.0024187673665248613
1.279255851170234 0.0006710061937773015 0.0 -0.002277546172241865
1.2812562512502501 0.0006963172414936603 0.0 -0.0021412046334361584
1.2832566513302661 0.0007197977467360006 0.0 -0.0020096918382617613
1.2852570514102821 0.0007415252360282176 0.0 -0.00188295551371195
1.2872574514902981 0.0007615745583692268 0.0 -0.0017609421521489164
1.2892578515703141 0.0007800179601523682 0.0 -0.0016435971309849244
1.2912582516503301 0.0007969251590173032 0.0 -0.0015308648258415998
1.2932586517303462 0.0008123634165592974 0.0 -0.0014226887174976222
1.2952590518103622 0.00082639760982961 0.0 -0.0013190114929247966
1.2972594518903782 0.000839090301574863 0.0 -0.0012197751406959091
1.2992598519703942 0.0008505018091652383 0.0 -0.0011249210410374279
1.3012602520504102 0.0008606902721768894 0.0 -0.0010343900507876064
1.3032606521304262 0.0008697117185962888 0.0 -0.0009481225835068115
1.3052610522104422 0.0008776201296229746 0.0 -0.000866058684979687
1.307261452290458 0.0008844675030530991 0.0 -0.0007881381043329284
1.309261852370474 0.0008903039152317604 0.0 -0.0007143003609862628
1.31126225245049 0.0008951775815648766 0.0 -0.0006444848076425013
1.313262652530506 0.0008991349155908213 0.0 -0.0005786306895121324
1.315263052610522 0.0009022205866075772 0.0 -0.0005166771999620921
1.317263452690538 0.0009044775758665358 0.0 -0.00045856353276427404
1.319263852770554 0.0009059472313329431 0.0 -0.00040422893111789933
1.32126425285057 0.0009066693210292298 0.0 -0.0003536127336039741
1.323264652930586 0.0009066820849711055 0.0 -0.00030665441723065276
1.325265053010602 0.0009060222857113498 0.0 -0.00026329363771387254
1.327265453090618 0.0009047252575087872 0.0 -0.00022347026713501368
1.329265853170634 0.0009028249541411237 0.0 -0.00018712442910968387
1.33126625325065 0.0009003539953805761 0.0 -0.00015419653159401935
1.333266653330666 0.0008973437121540251 0.0 -0.00012462729745085516
1.335267053410682 0.0008938241904108413 0.0 -9.835779289090948e-5
1.337267453490698 0.0008898243137185624 0.0 -7.53294538987509e-5
1.339267853570714 0.0008853718046147319 0.0 -5.548411074857585e-5
1.34126825365073 0.0008804932647347441 0.0 -3.8764010709693925e-5
1.343268653730746 0.0008752142137445351 0.0 -2.5111839036511246e-5
1.3452690538107621 0.000869559127100572 0.0 -1.4470738332213445e-5
1.3472694538907781 0.0008635514726643978 0.0 -6.7843263743959555e-6
1.3492698539707941 0.0008572137461970719 0.0 -1.996712482047738e-6
1.3512702540508101 0.0008505675057600415 0.0 -5.2512503118400024e-8
1.3532706541308261 0.0008436334050463123 0.0 -8.968624962786206e-7
1.3552710542108422 0.0008364312256704531 0.0 -4.475431176841505e-6
1.3572714542908582 0.0008289799084418847 0.0 -1.0734431194645185e-5
1.3592718543708742 0.0008212975836464909 0.0 -1.9620629306711917e-5
1.3612722544508902 0.0008134016003637501 0.0 -3.1081355506093825e-5
1.3632726545309062 0.0008053085548427319 0.0 -4.5064511163639236e-5
1.3652730546109222 0.0007970343179635742 0.0 -6.151857623765827e-5
1.3672734546909382 0.0007885940618070075 0.0 -8.039261560451386e-5
1.3692738547709542 0.000780002285358905 0.0 -0.00010163628455781958
1.3712742548509702 0.000771272839371312 0.0 -0.00012519983352477036
1.3732746549309862 0.0007624189504050194 0.0 -0.0001510341120438451
1.3752750550110022 0.0007534532440758301 0.0 -0.00017909057204585667
1.3772754550910182 0.0007443877675282207 0.0 -0.00020932127047934915
1.3792758551710342 0.0007352340111582145 0.0 -0.00024167887131926018
1.3812762552510502 0.0007260029296068393 0.0 -0.00027611664699290876
1.3832766553310663 0.0007167049620469268 0.0 -0.00031258847926092515
1.3852770554110823 0.000707350051782546 0.0 -0.0003510488595842489
1.3872774554910983 0.0006979476651830796 0.0 -0.00039145288900815055
1.3892778555711143 0.0006885068099712482 0.0 -0.00043375627759463173
1.3912782556511303 0.0006790360528843298 0.0 -0.0004779153434292891
1.3932786557311463 0.0006695435367293084 0.0 -0.0005238870112311521
1.3952790558111623 0.0006600369968479125 0.0 -0.0005716288105892826
1.3972794558911783 0.0006505237770128014 0.0 -0.0006210988738519618
1.3992798559711943 0.0006410108447706814 0.0 -0.0006722559336894175
1.4012802560512103 0.0006315048062499606 0.0 -0.0007250593203533551
1.4032806561312263 0.0006220119204502217 0.0 -0.000779468958653138
1.4052810562112423 0.0006125381130300672 0.0 -0.0008354453646679458
1.4072814562912583 0.0006030889896086467 0.0 -0.000892949642214088
1.4092818563712743 0.0005936698485967673 0.0 -0.0009519434790843453
1.4112822564512904 0.0005842856935733415 0.0 -0.00101238914307639
1.4132826565313064 0.0005749412452202007 0.0 -0.0010742494778259795
1.4152830566113224 0.0005656409528317502 0.0 -0.0011374878984598165
1.4172834566913384 0.0005563890054116755 0.0 -0.0012020683870818602
1.4192838567713544 0.0005471893423706353 0.0 -0.0012679554881074306
1.4212842568513702 0.0005380456638389014 0.0 -0.0013351143034570113
1.4232846569313862 0.0005289614406050747 0.0 -0.0014035104876219812
1.4252850570114022 0.0005199399236951313 0.0 -0.001473110242613422
1.4272854570914182 0.0005109841536015264 0.0 -0.0015438803128058447
1.4292858571714342 0.000502096969176663 0.0 -0.001615787979684185
1.4312862572514502 0.0004932810161995399 0.0 -0.0016888010565056129
1.4332866573314662 0.0004845387556279557 0.0 -0.0017628878828838887
1.4352870574114822 0.00047587247154665113 0.0 -0.0018380173193052254
1.4372874574914982 0.00046728427882129775 0.0 -0.0019141587415848586
1.4392878575715142 0.00045877613046864385 0.0 -0.0019912820352698465
1.4412882576515302 0.00045034982475239405 0.0 -0.0020693575899975135
1.4432886577315462 0.0004420070120142866 0.0 -0.002148356293814886
1.4452890578115622 0.00043374920124891747 0.0 -0.0022282495274666657
1.4472894578915783 0.00042557776643203926 0.0 -0.00230900915865688
1.4492898579715943 0.000417493952609857 0.0 -0.0023906075362906364
1.4512902580516103 0.000409498881758355 0.0 -0.002473017484700739
1.4532906581316263 0.00040159355841998257 0.0 -0.0025562122978651444
1.4552910582116423 0.00039377887512606624 0.0 -0.002640165733619096
1.4572914582916583 0.0003860556176116803 0.0 -0.002724852007867061
1.4592918583716743 0.00037842446983099576 0.0 -0.0028102457887984947
1.4612922584516903 0.0003708860187792429 0.0 -0.0028963221911111267
1.4632926585317063 0.0003634407591292105 0.0 -0.0029830567702459274
1.4652930586117223 0.0003560890976873621 0.0 -0.003070425516637283
1.4672934586917383 0.00034883135767717344 0.0 -0.003158404849980964
1.4692938587717543 0.0003416677828553816 0.0 -0.003246971613523726
1.4712942588517703 0.0003345985414668212 0.0 -0.003336103068376707
1.4732946589317863 0.00032762373004352474 0.0 -0.0034257768878563077
1.4752950590118024 0.00032074337705463585 0.0 -0.0035159711518536543
1.4772954590918184 0.000313957446411009 0.0 -0.003606664341235667
1.4792958591718344 0.0003072658408305867 0.0 -0.0036978353322808313
1.4812962592518504 0.00030066840506982884 0.0 -0.003789463391149675
1.4832966593318664 0.0002941649290248566 0.0 -0.0038815281683931696
1.4852970594118824 0.00028775515070782187 0.0 -0.003974009693500945
1.4872974594918984 0.0002814387591035805 0.0 -0.004066888369489367
1.4892978595719144 0.00027521539690958385 0.0 -0.004160144967533336
1.4912982596519304 0.00026908466316429014 0.0 -0.004253760621640741
1.4932986597319464 0.00026304611576770387 0.0 -0.0043477168233719485
1.4952990598119624 0.00025709927389806764 0.0 -0.0044419954166060455
1.4972994598919784 0.0002512436203288976 0.0 -0.004536578592353228
1.4992998599719944 0.00024547860364933227 0.0 -0.0046314488836161835
1.5013002600520104 0.00023980364039162538 0.0 -0.00472658916029936
1.5033006601320265 0.00023421811706954287 0.0 -0.004821982624168282
1.5053010602120425 0.00022872139213059306 0.0 -0.004917612803859467
1.5073014602920585 0.00022331279782523972 0.0 -0.005013463549940637
1.5093018603720745 0.00021799164199653998 0.0 -0.0051095190300224705
1.5113022604520905 0.00021275720979246904 0.0 -0.005205763723922348
1.5133026605321065 0.0002076087653050951 0.0 -0.005302182418880488
1.5153030606121225 0.0002025455531377146 0.0 -0.00539876020482815
1.5173034606921385 0.00019756679990384773 0.0 -0.005495482469709073
1.5193038607721545 0.00019267171566043906 0.0 -0.005592334894853931
1.5213042608521705 0.0001878594952774565 0.0 -0.005689303450408023
1.5233046609321865 0.00018312931974590052 0.0 -0.005786374390812164
1.5253050610122025 0.00017848035742829005 0.0 -0.005883534250337295
1.5273054610922185 0.0001739117652512362 0.0 -0.0059807698386723784
1.5293058611722345 0.0001694226898448642 0.0 -0.0060780682365658215
1.5313062612522506 0.00016501226862909724 0.0 -0.0061754167915202066
1.5333066613322666 0.00016067963085031334 0.0 -0.006272803113540691
1.5353070614122823 0.00015642389856918015 0.0 -0.006370215070936387
1.5373074614922984 0.00015224418760204084 0.0 -0.006467640786174886
1.5393078615723144 0.00014813960841836282 0.0 -0.0065650686317895515
1.5413082616523304 0.00014410926699418014 0.0 -0.0066624872263401635
1.5433086617323464 0.00014015226562533178 0.0 -0.006759885430425341
1.5453090618123624 0.0001362677036998855 0.0 -0.00685725234274745
1.5473094618923784 0.00013245467843395198 0.0 -0.006954577296229808
1.5493098619723944 0.00012871228556921022 0.0 -0.007051849854185409
1.5513102620524104 0.0001250396200368209 0.0 -0.007149059806536538
1.5533106621324264 0.00012143577658692284 0.0 -0.0072461971660866265
1.5553110622124424 0.00011789985038521134 0.0 -0.0073432521648413365
1.5573114622924584 0.00011443093757987355 0.0 -0.007440215250381445
1.5593118623724744 0.00011102813583650784 0.0 -0.007537077082284939
1.5613122624524904 0.00010769054484657814 0.0 -0.007633828528598313
1.5633126625325064 0.00010441726680723851 0.0 -0.007730460662358399
1.5653130626125225 0.00010120740687444285 0.0 -0.007826964758161643
1.5673134626925385 9.80600735918935e-5 0.0 -0.007923332288782413
1.5693138627725545 9.497437929430197e-5 0.0 -0.008019554921839277
1.5713142628525705 9.194944048894482e-5 0.0 -0.008115624516508907
1.5733146629325865 8.89843782132943e-5 0.0 -0.008211533120286059
1.5753150630126025 8.607831837245672e-5 0.0 -0.008307272965791812
1.5773154630926185 8.32303920555999e-5 0.0 -0.008402836467626358
1.5793158631726345 8.043973583282682e-5 0.0 -0.008498216219268745
1.5813162632526505 7.770549203303667e-5 0.0 -0.008593404990021078
1.5833166633326665 7.502680900439707e-5 0.0 -0.008688395721997602
1.5853170634126825 7.240284135655306e-5 0.0 -0.008783181527158242
1.5873174634926985 6.98327501870849e-5 0.0 -0.00887775568438618
1.5893178635727145 6.731570329217285e-5 0.0 -0.008972111636607938
1.5913182636527305 6.485087536173273e-5 0.0 -0.00906624298795717
1.5933186637327466 6.243744816003538e-5 0.0 -0.009160143500980322
1.5953190638127626 6.007461069305886e-5 0.0 -0.009253807093884216
1.5973194638927786 5.776155936214333e-5 0.0 -0.00934722783782508
1.5993198639727946 5.549749810483673e-5 0.0 -0.009440399954238801
1.6013202640528106 5.3281638524513286e-5 0.0 -0.009533317812210645
1.6033206641328266 5.1113200007335546e-5 0.0 -0.009625975925885905
1.6053210642128426 4.899140982911332e-5 0.0 -0.009718368951919673
1.6073214642928586 4.691550325104654e-5 0.0 -0.009810491686965045
1.6093218643728746 4.4884723605698174e-5 0.0 -0.009902339065200508
1.6113222644528906 4.289832237355795e-5 0.0 -0.009993906155895044
1.6133226645329066 4.095555925008598e-5 0.0 -0.010085188161010492
1.6153230646129226 3.905570220440191e-5 0.0 -0.010176180412841171
1.6173234646929386 3.7198027529272704e-5 0.0 -0.010266878371690255
1.6193238647729546 3.5381819883884e-5 0.0 -0.010357277623581601
1.6213242648529707 3.360637232843744e-5 0.0 -0.01044737387800794
1.6233246649329867 3.187098635196173e-5 0.0 -0.010537162965713567
1.6253250650130027 3.0174971893101588e-5 0.0 -0.010626640836511825
1.6273254650930187 2.8517647354814324e-5 0.0 -0.010715803557137263
1.6293258651730347 2.6898339612516087e-5 0.0 -0.010804647309131069
1.6313262652530507 2.531638401673253e-5 0.0 -0.010893168386759688
1.6333266653330667 2.377112438987916e-5 0.0 -0.01098136319496655
1.6353270654130827 2.2261913018295498e-5 0.0 -0.01106922824735651
1.6373274654930987 2.078811063882524e-5 0.0 -0.011156760164211202
1.6393278655731147 1.9349086420955564e-5 0.0 -0.011243955670537098
1.6413282656531307 1.7944217944473873e-5 0.0 -0.011330811594143592
1.6433286657331467 1.6572891173030624e-5 0.0 -0.011417324863752548
1.6453290658131627 1.523450042334451e-5 0.0 -0.011503492507137447
1.6473294658931787 1.3928448331201881e-5 0.0 -0.011589311649292486
1.6493298659731945 1.2654145813514872e-5 0.0 -0.0116747795106312
1.6513302660532105 1.1411012027201517e-5 0.0 -0.01175989340521398
1.6533306661332265 1.019847432508214e-5 0.0 -0.011844650739003482
1.6553310662132426 9.015968208472835e-6 0.0 -0.011929049008149298
1.6573314662932586 7.862937277405835e-6 0.0 -0.012013085797299206
1.6593318663732746 6.738833177977188e-6 0.0 -0.012096758777938504
1.6613322664532906 5.643115547473987e-6 0.0 -0.012180065706755797
1.6633326665333066 4.575251957239512e-6 0.0 -0.012263004424035509
1.6653330666133226 3.5347178530958923e-6 0.0 -0.012345572852076422
1.6673334666933386 2.5209964944067353e-6 0.0 -0.012427768993635901
1.6693338667733546 1.533578890600129e-6 0.0 -0.012509590930399939
1.6713342668533706 5.719637369144825e-7 0.0 -0.012591036821477289
1.6733346669333866 -3.643426526589444e-7 0.0 -0.012672104901919182
1.6753350670134026 -1.2758264125584118e-6 0.0 -0.012752793481262764
1.6773354670934186 -2.1629661949851275e-6 0.0 -0.012833100942098385
1.6793358671734346 -3.026233240291387e-6 0.0 -0.012913025738660655
1.6813362672534506 -3.8660914483540365e-6 0.0 -0.012992566395442703
1.6833366673334667 -4.682997450836113e-6 0.0 -0.01307172150583305
1.6853370674134827 -5.4774006848917756e-6 0.0 -0.013150489730775095
1.6873374674934987 -6.249743466996138e-6 0.0 -0.01322886979744875
1.6893378675735147 -7.000461067802055e-6 0.0 -0.013306860497973833
1.6913382676535307 -7.729981787912843e-6 0.0 -0.013384460688135258
1.6933386677335467 -8.438727033724391e-6 0.0 -0.013461669286128658
1.6953390678135627 -9.12711139409994e-6 0.0 -0.01353848527132788
1.6973394678935787 -9.795542717364047e-6 0.0 -0.013614907683071956
1.6993398679735947 -1.044442218837982e-5 0.0 -0.013690935619473002
1.7013402680536107 -1.107414440638943e-5 0.0 -0.013766568236243698
1.7033406681336267 -1.168509746267421e-5 0.0 -0.013841804745544459
1.7053410682136427 -1.2277663018714358e-5 0.0 -0.013916644414849813
1.7073414682936587 -1.2852216383793524e-5 0.0 -0.013991086565833866
1.7093418683736747 -1.3409126593533216e-5 0.0 -0.01406513057327445
1.7113422684536908 -1.394875648783045e-5 0.0 -0.014138775863975522
1.7133426685337068 -1.4471462788545608e-5 0.0 -0.01421202191570807
1.7153430686137228 -1.4977596178050723e-5 0.0 -0.014284868256168287
1.7173434686937388 -1.546750137657038e-5 0.0 -0.014357314461953818
1.7193438687737548 -1.5941517219744683e-5 0.0 -0.014429360157557192
1.7213442688537708 -1.639997673613669e-5 0.0 -0.014501005014375928
1.7233446689337868 -1.684320722421251e-5 0.0 -0.014572248749739919
1.7253450690138028 -1.7271530329363016e-5 0.0 -0.014643091125954924
1.7273454690938188 -1.768526212005128e-5 0.0 -0.014713531949362493
1.7293458691738348 -1.808471316405713e-5 0.0 -0.014783571069415746
1.7313462692538508 -1.8470188604055582e-5 0.0 -0.014853208377770946
1.7333466693338668 -1.8841988233375684e-5 0.0 -0.014922443807394714
1.7353470694138828 -1.920040656998301e-5 0.0 -0.01499127733168594
1.7373474694938988 -1.9545732931766646e-5 0.0 -0.015059708963613472
1.7393478695739149 -1.987825150966127e-5 0.0 -0.01512773875486792
1.7413482696539309 -2.0198241441629627e-5 0.0 -0.015195366795028503
1.7433486697339469 -2.0505976885035193e-5 0.0 -0.015262593210743372
1.7453490698139629 -2.0801727089139743e-5 0.0 -0.015329418164925127
1.7473494698939789 -2.1085756466726613e-5 0.0 -0.015395841855959408
1.7493498699739949 -2.1358324665432527e-5 0.0 -0.015461864516927187
1.751350270054011 -2.1619686638038593e-5 0.0 -0.015527486414840766
1.753350670134027 -2.187009271233109e-5 0.0 -0.015592707849892709
1.755351070214043 -2.210978866089286e-5 0.0 -0.015657529154717756
1.757351470294059 -2.233901576920161e-5 0.0 -0.015721950693667858
1.759351870374075 -2.2558010903811487e-5 0.0 -0.015785972862099318
1.761352270454091 -2.2767006579854643e-5 0.0 -0.015849596085672712
1.7633526705341067 -2.2966231027723993e-5 0.0 -0.015912820819664608
1.7653530706141227 -2.3155908258895574e-5 0.0 -0.01597564754829156
1.7673534706941387 -2.3336258131445575e-5 0.0 -0.01603807678404577
1.7693538707741547 -2.3507496414637563e-5 0.0 -0.01610010906704247
1.7713542708541707 -2.3669834852968474e-5 0.0 -0.01616174496437832
1.7733546709341867 -2.382348122917377e-5 0.0 -0.016222985069501678
1.7753550710142028 -2.3968639427301985e-5 0.0 -0.016283830001593252
1.7773554710942188 -2.4105509494110056e-5 0.0 -0.016344280404958306
1.7793558711742348 -2.4234287700361512e-5 0.0 -0.016404336948428758
1.7813562712542508 -2.4355166601514044e-5 0.0 -0.016464000324776518
1.7833566713342668 -2.4468335097060923e-5 0.0 -0.016523271250136834
1.7853570714142828 -2.4573978489900172e-5 0.0 -0.016582150463441803
1.7873574714942988 -2.4672278544510262e-5 0.0 -0.016640638725864063
1.7893578715743148 -2.4763413544640067e-5 0.0 -0.01669873682027019
1.7913582716543308 -2.484755834994412e-5 0.0 -0.016756445550683813
1.7933586717343468 -2.4924884452715013e-5 0.0 -0.01681376574175858
1.7953590718143628 -2.4995560032783914e-5 0.0 -0.01687069823825986
1.7973594718943788 -2.505975001267091e-5 0.0 -0.01692724390455623
1.7993598719743948 -2.5117616111465513e-5 0.0 -0.016983403624119917
1.8013602720544108 -2.516931689815899e-5 0.0 -0.017039178299036048
1.8033606721344269 -2.5215007844622828e-5 0.0 -0.017094568849520833
1.8053610722144429 -2.525484137721329e-5 0.0 -0.017149576213448203
1.8073614722944589 -2.528896692815391e-5 0.0 -0.017204201345885184
1.8093618723744749 -2.531753098613393e-5 0.0 -0.017258445218635524
1.8113622724544909 -2.534067714620586e-5 0.0 -0.017312308819791455
1.813362672534507 -2.5358546159030826e-5 0.0 -0.01736579315329366
1.815363072614523 -2.5371275979187147e-5 0.0 -0.017418899238499264
1.817363472694539 -2.537900181327074e-5 0.0 -0.017471628109757567
1.819363872774555 -2.538185616701022e-5 0.0 -0.01752398081599331
1.821364272854571 -2.537996889166727e-5 0.0 -0.017575958420297924
1.823364672934587 -2.537346722993744e-5 0.0 -0.01762756199952782
1.825365073014603 -2.5362475861191724e-5 0.0 -0.01767879264391023
1.827365473094619 -2.5347116945996506e-5 0.0 -0.01772965145665631
1.829365873174635 -2.5327510169800838e-5 0.0 -0.01778013955358103
1.831366273254651 -2.530377278670698e-5 0.0 -0.017830258062730447
1.833366673334667 -2.5276019661436833e-5 0.0 -0.017880008124015412
1.835367073414683 -2.5244363311693885e-5 0.0 -0.01792939088885248
1.837367473494699 -2.5208913949595346e-5 0.0 -0.017978407519810904
1.839367873574715 -2.516977952207733e-5 0.0 -0.0180270591902668
1.841368273654731 -2.5127065751438804e-5 0.0 -0.01807534708406304
1.843368673734747 -2.5080876174518596e-5 0.0 -0.018123272395176138
1.845369073814763 -2.5031312181754417e-5 0.0 -0.018170836327388667
1.847369473894779 -2.49784730554925e-5 0.0 -0.018218040093968282
1.849369873974795 -2.4922456007929472e-5 0.0 -0.01826488491735269
1.851370274054811 -2.4863356217950938e-5 0.0 -0.01831137202884009
1.853370674134827 -2.48012668679215e-5 0.0 -0.018357502668285952
1.855371074214843 -2.4736279179586596e-5 0.0 -0.01840327808380536
1.857371474294859 -2.466848244970371e-5 0.0 -0.018448699531480636
1.859371874374875 -2.4597964084820123e-5 0.0 -0.01849376827507493
1.861372274454891 -2.452480963559961e-5 0.0 -0.018538485585750913
1.863372674534907 -2.4449102830670366e-5 0.0 -0.01858285274179504
1.865373074614923 -2.4370925610049665e-5 0.0 -0.01862687102834694
1.867373474694939 -2.429035815746522e-5 0.0 -0.018670541737133867
1.869373874774955 -2.4207478933148396e-5 0.0 -0.018713866166210402
1.871374274854971 -2.4122364705080057e-5 0.0 -0.01875684561970324
1.873374674934987 -2.4035090580298846e-5 0.0 -0.018799481407560464
1.875375075015003 -2.394573003575151e-5 0.0 -0.018841774845306095
1.877375475095019 -2.3854354948366074e-5 0.0 -0.01888372725379904
1.879375875175035 -2.376103562458376e-5 0.0 -0.01892533995899691
1.881376275255051 -2.3665840829911744e-5 0.0 -0.018966614291724415
1.883376675335067 -2.356883781727548e-5 0.0 -0.019007551587446228
1.885377075415083 -2.3470092355690197e-5 0.0 -0.019048153186044123
1.887377475495099 -2.336966875771812e-5 0.0 -0.019088420431598696
1.889377875575115 -2.3267629906897902e-5 0.0 -0.01912835467217544
1.891378275655131 -2.3164037284750805e-5 0.0 -0.01916795725961469
1.893378675735147 -2.305895099693339e-5 0.0 -0.019207229549325827
1.895379075815163 -2.2952429799653895e-5 0.0 -0.019246172900085984
1.897379475895179 -2.2844531124881218e-5 0.0 -0.019284788673841965
1.899379875975195 -2.27353111053874e-5 0.0 -0.01932307823551692
1.901380276055211 -2.2624824599769278e-5 0.0 -0.01936104295282018
1.903380676135227 -2.251312521672766e-5 0.0 -0.01939868419606139
1.905381076215243 -2.2400265338555492e-5 0.0 -0.019436003337968175
1.907381476295259 -2.2286296145007656e-5 0.0 -0.019473001753507538
1.909381876375275 -2.217126763613686e-5 0.0 -0.01950968081971073
1.911382276455291 -2.205522865509485e-5 0.0 -0.019546041915501827
1.913382676535307 -2.1938226910364622e-5 0.0 -0.01958208642152995
1.915383076615323 -2.182030899757631e-5 0.0 -0.0196178157200044
1.917383476695339 -2.170152042121204e-5 0.0 -0.019653231194533757
1.919383876775355 -2.158190561563078e-5 0.0 -0.019688334229967686
1.921384276855371 -2.1461507965996052e-5 0.0 -0.019723126212242786
1.923384676935387 -2.1340369828287686e-5 0.0 -0.019757608528230927
1.925385077015403 -2.121853255004913e-5 0.0 -0.019791782565590985
1.927385477095419 -2.1096036489511028e-5 0.0 -0.019825649712623697
1.929385877175435 -2.0972921035367076e-5 0.0 -0.019859211358129764
1.931386277255451 -2.0849224625488216e-5 0.0 -0.019892468891270457
1.933386677335467 -2.0724984765879695e-5 0.0 -0.019925423701431577
1.935387077415483 -2.060023804900668e-5 0.0 -0.0199580771780902
1.937387477495499 -2.0475020171689673e-5 0.0 -0.01999043071068407
1.9393878775755151 -2.0349365953013787e-5 0.0 -0.020022485688484012
1.9413882776555311 -2.0223309351842522e-5 0.0 -0.02005424350046893
1.9433886777355471 -2.0096883483484984e-5 0.0 -0.02008570553520414
1.9453890778155631 -1.9970120636959854e-5 0.0 -0.020116873180720557
1.9473894778955791 -1.9843052291454444e-5 0.0 -0.02014774782439907
1.9493898779755952 -1.971570913217313e-5 0.0 -0.020178330852855197
1.9513902780556112 -1.958812106669927e-5 0.0 -0.020208623651827698
1.9533906781356272 -1.946031724037872e-5 0.0 -0.020238627606068607
1.9553910782156432 -1.9332326051751947e-5 0.0 -0.02026834409923678
1.9573914782956592 -1.9204175167666926e-5 0.0 -0.020297774513793082
1.9593918783756752 -1.9075891537954914e-5 0.0 -0.020326920230897758
1.9613922784556912 -1.894750141020335e-5 0.0 -0.02035578263031078
1.9633926785357072 -1.8819030343841803e-5 0.0 -0.02038436309029426
1.9653930786157232 -1.869050322421406e-5 0.0 -0.02041266298751647
1.9673934786957392 -1.8561944276296316e-5 0.0 -0.020440683696959006
1.9693938787757552 -1.8433377078387603e-5 0.0 -0.020468426591825156
1.9713942788557712 -1.830482457527982e-5 0.0 -0.02049589304345127
1.9733946789357872 -1.817630909109469e-5 0.0 -0.020523084421219612
1.9753950790158032 -1.804785234241213e-5 0.0 -0.020550002092473027
1.9773954790958193 -1.7919475450677014e-5 0.0 -0.020576647422432648
1.9793958791758353 -1.779119895436304e-5 0.0 -0.020603021774116353
1.9813962792558513 -1.766304282132397e-5 0.0 -0.02062912650825989
1.9833966793358673 -1.7535026460527292e-5 0.0 -0.02065496298323978
1.9853970794158833 -1.740716873386422e-5 0.0 -0.020680532554997924
1.9873974794958993 -1.7279487967210294e-5 0.0 -0.020705836576968104
1.989397879575915 -1.7152001962179864e-5 0.0 -0.020730876400004122
1.991398279655931 -1.702472800664545e-5 0.0 -0.020755653372310306
1.993398679735947 -1.689768288603427e-5 0.0 -0.02078016883937292
1.995399079815963 -1.677088289355616e-5 0.0 -0.020804424143893857
1.997399479895979 -1.664434384079233e-5 0.0 -0.020828420625725777
1.999399879975995 -1.6518081067909418e-5 0.0 -0.020852159621809002
2.001400280056011 -1.6392109453637616e-5 0.0 -0.020875642466109692
2.003400680136027 -1.6266443425110022e-5 0.0 -0.020898870489560323
2.005401080216043 -1.61410969676673e-5 0.0 -0.02092184502000073
2.007401480296059 -1.6016083634121103e-5 0.0 -0.020944567382121707
2.009401880376075 -1.589141655427423e-5 0.0 -0.020967038897409224
2.011402280456091 -1.5767108443795474e-5 0.0 -0.020989260884090796
2.013402680536107 -1.5643171613365092e-5 0.0 -0.021011234657082684
2.015403080616123 -1.5519617977390043e-5 0.0 -0.021032961527939154
2.017403480696139 -1.539645906263598e-5 0.0 -0.021054442804802773
2.019403880776155 -1.5273706016671884e-5 0.0 -0.021075679792355792
2.021404280856171 -1.5151369616030197e-5 0.0 -0.0210966737917737
2.023404680936187 -1.5029460274679218e-5 0.0 -0.02111742610067914
2.025405081016203 -1.4907988051572618e-5 0.0 -0.021137938013097823
2.027405481096219 -1.4786962658767944e-5 0.0 -0.02115821081941552
2.029405881176235 -1.466639346913573e-5 0.0 -0.021178245806336066
2.0314062812562512 -1.454628952358289e-5 0.0 -0.021198044256840853
2.0334066813362672 -1.4426659538713249e-5 0.0 -0.021217607450149542
2.0354070814162832 -1.4307511913905224e-5 0.0 -0.021236936661681777
2.0374074814962992 -1.4188854738687862e-5 0.0 -0.02125603316302012
2.0394078815763153 -1.4070695799284216e-5 0.0 -0.021274898221874214
2.0414082816563313 -1.3953042585786168e-5 0.0 -0.021293533102046125
2.0434086817363473 -1.3835902298607594e-5 0.0 -0.021311939063396318
2.0454090818163633 -1.3719281855381626e-5 0.0 -0.021330117361811396
2.0474094818963793 -1.3603187897053004e-5 0.0 -0.021348069249172402
2.0494098819763953 -1.3487626794310426e-5 0.0 -0.021365795973324303
2.0514102820564113 -1.3372604653928699e-5 0.0 -0.021383298778046636
2.0534106821364273 -1.3258127324521085e-5 0.0 -0.021400578903024645
2.0554110822164433 -1.3144200402936956e-5 0.0 -0.021417637583822327
2.0574114822964593 -1.3030829239576991e-5 0.0 -0.021434476051855403
2.0594118823764753 -1.291801894461736e-5 0.0 -0.021451095534365902
2.0614122824564913 -1.2805774393213898e-5 0.0 -0.021467497254397463
2.0634126825365073 -1.2694100231316896e-5 0.0 -0.021483682430771617
2.0654130826165233 -1.2583000880743433e-5 0.0 -0.021499652278064732
2.0674134826965394 -1.2472480544832576e-5 0.0 -0.02151540800658626
2.0694138827765554 -1.2362543213219335e-5 0.0 -0.021530950822357328
2.0714142828565714 -1.2253192667323332e-5 0.0 -0.0215462819270906
2.0734146829365874 -1.2144432484963164e-5 0.0 -0.02156140251817075
2.0754150830166034 -1.2036266045414856e-5 0.0 -0.021576313788635712
2.0774154830966194 -1.192869653420664e-5 0.0 -0.02159101692715895
2.0794158831766354 -1.1821726947719435e-5 0.0 -0.021605513118032132
2.0814162832566514 -1.1715360097939997e-5 0.0 -0.021619803541149063
2.0834166833366674 -1.1609598616596495e-5 0.0 -0.0216338893719899
2.0854170834166834 -1.150444496005737e-5 0.0 -0.021647771781606345
2.0874174834966994 -1.1399901413230995e-5 0.0 -0.021661451936607456
2.0894178835767154 -1.1295970094027385e-5 0.0 -0.021674930999146427
2.0914182836567314 -1.1192652957500715e-5 0.0 -0.02168821012690754
2.0934186837367474 -1.1089951799811426e-5 0.0 -0.021701290473094353
2.0954190838167635 -1.098786826217446e-5 0.0 -0.021714173186418134
2.0974194838967795 -1.0886403835008718e-5 0.0 -0.02172685941108736
2.0994198839767955 -1.0785559861427318e-5 0.0 -0.0217393502867972
2.1014202840568115 -1.0685337541213591e-5 0.0 -0.021751646948720546
2.1034206841368275 -1.0585737934519501e-5 0.0 -0.021763750527498668
2.1054210842168435 -1.0486761965119995e-5 0.0 -0.021775662149233377
2.1074214842968595 -1.0388410424368166e-5 0.0 -0.02178738293547898
2.1094218843768755 -1.029068397438715e-5 0.0 -0.0217989140032354
2.1114222844568915 -1.0193583151414665e-5 0.0 -0.02181025646494164
2.1134226845369075 -1.0097108369341856e-5 0.0 -0.021821411428469814
2.1154230846169235 -1.0001259922648442e-5 0.0 -0.02183237999711951
2.1174234846969395 -9.906037989941552e-6 0.0 -0.02184316326961326
2.1194238847769555 -9.811442636550871e-6 0.0 -0.021853762340091815
2.1214242848569715 -9.71747381812299e-6 0.0 -0.021864178298110354
2.1234246849369875 -9.624131383202672e-6 0.0 -0.021874412228635454
2.1254250850170036 -9.53141507632066e-6 0.0 -0.021884465212041695
2.1274254850970196 -9.43932454079699e-6 0.0 -0.021894338324109655
2.1294258851770356 -9.347859321717777e-6 0.0 -0.021904032636023696
2.1314262852570516 -9.257018868155664e-6 0.0 -0.021913549214370776
2.1334266853370676 -9.166802536555996e-6 0.0 -0.021922889121139322
2.1354270854170836 -9.077209592839308e-6 0.0 -0.021932053413718455
2.1374274854970996 -8.988239215065863e-6 0.0 -0.021941043144898198
2.1394278855771156 -8.899890496155693e-6 0.0 -0.021949859362869556
2.1414282856571316 -8.812162446088234e-6 0.0 -0.02195850311122506
2.1434286857371476 -8.72505399447665e-6 0.0 -0.021966975428960298
2.1454290858171636 -8.63856399299645e-6 0.0 -0.0219752773504749
2.1474294858971796 -8.552691217314501e-6 0.0 -0.021983409905574805
2.1494298859771956 -8.467434369829885e-6 0.0 -0.021991374119474286
2.1514302860572116 -8.38279208147108e-6 0.0 -0.02199917101279869
2.1534306861372277 -8.298762914062119e-6 0.0 -0.022006801601587522
2.1554310862172437 -8.215345362605486e-6 0.0 -0.022014266897297408
2.1574314862972597 -8.132537856940514e-6 0.0 -0.022021567906806275
2.1594318863772752 -8.050338763984644e-6 0.0 -0.022028705632417128
2.1614322864572912 -7.968746389891423e-6 0.0 -0.02203568107186224
2.1634326865373072 -7.887758981521553e-6 0.0 -0.022042495218308297
2.1654330866173233 -7.807374728885375e-6 0.0 -0.02204914906036097
2.1674334866973393 -7.727591766586162e-6 0.0 -0.022055643582070406
2.1694338867773553 -7.64840817576995e-6 0.0 -0.022061979762936987
2.1714342868573713 -7.569821985971281e-6 0.0 -0.02206815857791683
2.1734346869373873 -7.4918311767230295e-6 0.0 -0.022074180997428416
2.1754350870174033 -7.4144336792841825e-6 0.0 -0.022080047987358853
2.1774354870974193 -7.337627378423139e-6 0.0 -0.02208576050907063
2.1794358871774353 -7.261410113749978e-6 0.0 -0.02209131951940875
2.1814362872574513 -7.185779681624649e-6 0.0 -0.022096725970707845
2.1834366873374673 -7.110733836523941e-6 0.0 -0.022101980810799934
2.1854370874174833 -7.036270292623548e-6 0.0 -0.022107084983022024
2.1874374874974993 -6.962386725116454e-6 0.0 -0.02211203942622421
2.1894378875775153 -6.889080771996237e-6 0.0 -0.022116845074778096
2.1914382876575313 -6.816350035056262e-6 0.0 -0.022121502858584982
2.1934386877375474 -6.7441920816313505e-6 0.0 -0.022126013703084937
2.1954390878175634 -6.672604445694119e-6 0.0 -0.022130378529265513
2.1974394878975794 -6.601584629374602e-6 0.0 -0.02213459825367106
2.1994398879775954 -6.531130104098226e-6 0.0 -0.02213867378841204
2.2014402880576114 -6.461238311758488e-6 0.0 -0.02214260604117467
2.2034406881376274 -6.391906666396163e-6 0.0 -0.022146395915230585
2.2054410882176434 -6.3231325547960515e-6 0.0 -0.02215004430944692
2.2074414882976594 -6.254913338096801e-6 0.0 -0.02215355211829649
2.2094418883776754 -6.187246352748477e-6 0.0 -0.022156920231868174
2.2114422884576914 -6.120128911844824e-6 0.0 -0.022160149535877194
2.2134426885377074 -6.053558305720019e-6 0.0 -0.02216324091167625
2.2154430886177234 -5.987531803641755e-6 0.0 -0.022166195236265937
2.2174434886977394 -5.922046654456559e-6 0.0 -0.02216901338230623
2.2194438887777554 -5.857100087630629e-6 0.0 -0.02217169621812734
2.2214442888577715 -5.792689314526589e-6 0.0 -0.022174244607741284
2.2234446889377875 -5.728811528937783e-6 0.0 -0.02217665941085324
2.2254450890178035 -5.665463908385848e-6 0.0 -0.022178941482873388
2.2274454890978195 -5.602643614967262e-6 0.0 -0.022181091674928655
2.2294458891778355 -5.5403477961513126e-6 0.0 -0.02218311083387453
2.2314462892578515 -5.478573585668278e-6 0.0 -0.022184999802307273
2.2334466893378675 -5.417318104515567e-6 0.0 -0.02218675941857616
2.2354470894178835 -5.356578461665484e-6 0.0 -0.022188390516795775
2.2374474894978995 -5.296351754911777e-6 0.0 -0.0221898939268583
2.2394478895779155 -5.23663507163985e-6 0.0 -0.022191270474446537
2.2414482896579315 -5.177425489673315e-6 0.0 -0.022192520981046168
2.2434486897379475 -5.1187200780303255e-6 0.0 -0.022193646263958727
2.2454490898179635 -5.060515897513385e-6 0.0 -0.022194647136314652
2.2474494898979795 -5.002810001521196e-6 0.0 -0.022195524407086137
2.2494498899779956 -4.945599436943782e-6 0.0 -0.022196278881100262
2.2514502900580116 -4.888881244516363e-6 0.0 -0.022196911359052468
2.2534506901380276 -4.832652459686726e-6 0.0 -0.02219742263751949
2.2554510902180436 -4.7769101131078795e-6 0.0 -0.02219781350897322
2.2574514902980596 -4.721651231630319e-6 0.0 -0.022198084761793746
2.2594518903780756 -4.6668728383020275e-6 0.0 -0.022198237180283478
2.2614522904580916 -4.612571953707678e-6 0.0 -0.022198271544680223
2.2634526905381076 -4.558745595878433e-6 0.0 -0.02219818863117151
2.2654530906181236 -4.505390781311958e-6 0.0 -0.022197989211908006
2.2674534906981396 -4.452504525298551e-6 0.0 -0.022197674055017727
2.2694538907781556 -4.400083842510949e-6 0.0 -0.022197243924619733
2.2714542908581716 -4.348125747705156e-6 0.0 -0.02219669958083849
2.2734546909381876 -4.29662725579677e-6 0.0 -0.022196041779817724
2.2754550910182036 -4.245585383005901e-6 0.0 -0.022195271273734662
2.2774554910982197 -4.194997146537982e-6 0.0 -0.02219438881081444
2.2794558911782357 -4.144859565839709e-6 0.0 -0.0221933951353441
2.2814562912582517 -4.095169662536591e-6 0.0 -0.022192290987687255
2.2834566913382677 -4.045924460974182e-6 0.0 -0.022191077104298282
2.2854570914182837 -3.997120988891156e-6 0.0 -0.022189754217736862
2.2874574914982997 -3.948756277509513e-6 0.0 -0.02218832305668242
2.2894578915783157 -3.900827362117443e-6 0.0 -0.022186784345948785
2.2914582916583317 -3.853331282499539e-6 0.0 -0.022185138806498722
2.2934586917383477 -3.806265083221294e-6 0.0 -0.022183387155458534
2.2954590918183637 -3.759625814031553e-6 0.0 -0.022181530106132774
2.2974594918983797 -3.7134105302510934e-6 0.0 -0.022179568368018945
2.2994598919783957 -3.6676162930640577e-6 0.0 -0.02217750264682225
2.3014602920584117 -3.6222401698926543e-6 0.0 -0.02217533364447044
2.3034606921384277 -3.577279234869002e-6 0.0 -0.022173062059128446
2.3054610922184438 -3.532730568883702e-6 0.0 -0.0221706885852134
2.3074614922984598 -3.4885912600160496e-6 0.0 -0.02216821391340941
2.3094618923784758 -3.4448584038532237e-6 0.0 -0.02216563873068246
2.3114622924584918 -3.401529103899681e-6 0.0 -0.02216296372029533
2.313462692538508 -3.358600471667361e-6 0.0 -0.022160189561822544
2.315463092618524 -3.316069626967122e-6 0.0 -0.02215731693116528
2.31746349269854 -3.2739336983597656e-6 0.0 -0.022154346500566413
2.319463892778556 -3.2321898230311397e-6 0.0 -0.022151278938625424
2.321464292858572 -3.190835147576232e-6 0.0 -0.022148114910313405
2.323464692938588 -3.1498668277146757e-6 0.0 -0.022144855076988143
2.325465093018604 -3.1092820289568834e-6 0.0 -0.02214150009640911
2.32746549309862 -3.06907792645833e-6 0.0 -0.02213805062275241
2.329465893178636 -3.029251705422009e-6 0.0 -0.02213450730662604
2.331466293258652 -2.989800561389866e-6 0.0 -0.02213087079508466
2.333466693338668 -2.95072170029137e-6 0.0 -0.022127141731644817
2.335467093418684 -2.912012338554537e-6 0.0 -0.02212332075629994
2.3374674934987 -2.8736697036749193e-6 0.0 -0.022119408505535523
2.339467893578716 -2.835691033875598e-6 0.0 -0.02211540561234393
2.341468293658732 -2.798073578835769e-6 0.0 -0.02211131270623974
2.343468693738748 -2.760814599288286e-6 0.0 -0.0221071304132745
2.345469093818764 -2.7239113675261994e-6 0.0 -0.02210285935605205
2.34746949389878 -2.6873611676525577e-6 0.0 -0.02209850015374344
2.349469893978796 -2.651161295427751e-6 0.0 -0.022094053422101856
2.351470294058812 -2.6153090585123717e-6 0.0 -0.022089519773477992
2.353470694138828 -2.5798017768141612e-6 0.0 -0.02208489981683462
2.355471094218844 -2.54463678216188e-6 0.0 -0.02208019415776198
2.35747149429886 -2.509811418999197e-6 0.0 -0.02207540339849262
2.359471894378876 -2.4753230440655027e-6 0.0 -0.022070528137916323
2.361472294458892 -2.4411690266457065e-6 0.0 -0.022065568971595242
2.363472694538908 -2.407346748715955e-6 0.0 -0.02206052649177881
2.365473094618924 -2.3738536051032266e-6 0.0 -0.022055401287418494
2.36747349469894 -2.3406870034020644e-6 0.0 -0.02205019394418309
2.369473894778956 -2.3078443641272317e-6 0.0 -0.022044905044473262
2.371474294858972 -2.275323121025963e-6 0.0 -0.02203953516743669
2.373474694938988 -2.2431207207518344e-6 0.0 -0.02203408488898287
2.375475095019004 -2.2112346233782443e-6 0.0 -0.022028554781797993
2.37747549509902 -2.179662302183305e-6 0.0 -0.02202294541535954
2.379475895179036 -2.148401243684539e-6 0.0 -0.022017257355951572
2.381476295259052 -2.1174489480621506e-6 0.0 -0.022011491166679095
2.383476695339068 -2.0868029288190204e-6 0.0 -0.02200564740748294
2.385477095419084 -2.056460713079078e-6 0.0 -0.021999726635154634
2.3874774954990996 -2.0264198415179124e-6 0.0 -0.021993729403350953
2.3894778955791156 -1.996677868480734e-6 0.0 -0.021987656262608624
2.3914782956591316 -1.967232362114213e-6 0.0 -0.021981507760359092
2.3934786957391476 -1.938080904116679e-6 0.0 -0.021975284440943127
2.3954790958191636 -1.9092210901197615e-6 0.0 -0.021968986845625302
2.3974794958991796 -1.880650529625938e-6 0.0 -0.021962615512608738
2.3994798959791956 -1.8523668457934295e-6 0.0 -0.021956170977049452
2.4014802960592116 -1.8243676758733507e-6 0.0 -0.021949653771071068
2.4034806961392277 -1.7966506708766428e-6 0.0 -0.021943064423779232
2.4054810962192437 -1.7692134959140793e-6 0.0 -0.021936403461276024
2.4074814962992597 -1.742053829890955e-6 0.0 -0.021929671406674317
2.4094818963792757 -1.7151693658193357e-6 0.0 -0.02192286878011236
2.4114822964592917 -1.6885578106237698e-6 0.0 -0.02191599609876796
2.4134826965393077 -1.662216885259249e-6 0.0 -0.021909053876872808
2.4154830966193237 -1.636144324669575e-6 0.0 -0.02190204262572687
2.4174834966993397 -1.6103378779677713e-6 0.0 -0.021894962853712452
2.4194838967793557 -1.584795308123832e-6 0.0 -0.0218878150663087
2.4214842968593717 -1.559514392200645e-6 0.0 -0.021880599766105402
2.4234846969393877 -1.5344929212637859e-6 0.0 -0.021873317452817426
2.4254850970194037 -1.5097287005133575e-6 0.0 -0.02186596862329858
2.4274854970994197 -1.4852195489509223e-6 0.0 -0.02185855377155599
2.4294858971794357 -1.4609632999137978e-6 0.0 -0.021851073388763728
2.4314862972594518 -1.4369578004436168e-6 0.0 -0.021843527963277057
2.4334866973394678 -1.4132009117651112e-6 0.0 -0.021835917980646408
2.4354870974194838 -1.3896905090224343e-6 0.0 -0.021828243923630974
2.4374874974994998 -1.3664244813138549e-6 0.0 -0.021820506272212978
2.439487897579516 -1.3434007316709407e-6 0.0 -0.02181270550361114
2.441488297659532 -1.3206171771418251e-6 0.0 -0.021804842092294732
2.443488697739548 -1.2980717486107962e-6 0.0 -0.021796916509997058
2.445489097819564 -1.2757623909023796e-6 0.0 -0.021788929225729364
2.44748949789958 -1.2536870625662333e-6 0.0 -0.021780880705794495
2.449489897979596 -1.2318437361616419e-6 0.0 -0.02177277141380024
2.451490298059612 -1.2102303980215945e-6 0.0 -0.02176460181067323
2.453490698139628 -1.1888450481278845e-6 0.0 -0.02175637235467226
2.455491098219644 -1.1676857003678487e-6 0.0 -0.02174808350140177
2.45749149829966 -1.1467503822568115e-6 0.0 -0.02173973570382548
2.459491898379676 -1.126037134993596e-6 0.0 -0.021731329412279496
2.461492298459692 -1.1055440134744021e-6 0.0 -0.021722865074485953
2.463492698539708 -1.0852690861332115e-6 0.0 -0.021714343135566
2.465493098619724 -1.0652104350528102e-6 0.0 -0.02170576403805337
2.46749349869974 -1.0453661557704996e-6 0.0 -0.02169712822190735
2.469493898779756 -1.025734357361363e-6 0.0 -0.02168843612452613
2.471494298859772 -1.0063131623411214e-6 0.0 -0.021679688180759854
2.473494698939788 -9.871007066453164e-7 0.0 -0.021670884822923578
2.475495099019804 -9.680951395529824e-7 0.0 -0.021662026480810573
2.47749549909982 -9.492946237282807e-7 0.0 -0.021653113581705033
2.479495899179836 -9.306973349013092e-7 0.0 -0.02164414655039508
2.481496299259852 -9.12301462360765e-7 0.0 -0.021635125809185862
2.483496699339868 -8.941052082669931e-7 0.0 -0.021626051777912172
2.485497099419884 -8.761067880891371e-7 0.0 -0.021616924873951213
2.4874974994999 -8.58304430279011e-7 0.0 -0.02160774551223553
2.489497899579916 -8.406963763821218e-7 0.0 -0.02159851410526563
2.491498299659932 -8.232808809266468e-7 0.0 -0.021589231063122605
2.493498699739948 -8.060562112638392e-7 0.0 -0.02157989679348077
2.495499099819964 -7.890206477831341e-7 0.0 -0.02157051170162018
2.49749949989998 -7.721724834819366e-7 0.0 -0.02156107619043922
2.499499899979996 -7.555100243403223e-7 0.0 -0.021551590660466996
2.501500300060012 -7.390315889463372e-7 0.0 -0.021542055509875785
2.503500700140028 -7.227355084821196e-7 0.0 -0.021532471134493344
2.505501100220044 -7.066201267585948e-7 0.0 -0.021522837927815397
2.50750150030006 -6.906838002779248e-7 0.0 -0.021513156281017562
2.509501900380076 -6.749248978449307e-7 0.0 -0.021503426582968055
2.511502300460092 -6.593418007266871e-7 0.0 -0.021493649220239372
2.513502700540108 -6.439329026108886e-7 0.0 -0.021483824577120683
2.515503100620124 -6.286966093768664e-7 0.0 -0.021473953035630003
2.51750350070014 -6.136313393592663e-7 0.0 -0.021464034975525792
2.519503900780156 -5.987355228762037e-7 0.0 -0.021454070774319503
2.521504300860172 -5.84007602423553e-7 0.0 -0.021444060807287002
2.523504700940188 -5.694460326818862e-7 0.0 -0.021434005447480753
2.525505101020204 -5.550492801695284e-7 0.0 -0.02142390506574149
2.52750550110022 -5.408158234576632e-7 0.0 -0.021413760030710133
2.529505901180236 -5.267441529066552e-7 0.0 -0.021403570708839303
2.531506301260252 -5.128327708603386e-7 0.0 -0.021393337464405374
2.533506701340268 -4.990801911811116e-7 0.0 -0.021383060659519587
2.535507101420284 -4.85484939583003e-7 0.0 -0.021372740654140132
2.5375075015003 -4.7204555354840583e-7 0.0 -0.0213623778060833
2.539507901580316 -4.5876058173133227e-7 0.0 -0.021351972471035277
2.541508301660332 -4.4562858464436417e-7 0.0 -0.02134152500256334
2.543508701740348 -4.326481340410915e-7 0.0 -0.02133103575212736
2.545509101820364 -4.1981781322142364e-7 0.0 -0.02132050506909114
2.54750950190038 -4.0713621655974475e-7 0.0 -0.021309933300733566
2.549509901980396 -3.946019499281861e-7 0.0 -0.021299320792260046
2.551510302060412 -3.822136301900869e-7 0.0 -0.021288667886813592
2.553510702140428 -3.699698854567335e-7 0.0 -0.021277974925486
2.555511102220444 -3.5786935474735326e-7 0.0 -0.021267242247328802
2.55751150230046 -3.459106882597318e-7 0.0 -0.021256470189364496
2.559511902380476 -3.3409254694694024e-7 0.0 -0.021245659086597424
2.561512302460492 -3.2241360270468533e-7 0.0 -0.021234809272024785
2.5635127025405082 -3.1087253818395943e-7 0.0 -0.02122392107664739
2.5655131026205242 -2.9946804676328487e-7 0.0 -0.021212994829480747
2.5675135027005402 -2.8819883250014167e-7 0.0 -0.0212020308575656
2.5695139027805562 -2.7706361004076197e-7 0.0 -0.021191029485978854
2.5715143028605723 -2.660611045923744e-7 0.0 -0.02117999103784421
2.5735147029405883 -2.5519005174973186e-7 0.0 -0.021168915834342703
2.5755151030206043 -2.4444919755756134e-7 0.0 -0.021157804194723587
2.5775155031006203 -2.3383729844117518e-7 0.0 -0.02114665643631461
2.5795159031806363 -2.2335312095667081e-7 0.0 -0.02113547287453256
2.5815163032606523 -2.1299544205460874e-7 0.0 -0.021124253822893943
2.5835167033406683 -2.0276304861510663e-7 0.0 -0.021112999593025136
2.5855171034206843 -1.9265473777396735e-7 0.0 -0.021101710494672743
2.5875175035007003 -1.8266931661042873e-7 0.0 -0.02109038683571421
2.5895179035807163 -1.7280560201532458e-7 0.0 -0.02107902892216766
2.5915183036607323 -1.6306242103109048e-7 0.0 -0.021067637058202457
2.5935187037407483 -1.534386101717522e-7 0.0 -0.021056211546149173
2.5955191038207643 -1.4393301604742614e-7 0.0 -0.02104475268650978
2.5975195039007803 -1.3454449468430774e-7 0.0 -0.021033260777967716
2.5995199039807964 -1.252719119132495e-7 0.0 -0.02102173611739798
2.6015203040608124 -1.1611414294648847e-7 0.0 -0.021010178999876797
2.6035207041408284 -1.070700726205076e-7 0.0 -0.020998589718692035
2.6055211042208444 -9.813859515317436e-8 0.0 -0.02098696856535265
2.6075215043008604 -8.931861412986297e-8 0.0 -0.020975315829598773
2.6095219043808764 -8.060904241324884e-8 0.0 -0.02096363179941138
2.6115223044608924 -7.200880211208349e-8 0.0 -0.020951916761022107
2.6135227045409084 -6.351682445976392e-8 0.0 -0.020940170998922855
2.615523104620924 -5.51320499461716e-8 0.0 -0.020928394795875493
2.61752350470094 -4.6853427873583264e-8 0.0 -0.020916588432921407
2.619523904780956 -3.867991677300453e-8 0.0 -0.020904752189391196
2.621524304860972 -3.061048385946674e-8 0.0 -0.020892886342913947
2.623524704940988 -2.264410542060502e-8 0.0 -0.02088099116942685
2.625525105021004 -1.4779766358691271e-8 0.0 -0.020869066943184633
2.62752550510102 -7.016460374514866e-9 0.0 -0.02085711393676877
2.629525905181036 6.468100950673961e-10 0.0 -0.02084513242109695
2.631526305261052 8.211034175503729e-9 0.0 -0.020833122665432316
2.633526705341068 1.567719224576658e-8 0.0 -0.020821084937392598
2.635527105421084 2.304625635121682e-8 0.0 -0.02080901950295952
2.6375275055011 3.0319190040539734e-8 0.0 -0.020796926626487702
2.639527905581116 3.7496948608606306e-8 0.0 -0.0207848065707137
2.641528305661132 4.458047883973415e-8 0.0 -0.020772659596765525
2.643528705741148 5.157071949341008e-8 0.0 -0.020760485964171058
2.645529105821164 5.846860103367324e-8 0.0 -0.020748285930867277
2.64752950590118 6.527504584422084e-8 0.0 -0.02073605975320926
2.649529905981196 7.19909682492248e-8 0.0 -0.020723807685978896
2.651530306061212 7.861727453414846e-8 0.0 -0.020711529982393728
2.653530706141228 8.51548631088106e-8 0.0 -0.020699226894115838
2.655531106221244 9.160462446922146e-8 0.0 -0.02068689867126043
2.65753150630126 9.796744123921619e-8 0.0 -0.02067454556240461
2.659531906381276 1.0424418834045768e-7 0.0 -0.020662167814595997
2.661532306461292 1.1043573299937548e-7 0.0 -0.020649765673361423
2.663532706541308 1.1654293476451305e-7 0.0 -0.020637339382715364
2.665533106621324 1.2256664556897778e-7 0.0 -0.020624889185168443
2.66753350670134 1.285077098553411e-7 0.0 -0.020612415321736063
2.669533906781356 1.3436696455829122e-7 0.0 -0.02059991803194669
2.671534306861372 1.4014523924341105e-7 0.0 -0.020587397553850195
2.673534706941388 1.4584335601003362e-7 0.0 -0.020574854124026487
2.675535107021404 1.514621297896146e-7 0.0 -0.020562287977593366
2.67753550710142 1.5700236816532098e-7 0.0 -0.020549699348215253
2.679535907181436 1.624648715906063e-7 0.0 -0.020537088468111003
2.681536307261452 1.6785043327471882e-7 0.0 -0.020524455568062303
2.683536707341468 1.7315983946025737e-7 0.0 -0.0205118008774217
2.685537107421484 1.7839386929480172e-7 0.0 -0.0204991246241209
2.6875375075015002 1.8355329492458772e-7 0.0 -0.020486427034678456
2.6895379075815162 1.8863888170961296e-7 0.0 -0.020473708334208043
2.6915383076615322 1.936513879426116e-7 0.0 -0.020460968746426375
2.6935387077415482 1.9859156527579636e-7 0.0 -0.02044820849366101
2.6955391078215643 2.034601585404472e-7 0.0 -0.020435427796858432
2.6975395079015803 2.0825790580242254e-7 0.0 -0.020422626875591612
2.6995399079815963 2.1298553859114278e-7 0.0 -0.020409805948068155
2.7015403080616123 2.1764378173305676e-7 0.0 -0.020396965231137723
2.7035407081416283 2.2223335358756424e-7 0.0 -0.02038410494029988
2.7055411082216443 2.2675496589782962e-7 0.0 -0.020371225289711956
2.7075415083016603 2.3120932410650163e-7 0.0 -0.020358326492196405
2.7095419083816763 2.3559712716489378e-7 0.0 -0.02034540875924845
2.7115423084616923 2.3991906769951776e-7 0.0 -0.020332472301043777
2.7135427085417083 2.441758320433085e-7 0.0 -0.02031951732644595
2.7155431086217243 2.4836810032236034e-7 0.0 -0.02030654404301395
2.7175435087017403 2.5249654642817143e-7 0.0 -0.02029355265700948
2.7195439087817563 2.565618381321355e-7 0.0 -0.02028054337340457
2.7215443088617723 2.605646370924808e-7 0.0 -0.020267516395888682
2.7235447089417884 2.645055989236589e-7 0.0 -0.020254471926876266
2.7255451090218044 2.683853733004282e-7 0.0 -0.02024141016751395
2.7275455091018204 2.722046038711179e-7 0.0 -0.020228331317687726
2.7295459091818364 2.759639284345694e-7 0.0 -0.02021523557603018
2.7315463092618524 2.7966397890544226e-7 0.0 -0.020202123139927752
2.7335467093418684 2.833053814321751e-7 0.0 -0.020188994205527735
2.7355471094218844 2.8688875637616906e-7 0.0 -0.020175848967745394
2.7375475095019004 2.90414718460974e-7 0.0 -0.02016268762027118
2.7395479095819164 2.9388387659534665e-7 0.0 -0.020149510355577355
2.7415483096619324 2.9729683423407316e-7 0.0 -0.02013631736492548
2.7435487097419484 3.006541892044967e-7 0.0 -0.020123108838372927
2.7455491098219644 3.0395653374468146e-7 0.0 -0.020109884964779987
2.7475495099019804 3.072044547185182e-7 0.0 -0.020096645931816703
2.7495499099819964 3.103985335081716e-7 0.0 -0.020083391925969668
2.7515503100620124 3.135393461285718e-7 0.0 -0.020070123132548856
2.7535507101420285 3.166274631857813e-7 0.0 -0.020056839735694318
2.7555511102220445 3.196634500921003e-7 0.0 -0.02004354191838298
2.7575515103020605 3.2264786690300307e-7 0.0 -0.020030229862435134
2.7595519103820765 3.255812685495907e-7 0.0 -0.02001690374852147
2.7615523104620925 3.284642046789965e-7 0.0 -0.020003563756169268
2.7635527105421085 3.3129721997704475e-7 0.0 -0.019990210063769207
2.7655531106221245 3.34080853939267e-7 0.0 -0.019976842848581783
2.7675535107021405 3.36815641016619e-7 0.0 -0.019963462286743908
2.7695539107821565 3.395021106709917e-7 0.0 -0.019950068553275344
2.7715543108621725 3.421407874584781e-7 0.0 -0.019936661822085144
2.7735547109421885 3.447321910259038e-7 0.0 -0.019923242265977997
2.7755551110222045 3.472768360483769e-7 0.0 -0.019909810056660662
2.7775555111022205 3.497752324756187e-7 0.0 -0.019896365364748217
2.7795559111822365 3.522278853897165e-7 0.0 -0.019882908359770482
2.7815563112622526 3.546352952132903e-7 0.0 -0.019869439210178017
2.7835567113422686 3.569979575221427e-7 0.0 -0.019855958083348738
2.7855571114222846 3.5931636339220363e-7 0.0 -0.019842465145593763
2.7875575115023006 3.6159099912197457e-7 0.0 -0.019828960562163697
2.7895579115823166 3.6382234655171763e-7 0.0 -0.01981544449725481
2.7915583116623326 3.6601088283447214e-7 0.0 -0.019801917114015008
2.7935587117423486 3.6815708069626307e-7 0.0 -0.019788378574550028
2.7955591118223646 3.7026140835630383e-7 0.0 -0.019774829039929304
2.7975595119023806 3.723243296588352e-7 0.0 -0.019761268670192095
2.7995599119823966 3.74346303969042e-7 0.0 -0.019747697624353328
2.8015603120624126 3.763277863534642e-7 0.0 -0.019734116060409645
2.8035607121424286 3.782692274585664e-7 0.0 -0.01972052413534521
2.8055611122224446 3.8017107381257964e-7 0.0 -0.019706922005137573
2.8075615123024606 3.82033767495904e-7 0.0 -0.019693309824763486
2.8095619123824767 3.838577465574422e-7 0.0 -0.019679687748204736
2.8115623124624927 3.8564344475439105e-7 0.0 -0.019666055928453913
2.8135627125425087 3.873912917534694e-7 0.0 -0.019652414517520173
2.8155631126225247 3.891017131205099e-7 0.0 -0.019638763666434758
2.8175635127025407 3.9077513032739764e-7 0.0 -0.019625103525256885
2.8195639127825567 3.924119608318677e-7 0.0 -0.019611434243079193
2.8215643128625727 3.9401261802199383e-7 0.0 -0.019597755968033675
2.8235647129425887 3.955775115006832e-7 0.0 -0.019584068847296687
2.8255651130226047 3.971070467422011e-7 0.0 -0.019570373027095092
2.8275655131026207 3.9860162540789057e-7 0.0 -0.019556668652711384
2.8295659131826367 4.000616453843364e-7 0.0 -0.019542955868489337
2.8315663132626527 4.0148750053356497e-7 0.0 -0.019529234817839386
2.8335667133426687 4.0287958113366384e-7 0.0 -0.019515505643244058
2.8355671134226847 4.042382735491845e-7 0.0 -0.019501768486263435
2.8375675135027008 4.0556396051910637e-7 0.0 -0.01948802348754046
2.8395679135827168 4.068570209972422e-7 0.0 -0.019474270786806164
2.8415683136627323 4.0811783033958826e-7 0.0 -0.019460510522885166
2.8435687137427483 4.093467603043244e-7 0.0 -0.019446742833700778
2.8455691138227643 4.105441789026276e-7 0.0 -0.01943296785628046
2.8475695139027803 4.117104507490865e-7 0.0 -0.019419185726760754
2.8495699139827964 4.12845936836187e-7 0.0 -0.0194053965803926
2.8515703140628124 4.1395099465921237e-7 0.0 -0.019391600551546637
2.8535707141428284 4.150259782370602e-7 0.0 -0.019377797773718036
2.8555711142228444 4.1607123812612e-7 0.0 -0.01936398837953182
2.8575715143028604 4.170871216076233e-7 0.0 -0.0193501725007479
2.8595719143828764 4.1807397237539345e-7 0.0 -0.019336350268266037
2.8615723144628924 4.190321309001377e-7 0.0 -0.019322521812130858
2.8635727145429084 4.19961934297608e-7 0.0 -0.01930868726153695
2.8655731146229244 4.208637163875817e-7 0.0 -0.01929484674483377
2.8675735147029404 4.2173780770426994e-7 0.0 -0.019281000389530414
2.8695739147829564 4.225845356455038e-7 0.0 -0.019267148322300906
2.8715743148629724 4.234042242645675e-7 0.0 -0.019253290668988524
2.8735747149429884 4.241971945581624e-7 0.0 -0.019239427554611152
2.8755751150230044 4.2496376431028215e-7 0.0 -0.019225559103365847
2.8775755151030205 4.2570424813037633e-7 0.0 -0.019211685438633594
2.8795759151830365 4.264189576719257e-7 0.0 -0.019197806682984278
2.8815763152630525 4.271082013930505e-7 0.0 -0.01918392295818122
2.8835767153430685 4.277722848410048e-7 0.0 -0.019170034385185955
2.8855771154230845 4.2841151048217396e-7 0.0 -0.01915614108416301
2.8875775155031005 4.290261776951354e-7 0.0 -0.019142243174484333
2.8895779155831165 4.2961658313495077e-7 0.0 -0.019128340774734257
2.8915783156631325 4.301830202960155e-7 0.0 -0.019114434002713787
2.8935787157431485 4.3072577993533145e-7 0.0 -0.019100522975445358
2.8955791158231645 4.3124514984352325e-7 0.0 -0.019086607809177356
2.8975795159031805 4.317414150217802e-7 0.0 -0.019072688619388573
2.8995799159831965 4.32214857539609e-7 0.0 -0.019058765520792928
2.9015803160632125 4.3266575679504204e-7 0.0 -0.019044838627343644
2.9035807161432285 4.330943892891237e-7 0.0 -0.019030908052237824
2.9055811162232446 4.335010289346908e-7 0.0 -0.019016973907921078
2.9075815163032606 4.338859466712641e-7 0.0 -0.019003036306091597
2.9095819163832766 4.342494110132211e-7 0.0 -0.018989095357704766
2.9115823164632926 4.3459168762652323e-7 0.0 -0.018975151172977336
2.9135827165433086 4.349130395334133e-7 0.0 -0.01896120386139194
2.9155831166233246 4.352137272026213e-7 0.0 -0.01894725353170125
2.9175835167033406 4.3549400845221964e-7 0.0 -0.01893330029193241
2.9195839167833566 4.357541385398289e-7 0.0 -0.018919344249391026
2.9215843168633726 4.3599437008629005e-7 0.0 -0.0189053855106657
2.9235847169433886 4.362149533011783e-7 0.0 -0.018891424181632033
2.9255851170234046 4.364161358717811e-7 0.0 -0.01887746036745687
2.9275855171034206 4.36598162879831e-7 0.0 -0.018863494172602552
2.9295859171834366 4.367612770651841e-7 0.0 -0.018849525700830844
2.9315863172634526 4.3690571860377503e-7 0.0 -0.018835555055207204
2.9335867173434687 4.370317254025202e-7 0.0 -0.01882158233810484
2.9355871174234847 4.3713953284951756e-7 0.0 -0.01880760765120877
2.9375875175035007 4.372293740360911e-7 0.0 -0.01879363109551986
2.9395879175835167 4.373014796076047e-7 0.0 -0.018779652771358846
2.9415883176635327 4.3735607797509846e-7 0.0 -0.01876567277837031
2.9435887177435487 4.3739339518344966e-7 0.0 -0.018751691215526722
2.9455891178235647 4.3741365498770057e-7 0.0 -0.018737708181132254
2.9475895179035807 4.3741707891203907e-7 0.0 -0.018723723772826828
2.9495899179835967 4.374038861422458e-7 0.0 -0.01870973808759005
2.9515903180636127 4.3737429379284154e-7 0.0 -0.01869575122174498
2.9535907181436287 4.373285165809593e-7 0.0 -0.018681763270962007
2.9555911182236447 4.3726676721839164e-7 0.0 -0.018667774330262843
2.9575915183036607 4.371892561236268e-7 0.0 -0.018653784494024078
2.9595919183836767 4.3709619160919866e-7 0.0 -0.018639793855981218
2.9615923184636928 4.369877798955646e-7 0.0 -0.018625802509232375
2.9635927185437088 4.368642250104915e-7 0.0 -0.018611810546241905
2.9655931186237248 4.3672572900069206e-7 0.0 -0.018597818058844404
2.9675935187037408 4.365724917340663e-7 0.0 -0.01858382513824812
2.969593918783757 4.364047111599101e-7 0.0 -0.018569831875038814
2.971594318863773 4.3622258307299266e-7 0.0 -0.018555838359183452
2.973594718943789 4.36026301293968e-7 0.0 -0.01854184468003367
2.975595119023805 4.358160577283554e-7 0.0 -0.018527850926329623
2.977595519103821 4.355920422138837e-7 0.0 -0.018513857186203492
2.979595919183837 4.353544426245748e-7 0.0 -0.018499863547182985
2.981596319263853 4.3510344499217424e-7 0.0 -0.018485870096195053
2.983596719343869 4.3483923334308727e-7 0.0 -0.01847187691956935
2.985597119423885 4.345619898753206e-7 0.0 -0.018457884103041708
2.987597519503901 4.342718947884794e-7 0.0 -0.01844389173175774
2.989597919583917 4.339691265266288e-7 0.0 -0.018429899890276366
2.991598319663933 4.33653861625638e-7 0.0 -0.018415908662573047
2.993598719743949 4.3332627484155006e-7 0.0 -0.01840191813204345
2.995599119823965 4.3298653904302875e-7 0.0 -0.018387928381506838
2.997599519903981 4.326348253848311e-7 0.0 -0.01837393949320934
2.999599919983997 4.322713031551517e-7 0.0 -0.018359951548827427
3.001600320064013 4.3189613996644227e-7 0.0 -0.018345964629471384
3.003600720144029 4.315095016027559e-7 0.0 -0.018331978815688474
3.005601120224045 4.3111155215852515e-7 0.0 -0.018317994187466297
3.007601520304061 4.307024539830506e-7 0.0 -0.018304010824236258
3.009601920384077 4.30282367826218e-7 0.0 -0.018290028804876596
3.011602320464093 4.2985145260604485e-7 0.0 -0.01827604820771593
3.013602720544109 4.2940986571052275e-7 0.0 -0.018262069110536266
3.015603120624125 4.2895776272006136e-7 0.0 -0.01824809159057643
3.017603520704141 4.284952977717804e-7 0.0 -0.018234115724535094
3.019603920784157 4.280226232264428e-7 0.0 -0.018220141588574143
3.021604320864173 4.2753988987315195e-7 0.0 -0.018206169258321747
3.023604720944189 4.2704724701261854e-7 0.0 -0.018192198808875515
3.025605121024205 4.2654484223858535e-7 0.0 -0.018178230314805713
3.027605521104221 4.260328216321163e-7 0.0 -0.01816426385015832
3.029605921184237 4.2551132978241313e-7 0.0 -0.018150299488458158
3.031606321264253 4.24980509644568e-7 0.0 -0.018136337302711997
3.033606721344269 4.244405027477305e-7 0.0 -0.01812237736541153
3.035607121424285 4.238914490944934e-7 0.0 -0.01810841974853661
3.037607521504301 4.233334871157901e-7 0.0 -0.018094464523558007
3.039607921584317 4.227667539484503e-7 0.0 -0.01808051176144075
3.041608321664333 4.221913851125414e-7 0.0 -0.018066561532646824
3.043608721744349 4.2160751470912694e-7 0.0 -0.018052613907138443
3.045609121824365 4.2101527545843065e-7 0.0 -0.01803866895438065
3.047609521904381 4.2041479868595855e-7 0.0 -0.018024726743344696
3.049609921984397 4.1980621419066e-7 0.0 -0.018010787342510576
3.051610322064413 4.1918965049125845e-7 0.0 -0.017996850819870194
3.053610722144429 4.1856523469788187e-7 0.0 -0.017982917242930205
3.055611122224445 4.179330924773683e-7 0.0 -0.01796898667871477
3.057611522304461 4.1729334829265774e-7 0.0 -0.017955059193768635
3.059611922384477 4.166461251738085e-7 0.0 -0.017941134854159713
3.061612322464493 4.159915448151419e-7 0.0 -0.017927213725482297
3.063612722544509 4.153297276099366e-7 0.0 -0.01791329587285942
3.065613122624525 4.146607927336954e-7 0.0 -0.017899381360945918
3.067613522704541 4.1398485793944784e-7 0.0 -0.017885470253931293
3.0696139227845567 4.133020397763254e-7 0.0 -0.017871562615542153
3.0716143228645727 4.126124535409892e-7 0.0 -0.017857658509045346
3.0736147229445887 4.119162132359966e-7 0.0 -0.01784375799725041
3.0756151230246047 4.112134316669458e-7 0.0 -0.017829861142512463
3.0776155231046207 4.1050422033492295e-7 0.0 -0.017815968006734698
3.0796159231846367 4.0978868967242454e-7 0.0 -0.01780207865137136
3.0816163232646527 4.0906694873110716e-7 0.0 -0.017788193137430144
3.0836167233446687 4.0833910548709884e-7 0.0 -0.017774311525475053
3.0856171234246847 4.076052666814045e-7 0.0 -0.01776043387562888
3.0876175235047008 4.068655378788866e-7 0.0 -0.017746560247575982
3.0896179235847168 4.0612002362439004e-7 0.0 -0.01773269070056481
3.0916183236647328 4.053688270749811e-7 0.0 -0.017718825293410415
3.0936187237447488 4.046120504475059e-7 0.0 -0.01770496408449719
3.095619123824765 4.038497947375652e-7 0.0 -0.01769110713178146
3.097619523904781 4.030821598548229e-7 0.0 -0.017677254492793754
3.099619923984797 4.023092445952503e-7 0.0 -0.017663406224641645
3.101620324064813 4.01531146668882e-7 0.0 -0.01764956238401219
3.103620724144829 4.007479627345101e-7 0.0 -0.017635723027174324
3.105621124224845 3.9995978830947854e-7 0.0 -0.017621888209981396
3.107621524304861 3.9916671787029734e-7 0.0 -0.01760805798787375
3.109621924384877 3.9836884489080626e-7 0.0 -0.017594232415881164
3.111622324464893 3.975662617450304e-7 0.0 -0.017580411548625163
3.113622724544909 3.967590598494275e-7 0.0 -0.017566595440321534
3.115623124624925 3.9594732947900724e-7 0.0 -0.01755278414478277
3.117623524704941 3.951311600206009e-7 0.0 -0.017538977715420567
3.119623924784957 3.943106398028584e-7 0.0 -0.01752517620524799
3.121624324864973 3.9348585613441234e-7 0.0 -0.017511379666882043
3.123624724944989 3.9265689541836957e-7 0.0 -0.0174975881525459
3.125625125025005 3.9182384297536954e-7 0.0 -0.017483801714071392
3.127625525105021 3.9098678331073167e-7 0.0 -0.017470020402901257
3.129625925185037 3.901457998611857e-7 0.0 -0.017456244270091473
3.131626325265053 3.893009751267107e-7 0.0 -0.017442473366313604
3.133626725345069 3.884523907642101e-7 0.0 -0.017428707741856994
3.135627125425085 3.8760012731689497e-7 0.0 -0.017414947446631315
3.137627525505101 3.867442646826591e-7 0.0 -0.01740119253016839
3.139627925585117 3.858848816006011e-7 0.0 -0.017387443041624914
3.141628325665133 3.8502205606041895e-7 0.0 -0.017373699029784515
3.143628725745149 3.841558650456711e-7 0.0 -0.017359960543059785
3.145629125825165 3.8328638481827104e-7 0.0 -0.017346227629494948
3.147629525905181 3.824136905992981e-7 0.0 -0.01733250033676753
3.149629925985197 3.815378568847172e-7 0.0 -0.017318778712191035
3.151630326065213 3.806589571921093e-7 0.0 -0.017305062802716806
3.153630726145229 3.7977706427577695e-7 0.0 -0.017291352654936393
3.155631126225245 3.788922500504166e-7 0.0 -0.01727764831508355
3.157631526305261 3.7800458557377126e-7 0.0 -0.01726394982903645
3.159631926385277 3.7711414101887497e-7 0.0 -0.017250257242319822
3.161632326465293 3.762209858579335e-7 0.0 -0.017236570600107096
3.163632726545309 3.753251887270159e-7 0.0 -0.017222889947222528
3.165633126625325 3.7442681738095174e-7 0.0 -0.01720921532814304
3.167633526705341 3.735259389119061e-7 0.0 -0.017195546787000762
3.169633926785357 3.726226194891713e-7 0.0 -0.017181884367584596
3.171634326865373 3.7171692470958084e-7 0.0 -0.017168228113342746
3.173634726945389 3.708089191464814e-7 0.0 -0.017154578067384366
3.175635127025405 3.6989866679729144e-7 0.0 -0.017140934272481853
3.177635527105421 3.6898623085451776e-7 0.0 -0.017127296771072775
3.179635927185437 3.680716737682055e-7 0.0 -0.017113665605261924
3.181636327265453 3.6715505719042696e-7 0.0 -0.01710004081682319
3.183636727345469 3.6623644218344853e-7 0.0 -0.017086422447201696
3.185637127425485 3.6531588899074707e-7 0.0 -0.017072810537515748
3.187637527505501 3.6439345705782666e-7 0.0 -0.017059205128558644
3.189637927585517 3.634692053444688e-7 0.0 -0.01704560626080094
3.191638327665533 3.6254319189799045e-7 0.0 -0.017032013974392066
3.193638727745549 3.6161547418978035e-7 0.0 -0.017018428309162434
3.195639127825565 3.606861089452962e-7 0.0 -0.0170048493046253
3.197639527905581 3.5975515225161736e-7 0.0 -0.016991276999978766
3.199639927985597 3.5882265951234227e-7 0.0 -0.016977711434107534
3.201640328065613 3.578886854371799e-7 0.0 -0.01696415264558479
3.203640728145629 3.5695328405929705e-7 0.0 -0.0169506006726743
3.205641128225645 3.560165088671574e-7 0.0 -0.016937055553332067
3.207641528305661 3.5507841258941575e-7 0.0 -0.016923517325208165
3.209641928385677 3.541390473371653e-7 0.0 -0.01690998602564875
3.211642328465693 3.531984646490405e-7 0.0 -0.016896461691697798
3.213642728545709 3.5225671529692804e-7 0.0 -0.016882944360098837
3.215643128625725 3.513138496190338e-7 0.0 -0.016869434067296907
3.217643528705741 3.503699172180408e-7 0.0 -0.01685593084944037
3.2196439287857572 3.494249670756011e-7 0.0 -0.01684243474238252
3.2216443288657732 3.484790476182553e-7 0.0 -0.016828945781683535
3.2236447289457892 3.4753220669314633e-7 0.0 -0.01681546400261215
3.2256451290258052 3.4658449149169157e-7 0.0 -0.016801989440147533
3.2276455291058213 3.456359486952998e-7 0.0 -0.016788522128980826
3.2296459291858373 3.446866243331237e-7 0.0 -0.016775062103517133
3.2316463292658533 3.4373656391389895e-7 0.0 -0.016761609397877075
3.2336467293458693 3.427858123322691e-7 0.0 -0.016748164045898545
3.2356471294258853 3.4183441400062464e-7 0.0 -0.016734726081138462
3.2376475295059013 3.4088241267563046e-7 0.0 -0.016721295536874417
3.2396479295859173 3.39929851628229e-7 0.0 -0.016707872446106428
3.2416483296659333 3.389767734979232e-7 0.0 -0.016694456841558486
3.2436487297459493 3.3802322060849654e-7 0.0 -0.01668104875568044
3.2456491298259653 3.370692344961679e-7 0.0 -0.016667648220649423
3.2476495299059813 3.3611485627735305e-7 0.0 -0.016654255268371665
3.2496499299859973 3.3516012655845917e-7 0.0 -0.01664086993048411
3.2516503300660133 3.342050853803735e-7 0.0 -0.016627492238355912
3.2536507301460293 3.332497723121386e-7 0.0 -0.016614122223090277
3.2556511302260454 3.322942264162576e-7 0.0 -0.01660075991552587
3.2576515303060614 3.3133848621053064e-7 0.0 -0.01658740534623858
3.2596519303860774 3.303825897651991e-7 0.0 -0.01657405854554296
3.2616523304660934 3.2942657463355673e-7 0.0 -0.016560719543494015
3.2636527305461094 3.2847047789011374e-7 0.0 -0.01654738836988849
3.2656531306261254 3.2751433612365766e-7 0.0 -0.01653406505426676
3.2676535307061414 3.265581854719479e-7 0.0 -0.016520749625914113
3.2696539307861574 3.256020615419186e-7 0.0 -0.016507442113862486
3.2716543308661734 3.246459995033535e-7 0.0 -0.01649414254689184
3.2736547309461894 3.236900340854165e-7 0.0 -0.016480850953531925
3.2756551310262054 3.227341995593047e-7 0.0 -0.01646756736206352
3.2776555311062214 3.217785296966147e-7 0.0 -0.01645429180052016
3.2796559311862374 3.20823057880365e-7 0.0 -0.01644102429668952
3.2816563312662534 3.198678170147906e-7 0.0 -0.016427764878114925
3.2836567313462695 3.1891283957044547e-7 0.0 -0.016414513572097
3.2856571314262855 3.179581575113444e-7 0.0 -0.016401270405694904
3.2876575315063015 3.1700380258292693e-7 0.0 -0.016388035405727808
3.2896579315863175 3.160498058679684e-7 0.0 -0.016374808598776644
3.2916583316663335 3.150961981786271e-7 0.0 -0.016361590011185298
3.2936587317463495 3.141430098482778e-7 0.0 -0.016348379669062094
3.295659131826365 3.13190270766206e-7 0.0 -0.016335177598281236
3.297659531906381 3.1223801052332467e-7 0.0 -0.0163219838244843
3.299659931986397 3.112862581970688e-7 0.0 -0.016308798373081662
3.301660332066413 3.1033504251098964e-7 0.0 -0.016295621269253685
3.303660732146429 3.093843918069994e-7 0.0 -0.016282452537952463
3.305661132226445 3.084343340280238e-7 0.0 -0.016269292203902982
3.307661532306461 3.074848967075938e-7 0.0 -0.016256140291604534
3.309661932386477 3.065361069941319e-7 0.0 -0.016242996825332173
3.311662332466493 3.055879917272797e-7 0.0 -0.016229861829137993
3.313662732546509 3.046405772783034e-7 0.0 -0.01621673532685261
3.315663132626525 3.0369388965417743e-7 0.0 -0.016203617342086363
3.317663532706541 3.027479545565648e-7 0.0 -0.016190507898230816
3.319663932786557 3.0180279732283655e-7 0.0 -0.016177407018459947
3.321664332866573 3.0085844288790797e-7 0.0 -0.016164314725731627
3.323664732946589 2.9991491582934127e-7 0.0 -0.016151231042788802
3.325665133026605 2.9897224037775394e-7 0.0 -0.01613815599216091
3.327665533106621 2.9803044044110494e-7 0.0 -0.016125089596165182
3.329665933186637 2.9708953957693907e-7 0.0 -0.016112031876907837
3.331666333266653 2.961495609715703e-7 0.0 -0.01609898285628554
3.333666733346669 2.952105274747763e-7 0.0 -0.0160859425559865
3.335667133426685 2.9427246171082055e-7 0.0 -0.016072910997491988
3.337667533506701 2.9333538580436636e-7 0.0 -0.016059888202077294
3.339667933586717 2.9239932164762394e-7 0.0 -0.016046874190813284
3.341668333666733 2.9146429078932834e-7 0.0 -0.01603386898456756
3.343668733746749 2.9053031446596433e-7 0.0 -0.016020872604005545
3.3456691338267652 2.895974136538082e-7 0.0 -0.01600788506959193
3.3476695339067812 2.88665608853822e-7 0.0 -0.015994906401591916
3.3496699339867972 2.877349203900259e-7 0.0 -0.015981936620072273
3.3516703340668133 2.8680536832276227e-7 0.0 -0.015968975744902622
3.3536707341468293 2.8587697225440634e-7 0.0 -0.01595602379575678
3.3556711342268453 2.8494975161386105e-7 0.0 -0.01594308079211379
3.3576715343068613 2.840237254587985e-7 0.0 -0.015930146753259197
3.3596719343868773 2.8309891261443787e-7 0.0 -0.015917221698286257
3.3616723344668933 2.821753315659925e-7 0.0 -0.0159043056460971
3.3636727345469093 2.812530005141811e-7 0.0 -0.01589139861540388
3.3656731346269253 2.8033193739604445e-7 0.0 -0.015878500624729994
3.3676735347069413 2.794121598849453e-7 0.0 -0.015865611692411186
3.3696739347869573 2.7849368535587393e-7 0.0 -0.015852731836596815
3.3716743348669733 2.7757653089585665e-7 0.0 -0.01583986107525087
3.3736747349469893 2.7666071329354724e-7 0.0 -0.01582699942615319
3.3756751350270053 2.7574624912596324e-7 0.0 -0.01581414690690061
3.3776755351070213 2.74833154720322e-7 0.0 -0.015801303534908037
3.3796759351870374 2.739214460464878e-7 0.0 -0.015788469327409668
3.3816763352670534 2.7301113890432216e-7 0.0 -0.015775644301459987
3.3836767353470694 2.7210224878490563e-7 0.0 -0.015762828473934926
3.3856771354270854 2.711947909364576e-7 0.0 -0.015750021861533056
3.3876775355071014 2.702887803608667e-7 0.0 -0.015737224480776524
3.3896779355871174 2.69384231831038e-7 0.0 -0.01572443634801235
3.3916783356671334 2.684811598180348e-7 0.0 -0.015711657479413277
3.3936787357471494 2.6757957855352843e-7 0.0 -0.015698887890978994
3.3956791358271654 2.66679502095718e-7 0.0 -0.015686127598537214
3.3976795359071814 2.6578094423912457e-7 0.0 -0.015673376617744705
3.3996799359871974 2.6488391852153015e-7 0.0 -0.015660634964088344
3.4016803360672134 2.639884382205082e-7 0.0 -0.01564790265288618
3.4036807361472294 2.6309451638464876e-7 0.0 -0.01563517969928846
3.4056811362272454 2.6220216593417223e-7 0.0 -0.015622466118278819
3.4076815363072614 2.6131139945623216e-7 0.0 -0.015609761924675017
3.4096819363872775 2.604222293610403e-7 0.0 -0.015597067133130277
3.4116823364672935 2.595346678055388e-7 0.0 -0.015584381758134092
3.4136827365473095 2.5864872678360573e-7 0.0 -0.015571705814013417
3.4156831366273255 2.5776441798727734e-7 0.0 -0.015559039314933548
3.4176835367073415 2.568817529940981e-7 0.0 -0.01554638227489917
3.4196839367873575 2.5600074309017895e-7 0.0 -0.01553373470775539
3.4216843368673735 2.5512139942285295e-7 0.0 -0.015521096627188674
3.4236847369473895 2.5424373287230573e-7 0.0 -0.01550846804672791
3.4256851370274055 2.533677541313728e-7 0.0 -0.015495848979745333
3.4276855371074215 2.5249347368472286e-7 0.0 -0.015483239439457466
3.4296859371874375 2.5162090185049113e-7 0.0 -0.015470639438926279
3.4316863372674535 2.5075004873864604e-7 0.0 -0.015458048991059861
3.4336867373474695 2.4988092418853913e-7 0.0 -0.015445468108613622
3.4356871374274855 2.4901353794931635e-7 0.0 -0.015432896804191187
3.4376875375075016 2.4814789954807903e-7 0.0 -0.015420335090245318
3.4396879375875176 2.4728401835233393e-7 0.0 -0.015407782979078882
3.4416883376675336 2.464219034381543e-7 0.0 -0.01539524048284567
3.4436887377475496 2.455615637636521e-7 0.0 -0.015382707613551622
3.4456891378275656 2.447030081481616e-7 0.0 -0.015370184383055416
3.4476895379075816 2.4384624513693054e-7 0.0 -0.015357670803069559
3.4496899379875976 2.429912832023484e-7 0.0 -0.015345166885161396
3.4516903380676136 2.421381305427184e-7 0.0 -0.01533267264075383
3.4536907381476296 2.4128679524532126e-7 0.0 -0.01532018808112627
3.4556911382276456 2.4043728517886276e-7 0.0 -0.015307713217415711
3.4576915383076616 2.395896080732707e-7 0.0 -0.015295248060617356
3.4596919383876776 2.3874377149193937e-7 0.0 -0.015282792621585772
3.4616923384676936 2.3789978281785196e-7 0.0 -0.015270346911035557
3.4636927385477096 2.3705764930215256e-7 0.0 -0.015257910939542388
3.4656931386277257 2.3621737795659348e-7 0.0 -0.015245484717543722
3.4676935387077417 2.3537897569231303e-7 0.0 -0.015233068255339877
3.4696939387877577 2.3454244925044665e-7 0.0 -0.01522066156309472
3.4716943388677737 2.3370780523682133e-7 0.0 -0.015208264650836648
3.4736947389477897 2.3287505003521947e-7 0.0 -0.015195877528459328
3.4756951390278057 2.3204418999125953e-7 0.0 -0.015183500205722622
3.4776955391078217 2.312152311105542e-7 0.0 -0.015171132692253522
3.4796959391878377 2.3038817945075785e-7 0.0 -0.015158774997546712
3.4816963392678537 2.2956304084054135e-7 0.0 -0.015146427130965742
3.4836967393478697 2.2873982090040879e-7 0.0 -0.015134089101743659
3.4856971394278857 2.2791852521270028e-7 0.0 -0.01512176091898379
3.4876975395079017 2.2709915910648637e-7 0.0 -0.015109442591660721
3.4896979395879177 2.2628172789002088e-7 0.0 -0.015097134128621056
3.4916983396679337 2.2546623661828802e-7 0.0 -0.015084835538584154
3.4936987397479498 2.246526903011692e-7 0.0 -0.01507254683014303
3.4956991398279658 2.238410937507873e-7 0.0 -0.01506026801176509
3.4976995399079818 2.2303145165783467e-7 0.0 -0.015047999091793052
3.4996999399879978 2.222237685776951e-7 0.0 -0.01503574007844552
3.501700340068014 2.2141804898595518e-7 0.0 -0.01502349097981795
3.50370074014803 2.2061429713268743e-7 0.0 -0.01501125180388345
3.505701140228046 2.1981251719857542e-7 0.0 -0.014999022558493391
3.507701540308062 2.1901271324287208e-7 0.0 -0.014986803251378356
3.509701940388078 2.1821488917217469e-7 0.0 -0.014974593890148796
3.511702340468094 2.1741904879246654e-7 0.0 -0.014962394482295874
3.51370274054811 2.1662519575707528e-7 0.0 -0.014950205035192135
3.515703140628126 2.158333336638174e-7 0.0 -0.014938025556092444
3.517703540708142 2.1504346587805645e-7 0.0 -0.014925856052134465
3.519703940788158 2.1425559575821707e-7 0.0 -0.014913696530339637
3.521704340868174 2.1346972646496543e-7 0.0 -0.014901546997613827
3.5237047409481894 2.1268586113121213e-7 0.0 -0.014889407460748114
3.5257051410282054 2.1190400267476206e-7 0.0 -0.014877277926419463
3.5277055411082214 2.1112415394056172e-7 0.0 -0.014865158401191458
3.5297059411882374 2.1034631771804646e-7 0.0 -0.014853048891515092
3.5317063412682534 2.0957049659195426e-7 0.0 -0.014840949403729486
3.5337067413482695 2.0879669314355365e-7 0.0 -0.014828859944062522
3.5357071414282855 2.0802490971472132e-7 0.0 -0.014816780518631611
3.5377075415083015 2.07255148678559e-7 0.0 -0.014804711133444462
3.5397079415883175 2.0648741218612376e-7 0.0 -0.014792651794399703
3.5417083416683335 2.0572170237112553e-7 0.0 -0.014780602507287618
3.5437087417483495 2.0495802123196571e-7 0.0 -0.014768563277790761
3.5457091418283655 2.041963706733707e-7 0.0 -0.014756534111484837
3.5477095419083815 2.0343675245088066e-7 0.0 -0.014744515013839235
3.5497099419883975 2.0267916833044408e-7 0.0 -0.014732505990217692
3.5517103420684135 2.0192361989759822e-7 0.0 -0.014720507045879266
3.5537107421484295 2.0117010859910245e-7 0.0 -0.014708518185978528
3.5557111422284455 2.0041863590253284e-7 0.0 -0.01469653941556659
3.5577115423084615 1.9966920313321812e-7 0.0 -0.014684570739591812
3.5597119423884775 1.989218114950564e-7 0.0 -0.014672612162900098
3.5617123424684936 1.981764621294957e-7 0.0 -0.014660663690236067
3.5637127425485096 1.9743315604267564e-7 0.0 -0.014648725326243256
3.5657131426285256 1.9669189426155254e-7 0.0 -0.014636797075465002
3.5677135427085416 1.9595267761185475e-7 0.0 -0.014624878942345113
3.5697139427885576 1.952155068846162e-7 0.0 -0.014612970931228458
3.5717143428685736 1.9448038279454294e-7 0.0 -0.014601073046361462
3.5737147429485896 1.9374730590715483e-7 0.0 -0.01458918529189314
3.5757151430286056 1.9301627679144118e-7 0.0 -0.014577307671875275
3.5777155431086216 1.9228729589496063e-7 0.0 -0.014565440190263373
3.5797159431886376 1.9156036352302452e-7 0.0 -0.014553582850917152
3.5817163432686536 1.9083548002951645e-7 0.0 -0.014541735657601154
3.5837167433486696 1.9011264560525598e-7 0.0 -0.0145298986139855
3.5857171434286856 1.8939186035779598e-7 0.0 -0.01451807172364629
3.5877175435087016 1.8867312431836147e-7 0.0 -0.014506254990066483
3.5897179435887177 1.8795643751123858e-7 0.0 -0.014494448416636316
3.5917183436687337 1.8724179980458833e-7 0.0 -0.01448265200665387
3.5937187437487497 1.8652921101453002e-7 0.0 -0.014470865763325888
3.5957191438287657 1.858186709086107e-7 0.0 -0.01445908968976821
3.5977195439087817 1.8511017918151906e-7 0.0 -0.014447323789006386
3.5997199439887977 1.84403735413452e-7 0.0 -0.01443556806397632
3.6017203440688137 1.8369933914644254e-7 0.0 -0.014423822517524845
3.6037207441488297 1.8299698986701252e-7 0.0 -0.01441208715241031
3.6057211442288457 1.82296686915967e-7 0.0 -0.01440036197130308
3.6077215443088617 1.8159842971737783e-7 0.0 -0.014388646976786296
3.6097219443888777 1.809022174524555e-7 0.0 -0.014376942171356225
3.6117223444688937 1.8020804937179946e-7 0.0 -0.014365247557423036
3.6137227445489097 1.7951592459070076e-7 0.0 -0.01435356313731126
3.6157231446289257 1.7882584217587816e-7 0.0 -0.014341888913260367
3.6177235447089418 1.7813780114547817e-7 0.0 -0.0143302248874254
3.6197239447889578 1.7745180045172781e-7 0.0 -0.014318571061877325
3.6217243448689738 1.7676783897052628e-7 0.0 -0.014306927438603956
3.6237247449489898 1.760859154840977e-7 0.0 -0.014295294019510088
3.625725145029006 1.754060288371162e-7 0.0 -0.014283670806418361
3.627725545109022 1.7472817770425308e-7 0.0 -0.014272057801069701
3.629725945189038 1.74052360701199e-7 0.0 -0.014260455005123768
3.631726345269054 1.7337857641588905e-7 0.0 -0.014248862420159714
3.63372674534907 1.727068234431972e-7 0.0 -0.014237280047676423
3.635727145429086 1.7203710019758622e-7 0.0 -0.014225707889093428
3.637727545509102 1.713694051351522e-7 0.0 -0.014214145945751058
3.639727945589118 1.7070373662178562e-7 0.0 -0.014202594218911166
3.641728345669134 1.7004009293317135e-7 0.0 -0.014191052709757665
3.64372874574915 1.693784724074443e-7 0.0 -0.014179521419397018
3.645729145829166 1.687188731988587e-7 0.0 -0.014168000348858678
3.647729545909182 1.68061293479016e-7 0.0 -0.014156489499095745
3.649729945989198 1.6740573135359815e-7 0.0 -0.014144988870985364
3.651730346069214 1.6675218489706212e-7 0.0 -0.014133498465329283
3.65373074614923 1.6610065211100644e-7 0.0 -0.014122018282854351
3.655731146229246 1.6545113096233521e-7 0.0 -0.014110548324213074
3.657731546309262 1.6480361938325805e-7 0.0 -0.014099088589984002
3.659731946389278 1.6415811517761503e-7 0.0 -0.014087639080672273
3.661732346469294 1.6351461626026853e-7 0.0 -0.014076199796710237
3.66373274654931 1.6287312033097523e-7 0.0 -0.01406477073845773
3.665733146629326 1.6223362517275852e-7 0.0 -0.014053351906202771
3.667733546709342 1.615961284576195e-7 0.0 -0.014041943300161813
3.669733946789358 1.6096062784021203e-7 0.0 -0.014030544920480462
3.671734346869374 1.6032712086416767e-7 0.0 -0.014019156767233837
3.67373474694939 1.5969560516679304e-7 0.0 -0.01400777884042706
3.675735147029406 1.5906607824314745e-7 0.0 -0.013996411139995793
3.677735547109422 1.584385375674735e-7 0.0 -0.013985053665806574
3.679735947189438 1.5781298059319715e-7 0.0 -0.013973706417657411
3.681736347269454 1.5718940465578313e-7 0.0 -0.013962369395278243
3.68373674734947 1.5656780721212682e-7 0.0 -0.013951042598331298
3.685737147429486 1.5594818546238454e-7 0.0 -0.013939726026411692
3.687737547509502 1.5533053681140996e-7 0.0 -0.013928419679047774
3.689737947589518 1.547148584524205e-7 0.0 -0.013917123555701655
3.691738347669534 1.5410114759251137e-7 0.0 -0.013905837655769679
3.69373874774955 1.5348940139367495e-7 0.0 -0.013894561978582728
3.695739147829566 1.528796170005564e-7 0.0 -0.013883296523406918
3.697739547909582 1.522717915647398e-7 0.0 -0.013872041289443707
3.699739947989598 1.516659220851535e-7 0.0 -0.013860796275830797
3.701740348069614 1.5106200564399264e-7 0.0 -0.013849561481642042
3.70374074814963 1.5046003920202167e-7 0.0 -0.013838336905888343
3.705741148229646 1.4986001977898566e-7 0.0 -0.01382712254751775
3.707741548309662 1.492619442836074e-7 0.0 -0.013815918405416253
3.709741948389678 1.486658096384874e-7 0.0 -0.013804724478407748
3.711742348469694 1.4807161266908175e-7 0.0 -0.01379354076525488
3.71374274854971 1.4747935028411319e-7 0.0 -0.013782367264659257
3.715743148629726 1.4688901928128217e-7 0.0 -0.013771203975261923
3.717743548709742 1.4630061639930858e-7 0.0 -0.01376005089564375
3.719743948789758 1.4571413845670955e-7 0.0 -0.013748908024325934
3.721744348869774 1.451295821366938e-7 0.0 -0.013737775359770346
3.72374474894979 1.445469441710423e-7 0.0 -0.01372665290037993
3.725745149029806 1.439662211943915e-7 0.0 -0.013715540644499175
3.727745549109822 1.4338740991076682e-7 0.0 -0.013704438590414439
3.729745949189838 1.4281050687153796e-7 0.0 -0.013693346736354486
3.731746349269854 1.422355086905247e-7 0.0 -0.01368226508049071
3.73374674934987 1.416624119641996e-7 0.0 -0.013671193620937737
3.735747149429886 1.4109121323699347e-7 0.0 -0.013660132355753682
3.737747549509902 1.4052190896313155e-7 0.0 -0.013649081282940567
3.739747949589918 1.399544956905141e-7 0.0 -0.013638040400444716
3.741748349669934 1.39388969862958e-7 0.0 -0.01362700970615726
3.74374874974995 1.388253279346885e-7 0.0 -0.013615989197914367
3.745749149829966 1.3826356634952242e-7 0.0 -0.013604978873497653
3.747749549909982 1.3770368146800993e-7 0.0 -0.013593978730634705
3.749749949989998 1.371456696819262e-7 0.0 -0.013582988766999302
3.751750350070014 1.3658952736916863e-7 0.0 -0.013572008980211894
3.75375075015003 1.360352508208984e-7 0.0 -0.013561039367839908
3.755751150230046 1.3548283642542125e-7 0.0 -0.013550079927398241
3.757751550310062 1.3493228040104e-7 0.0 -0.013539130656349485
3.759751950390078 1.343835790354464e-7 0.0 -0.013528191552104399
3.761752350470094 1.3383672861286278e-7 0.0 -0.013517262612022254
3.76375275055011 1.3329172537240863e-7 0.0 -0.013506343833411177
3.765753150630126 1.3274856549075342e-7 0.0 -0.013495435213528563
3.767753550710142 1.3220724520007776e-7 0.0 -0.013484536749581416
3.769753950790158 1.3166776064582608e-7 0.0 -0.013473648438726692
3.771754350870174 1.311301080081373e-7 0.0 -0.013462770278071662
3.77375475095019 1.3059428348102808e-7 0.0 -0.013451902264674291
3.775755151030206 1.3006028312667617e-7 0.0 -0.013441044395543625
3.777755551110222 1.295281030766482e-7 0.0 -0.013430196667640011
3.779755951190238 1.289977394035302e-7 0.0 -0.013419359077875628
3.781756351270254 1.2846918823194997e-7 0.0 -0.013408531623114672
3.78375675135027 1.279424456032685e-7 0.0 -0.013397714300173821
3.785757151430286 1.2741750755190795e-7 0.0 -0.013386907105822535
3.787757551510302 1.2689437013657656e-7 0.0 -0.013376110036783365
3.789757951590318 1.263730293778187e-7 0.0 -0.013365323089732352
3.791758351670334 1.258534812684231e-7 0.0 -0.013354546261299338
3.79375875175035 1.253357217803619e-7 0.0 -0.013343779548068264
3.795759151830366 1.248197469341794e-7 0.0 -0.013333022946577608
3.797759551910382 1.2430555265674492e-7 0.0 -0.013322276453320674
3.799759951990398 1.2379313492003052e-7 0.0 -0.013311540064745803
3.801760352070414 1.2328248965437494e-7 0.0 -0.01330081377725685
3.80376075215043 1.2277361282134192e-7 0.0 -0.013290097587213515
3.805761152230446 1.22266500264534e-7 0.0 -0.01327939149093156
3.807761552310462 1.2176114798020943e-7 0.0 -0.01326869548468318
3.809761952390478 1.2125755176339847e-7 0.0 -0.013258009564697373
3.811762352470494 1.207557075826038e-7 0.0 -0.013247333727160193
3.81376275255051 1.2025561126755013e-7 0.0 -0.013236667968215127
3.815763152630526 1.1975725865143172e-7 0.0 -0.013226012283963293
3.817763552710542 1.192606456298928e-7 0.0 -0.013215366670463968
3.819763952790558 1.1876576802224981e-7 0.0 -0.013204731123734659
3.821764352870574 1.1827262165475805e-7 0.0 -0.013194105639751569
3.82376475295059 1.17781202409184e-7 0.0 -0.013183490214449846
3.825765153030606 1.1729150600769955e-7 0.0 -0.013172884843723934
3.827765553110622 1.1680352829043783e-7 0.0 -0.013162289523427746
3.829765953190638 1.1631726506283746e-7 0.0 -0.013151704249375278
3.831766353270654 1.1583271211992874e-7 0.0 -0.013141129017340505
3.83376675335067 1.153498652151086e-7 0.0 -0.013130563823057904
3.835767153430686 1.1486872012952953e-7 0.0 -0.01312000866222282
3.837767553510702 1.1438927264434406e-7 0.0 -0.013109463530491555
3.839767953590718 1.1391151851294912e-7 0.0 -0.01309892842348185
3.841768353670734 1.134354534575166e-7 0.0 -0.013088403336773025
3.84376875375075 1.1296107324185178e-7 0.0 -0.01307788826590646
3.845769153830766 1.1248837359159602e-7 0.0 -0.013067383206385647
3.847769553910782 1.1201735027402404e-7 0.0 -0.013056888153676643
3.849769953990798 1.1154799898008272e-7 0.0 -0.013046403103208343
3.851770354070814 1.1108031540765784e-7 0.0 -0.013035928050372646
3.85377075415083 1.1061429532749356e-7 0.0 -0.01302546299052497
3.855771154230846 1.1014993439237286e-7 0.0 -0.01301500791898421
3.857771554310862 1.0968722836957046e-7 0.0 -0.013004562831033309
3.859771954390878 1.0922617289799152e-7 0.0 -0.012994127721919387
3.861772354470894 1.0876676369980798e-7 0.0 -0.012983702586854044
3.86377275455091 1.0830899646249725e-7 0.0 -0.012973287421013627
3.865773154630926 1.0785286688394513e-7 0.0 -0.012962882219539534
3.867773554710942 1.0739837062734292e-7 0.0 -0.012952486977538508
3.869773954790958 1.0694550335935138e-7 0.0 -0.012942101690082738
3.871774354870974 1.064942607570396e-7 0.0 -0.012931726352210293
3.87377475495099 1.0604463851829338e-7 0.0 -0.01292136095892548
3.8757751550310062 1.05596632306304e-7 0.0 -0.012911005505198803
3.8777755551110222 1.0515023775997667e-7 0.0 -0.012900659985967497
3.8797759551910382 1.0470545057025826e-7 0.0 -0.012890324396135598
3.8817763552710542 1.0426226638993175e-7 0.0 -0.012879998730574382
3.8837767553510703 1.0382068088218843e-7 0.0 -0.012869682984122555
3.8857771554310863 1.0338068968940295e-7 0.0 -0.01285937715158636
3.8877775555111023 1.0294228844007214e-7 0.0 -0.012849081227740151
3.8897779555911183 1.0250547285289846e-7 0.0 -0.012838795207326226
3.8917783556711343 1.0207023851821484e-7 0.0 -0.012828519085055543
3.8937787557511503 1.0163658110962093e-7 0.0 -0.012818252855607538
3.8957791558311663 1.0120449627989969e-7 0.0 -0.012807996513630779
3.8977795559111823 1.0077397965407853e-7 0.0 -0.012797750053742799
3.8997799559911983 1.003450268849404e-7 0.0 -0.012787513470530726
3.9017803560712143 9.991763361485995e-8 0.0 -0.012777286758551241
3.9037807561512303 9.949179552784515e-8 0.0 -0.012767069912331015
3.9057811562312463 9.906750822116783e-8 0.0 -0.012756862926366838
3.9077815563112623 9.864476737883598e-8 0.0 -0.012746665795125858
3.9097819563912783 9.822356859118253e-8 0.0 -0.012736478513045962
3.9117823564712944 9.780390754568491e-8 0.0 -0.012726301074535755
3.9137827565513104 9.738577986043162e-8 0.0 -0.012716133473975114
3.9157831566313264 9.696918118126674e-8 0.0 -0.012705975705715092
3.9177835567113424 9.655410717138158e-8 0.0 -0.012695827764078467
3.9197839567913584 9.614055346621186e-8 0.0 -0.012685689643359713
3.9217843568713744 9.572851573935726e-8 0.0 -0.012675561337825422
3.9237847569513904 9.531798958808957e-8 0.0 -0.012665442841714405
3.9257851570314064 9.490897069988624e-8 0.0 -0.012655334149237973
3.9277855571114224 9.450145470671356e-8 0.0 -0.012645235254580195
3.9297859571914384 9.409543725788505e-8 0.0 -0.012635146151898029
3.9317863572714544 9.369091403393925e-8 0.0 -0.012625066835321663
3.9337867573514704 9.328788066684246e-8 0.0 -0.012614997298954649
3.9357871574314864 9.288633281284708e-8 0.0 -0.01260493753687418
3.9377875575115024 9.248626613861388e-8 0.0 -0.012594887543131247
3.9397879575915185 9.208767632121195e-8 0.0 -0.012584847311750899
3.9417883576715345 9.169055898913814e-8 0.0 -0.01257481683673252
3.9437887577515505 9.129490982293098e-8 0.0 -0.012564796112049852
3.9457891578315665 9.090072451353737e-8 0.0 -0.012554785131651564
3.9477895579115825 9.050799871027082e-8 0.0 -0.012544783889460925
3.9497899579915985 9.01167280797921e-8 0.0 -0.012534792379376658
3.9517903580716145 8.972690830610919e-8 0.0 -0.01252481059527262
3.9537907581516305 8.933853508016898e-8 0.0 -0.01251483853099826
3.9557911582316465 8.895160407557112e-8 0.0 -0.012504876180378835
3.9577915583116625 8.85661109902014e-8 0.0 -0.0124949235372155
3.9597919583916785 8.81820515080678e-8 0.0 -0.012484980595285688
3.9617923584716945 8.77994213201172e-8 0.0 -0.012475047348343066
3.9637927585517105 8.741821610688816e-8 0.0 -0.012465123790117993
3.9657931586317265 8.703843158708313e-8 0.0 -0.012455209914317596
3.9677935587117426 8.666006346205735e-8 0.0 -0.012445305714625925
3.9697939587917586 8.62831074609216e-8 0.0 -0.012435411184704238
3.9717943588717746 8.590755925727556e-8 0.0 -0.012425526318191243
3.9737947589517906 8.553341460104669e-8 0.0 -0.01241565110870313
3.9757951590318066 8.516066917971243e-8 0.0 -0.012405785549833959
3.977795559111822 8.478931873279194e-8 0.0 -0.012395929635155692
3.979795959191838 8.44193590032738e-8 0.0 -0.01238608335821851
3.981796359271854 8.405078573761604e-8 0.0 -0.0123762467125509
3.98379675935187 8.368359462329611e-8 0.0 -0.012366419691659969
3.985797159431886 8.331778146922209e-8 0.0 -0.012356602289031494
3.987797559511902 8.295334196287141e-8 0.0 -0.012346794498130205
3.989797959591918 8.259027189580492e-8 0.0 -0.012336996312400032
3.991798359671934 8.222856700754178e-8 0.0 -0.012327207725264085
3.99379875975195 8.186822307576502e-8 0.0 -0.01231742873012507
3.995799159831966 8.150923586081049e-8 0.0 -0.01230765932036533
3.997799559911982 8.115160114730013e-8 0.0 -0.012297899489347078
3.999799959991998 8.079531469556978e-8 0.0 -0.012288149230412534
4.001800360072014 8.04403723145275e-8 0.0 -0.012278408536884174
4.00380076015203 8.008676977491747e-8 0.0 -0.012268677402064956
4.005801160232046 7.973450286830053e-8 0.0 -0.012258955819238304
4.007801560312062 7.938356741746255e-8 0.0 -0.0122492437816685
4.009801960392078 7.903395921396439e-8 0.0 -0.012239541282600755
4.011802360472094 7.86856740875308e-8 0.0 -0.012229848315261298
4.01380276055211 7.833870783666153e-8 0.0 -0.012220164872857792
4.015803160632126 7.799305631189801e-8 0.0 -0.012210490948579338
4.017803560712142 7.764871532908724e-8 0.0 -0.012200826535596607
4.019803960792158 7.730568070754562e-8 0.0 -0.012191171627062174
4.021804360872174 7.696394833944797e-8 0.0 -0.012181526216110516
4.02380476095219 7.662351402329404e-8 0.0 -0.012171890295858377
4.025805161032206 7.628437365819751e-8 0.0 -0.012162263859404741
4.027805561112222 7.594652310163874e-8 0.0 -0.012152646899831074
4.029805961192238 7.560995818334248e-8 0.0 -0.012143039410201568
4.031806361272254 7.527467480242245e-8 0.0 -0.012133441383563218
4.03380676135227 7.494066886840067e-8 0.0 -0.012123852812945993
4.035807161432286 7.460793624222695e-8 0.0 -0.012114273691363059
4.037807561512302 7.427647280566774e-8 0.0 -0.012104704011810824
4.039807961592318 7.394627452028679e-8 0.0 -0.012095143767269258
4.041808361672334 7.361733721580888e-8 0.0 -0.012085592950701968
4.04380876175235 7.328965689890055e-8 0.0 -0.012076051555056304
4.045809161832366 7.296322939928657e-8 0.0 -0.012066519573263629
4.047809561912382 7.26380507236335e-8 0.0 -0.012056996998239408
4.049809961992398 7.231411679534117e-8 0.0 -0.012047483822883356
4.051810362072414 7.19914234927066e-8 0.0 -0.012037980040079714
4.05381076215243 7.166996688484639e-8 0.0 -0.012028485642697213
4.055811162232446 7.134974284658813e-8 0.0 -0.01201900062358937
4.057811562312462 7.103074736725112e-8 0.0 -0.012009524975594633
4.059811962392478 7.071297641880747e-8 0.0 -0.012000058691536378
4.061812362472494 7.039642598016815e-8 0.0 -0.011990601764223383
4.0638127625525104 7.008109206146917e-8 0.0 -0.011981154186449579
4.0658131626325265 6.976697063121318e-8 0.0 -0.0119717159509945
4.0678135627125425 6.945405774463898e-8 0.0 -0.01196228705062334
4.0698139627925585 6.914234934249364e-8 0.0 -0.01195286747808702
4.0718143628725745 6.883184150777155e-8 0.0 -0.011943457226122514
4.0738147629525905 6.85225302193837e-8 0.0 -0.011934056287452782
4.0758151630326065 6.821441154991614e-8 0.0 -0.01192466465478715
4.0778155631126225 6.7907481533791e-8 0.0 -0.011915282320821119
4.0798159631926385 6.760173622277765e-8 0.0 -0.011905909278236926
4.0818163632726545 6.729717165129823e-8 0.0 -0.011896545519703393
4.0838167633526705 6.699378394398048e-8 0.0 -0.011887191037876138
4.0858171634326865 6.669156911789931e-8 0.0 -0.011877845825397734
4.0878175635127025 6.639052325257966e-8 0.0 -0.011868509874897876
4.0898179635927185 6.609064248652707e-8 0.0 -0.011859183178993475
4.0918183636727345 6.579192288885816e-8 0.0 -0.011849865730288789
4.0938187637527506 6.549436061542568e-8 0.0 -0.011840557521375632
4.095819163832767 6.519795167983511e-8 0.0 -0.011831258544833384
4.097819563912783 6.490269232120593e-8 0.0 -0.011821968793229304
4.099819963992799 6.460857859824642e-8 0.0 -0.011812688259118471
4.101820364072815 6.431560668415659e-8 0.0 -0.01180341693504413
4.103820764152831 6.402377270703363e-8 0.0 -0.011794154813537586
4.105821164232847 6.373307285395535e-8 0.0 -0.011784901887118483
4.107821564312863 6.344350323914116e-8 0.0 -0.011775658148294968
4.109821964392879 6.315506007048555e-8 0.0 -0.011766423589563736
4.111822364472895 6.28677395420052e-8 0.0 -0.011757198203410216
4.113822764552911 6.258153782343068e-8 0.0 -0.011747981982308586
4.115823164632927 6.229645114347315e-8 0.0 -0.01173877491872212
4.117823564712943 6.201247567533263e-8 0.0 -0.011729577005103062
4.119823964792959 6.172960764078139e-8 0.0 -0.011720388233892973
4.121824364872975 6.144784328240838e-8 0.0 -0.011711208597522726
4.123824764952991 6.116717880463862e-8 0.0 -0.011702038088412622
4.125825165033007 6.088761050557223e-8 0.0 -0.011692876698972662
4.127825565113023 6.060913458616479e-8 0.0 -0.011683724421602468
4.129825965193039 6.033174731676083e-8 0.0 -0.011674581248691543
4.131826365273055 6.005544498158266e-8 0.0 -0.011665447172619393
4.133826765353071 5.978022382668868e-8 0.0 -0.01165632218575556
4.135827165433087 5.9506080184873467e-8 0.0 -0.011647206280459801
4.137827565513103 5.9233010309134304e-8 0.0 -0.011638099449082256
4.139827965593119 5.896101053920466e-8 0.0 -0.011629001683963462
4.141828365673135 5.869007715930685e-8 0.0 -0.011619912977434532
4.143828765753151 5.842020650223545e-8 0.0 -0.01161083332181731
4.145829165833167 5.815139487302945e-8 0.0 -0.011601762709424382
4.147829565913183 5.788363864264734e-8 0.0 -0.011592701132559238
4.149829965993199 5.761693415776148e-8 0.0 -0.011583648583516501
4.151830366073215 5.735127776504423e-8 0.0 -0.011574605054581882
4.153830766153231 5.708666582157629e-8 0.0 -0.011565570538032366
4.155831166233247 5.6823094733010615e-8 0.0 -0.011556545026136303
4.157831566313263 5.6560560839080676e-8 0.0 -0.011547528511153551
4.159831966393279 5.6299060583603344e-8 0.0 -0.011538520985335594
4.161832366473295 5.603859033753711e-8 0.0 -0.011529522440925581
4.163832766553311 5.577914648918769e-8 0.0 -0.0115205328701585
4.165833166633327 5.552072549278031e-8 0.0 -0.011511552265261342
4.167833566713343 5.526332378519294e-8 0.0 -0.011502580618453072
4.169833966793359 5.5006937782486887e-8 0.0 -0.01149361792194481
4.171834366873375 5.4751563921540125e-8 0.0 -0.01148466416793998
4.173834766953391 5.449719869474179e-8 0.0 -0.01147571934863438
4.175835167033407 5.42438385493782e-8 0.0 -0.011466783456216254
4.177835567113423 5.399147993620512e-8 0.0 -0.011457856482866388
4.179835967193439 5.3740119368428374e-8 0.0 -0.011448938420758378
4.181836367273455 5.3489753359253767e-8 0.0 -0.011440029262058546
4.183836767353471 5.3240378342089834e-8 0.0 -0.011431128998926073
4.185837167433487 5.299199087177575e-8 0.0 -0.011422237623513208
4.187837567513503 5.274458748927291e-8 0.0 -0.011413355127965291
4.189837967593519 5.249816466268431e-8 0.0 -0.011404481504420846
4.191838367673535 5.22527189815436e-8 0.0 -0.01139561674501173
4.193838767753551 5.2008246990281615e-8 0.0 -0.011386760841863179
4.195839167833567 5.1764745215981955e-8 0.0 -0.011377913787093977
4.197839567913583 5.152221023776993e-8 0.0 -0.01136907557281653
4.199839967993599 5.1280638634770837e-8 0.0 -0.01136024619113686
4.201840368073615 5.104002699651833e-8 0.0 -0.011351425634154921
4.203840768153631 5.08003719090766e-8 0.0 -0.01134261389396446
4.205841168233647 5.0561669961979305e-8 0.0 -0.011333810962653332
4.207841568313663 5.0323917800271234e-8 0.0 -0.011325016832303386
4.209841968393679 5.00871119961388e-8 0.0 -0.01131623149499078
4.211842368473695 4.9851249246668505e-8 0.0 -0.011307454942785879
4.213842768553711 4.961632614486344e-8 0.0 -0.011298687167753424
4.215843168633727 4.938233932536007e-8 0.0 -0.011289928161952706
4.217843568713743 4.91492854713671e-8 0.0 -0.011281177917437553
4.219843968793759 4.891716127997103e-8 0.0 -0.011272436426256464
4.221844368873775 4.868596334764441e-8 0.0 -0.011263703680452666
4.223844768953791 4.845568843739323e-8 0.0 -0.011254979672064305
4.225845169033807 4.8226333215078965e-8 0.0 -0.01124626439312438
4.227845569113823 4.7997894395135354e-8 0.0 -0.011237557835661015
4.229845969193839 4.777036865383222e-8 0.0 -0.011228859991697392
4.231846369273855 4.754375277499223e-8 0.0 -0.011220170853251922
4.233846769353871 4.731804342274215e-8 0.0 -0.011211490412338349
4.235847169433887 4.709323736876159e-8 0.0 -0.011202818660965758
4.237847569513903 4.6869331386464874e-8 0.0 -0.01119415559113876
4.239847969593919 4.6646322162530174e-8 0.0 -0.011185501194857471
4.241848369673935 4.64242065796594e-8 0.0 -0.011176855464117716
4.243848769753951 4.6202981331469606e-8 0.0 -0.011168218390911075
4.245849169833967 4.598264321739598e-8 0.0 -0.011159589967224853
4.247849569913983 4.576318904728205e-8 0.0 -0.011150970185042325
4.249849969993999 4.554461563617551e-8 0.0 -0.011142359036342822
4.251850370074015 4.53269197574907e-8 0.0 -0.01113375651310164
4.253850770154031 4.511009828525592e-8 0.0 -0.01112516260729031
4.255851170234047 4.489414802584524e-8 0.0 -0.011116577310876605
4.257851570314063 4.467906582726611e-8 0.0 -0.011108000615824565
4.259851970394079 4.446484853926069e-8 0.0 -0.011099432514094704
4.261852370474095 4.425149302544895e-8 0.0 -0.011090872997643969
4.263852770554111 4.40389961615939e-8 0.0 -0.011082322058425964
4.265853170634127 4.382735480264188e-8 0.0 -0.011073779688390878
4.267853570714143 4.3616565855580935e-8 0.0 -0.011065245879485604
4.269853970794159 4.340662622566438e-8 0.0 -0.011056720623653905
4.271854370874175 4.319753280600247e-8 0.0 -0.011048203912836459
4.273854770954191 4.2989282507052695e-8 0.0 -0.01103969573897079
4.275855171034207 4.27818722878448e-8 0.0 -0.011031196093991585
4.277855571114223 4.257529903455015e-8 0.0 -0.01102270496983062
4.279855971194239 4.2369559733954065e-8 0.0 -0.011014222358416849
4.281856371274255 4.216465129998348e-8 0.0 -0.011005748251676543
4.283856771354271 4.196057072636261e-8 0.0 -0.01099728264153324
4.285857171434287 4.175731498946844e-8 0.0 -0.010988825519907985
4.287857571514303 4.155488101884042e-8 0.0 -0.010980376878719361
4.289857971594319 4.135326584983612e-8 0.0 -0.01097193670988339
4.291858371674335 4.1152466448424185e-8 0.0 -0.010963505005313873
4.293858771754351 4.095247985690109e-8 0.0 -0.010955081756922266
4.295859171834367 4.0753303079399394e-8 0.0 -0.010946666956617848
4.297859571914383 4.0554933132194715e-8 0.0 -0.010938260596307751
4.299859971994399 4.035736704890991e-8 0.0 -0.010929862667897056
4.301860372074415 4.0160601864902556e-8 0.0 -0.010921473163288863
4.303860772154431 3.996463465369415e-8 0.0 -0.010913092074384359
4.305861172234447 3.976946247492841e-8 0.0 -0.010904719393082865
4.307861572314463 3.9575082396922645e-8 0.0 -0.010896355111281925
4.309861972394479 3.938149148799419e-8 0.0 -0.010887999220877395
4.311862372474495 3.9188686823399266e-8 0.0 -0.010879651713763532
4.313862772554511 3.899666554951775e-8 0.0 -0.010871312581832895
4.315863172634527 3.8805424746810036e-8 0.0 -0.010862981816976688
4.317863572714543 3.861496150094068e-8 0.0 -0.01085465941108462
4.3198639727945585 3.842527296869791e-8 0.0 -0.010846345356045027
4.3218643728745745 3.823635627564492e-8 0.0 -0.010838039643744968
4.3238647729545905 3.804820857163105e-8 0.0 -0.010829742266070266
4.3258651730346065 3.786082701864868e-8 0.0 -0.01082145321490556
4.3278655731146225 3.7674208740526294e-8 0.0 -0.010813172482134412
4.3298659731946385 3.748835092701186e-8 0.0 -0.010804900059639355
4.3318663732746545 3.730325077826169e-8 0.0 -0.010796635939301927
4.3338667733546705 3.711890544239038e-8 0.0 -0.010788380113002795
4.3358671734346865 3.693531212128898e-8 0.0 -0.01078013257262174
4.3378675735147025 3.6752468032461016e-8 0.0 -0.010771893310037826
4.3398679735947185 3.657037039687949e-8 0.0 -0.010763662317129344
4.3418683736747345 3.63890164060271e-8 0.0 -0.010755439585773949
4.343868773754751 3.620840334853104e-8 0.0 -0.010747225107848729
4.345869173834767 3.6028528400261495e-8 0.0 -0.010739018875230245
4.347869573914783 3.5849388823824824e-8 0.0 -0.010730820879794586
4.349869973994799 3.56709819130524e-8 0.0 -0.01072263111341739
4.351870374074815 3.54933048871825e-8 0.0 -0.010714449567974016
4.353870774154831 3.531635505218955e-8 0.0 -0.010706276235339533
4.355871174234847 3.514012968629243e-8 0.0 -0.010698111107388733
4.357871574314863 3.4964626078118344e-8 0.0 -0.010689954175996275
4.359871974394879 3.478984152496811e-8 0.0 -0.01068180543303672
4.361872374474895 3.4615773325877286e-8 0.0 -0.010673664870384625
4.363872774554911 3.444241883539256e-8 0.0 -0.010665532479914426
4.365873174634927 3.4269775343875875e-8 0.0 -0.010657408253500776
4.367873574714943 3.4097840193730855e-8 0.0 -0.010649292183018355
4.369873974794959 3.392661075685144e-8 0.0 -0.010641184260342086
4.371874374874975 3.3756084337477343e-8 0.0 -0.010633084477347107
4.373874774954991 3.358625835087059e-8 0.0 -0.010624992825908834
4.375875175035007 3.341713012902647e-8 0.0 -0.010616909297903064
4.377875575115023 3.324869708720701e-8 0.0 -0.010608833885206018
4.379875975195039 3.308095654179499e-8 0.0 -0.010600766579694318
4.381876375275055 3.2913905949685796e-8 0.0 -0.010592707373245192
4.383876775355071 3.274754270359004e-8 0.0 -0.010584656257736344
4.385877175435087 3.258186422917808e-8 0.0 -0.010576613225046175
4.387877575515103 3.241686791222165e-8 0.0 -0.010568578267053735
4.389877975595119 3.2252551211350844e-8 0.0 -0.010560551375638855
4.391878375675135 3.2088911548766585e-8 0.0 -0.010552532542682083
4.393878775755151 3.1925946360547575e-8 0.0 -0.010544521760064846
4.395879175835167 3.1763653122671154e-8 0.0 -0.010536519019669434
4.397879575915183 3.1602029295502154e-8 0.0 -0.01052852431337914
4.399879975995199 3.144107236542626e-8 0.0 -0.010520537633078218
4.401880376075215 3.1280779754644383e-8 0.0 -0.010512558970651911
4.403880776155231 3.112114902587004e-8 0.0 -0.010504588317986674
4.405881176235247 3.0962177608243047e-8 0.0 -0.01049662566697003
4.407881576315263 3.080386307315053e-8 0.0 -0.010488671009490726
4.409881976395279 3.06462028722837e-8 0.0 -0.010480724337438727
4.411882376475295 3.048919458743804e-8 0.0 -0.010472785642705353
4.413882776555311 3.033283570152978e-8 0.0 -0.010464854917183214
4.415883176635327 3.017712374084325e-8 0.0 -0.010456932152766357
4.417883576715343 3.002205629931698e-8 0.0 -0.01044901734135023
4.419883976795359 2.986763090843947e-8 0.0 -0.010441110474831837
4.421884376875375 2.971384513959785e-8 0.0 -0.010433211545109664
4.423884776955391 2.9560696545097298e-8 0.0 -0.01042532054408378
4.425885177035407 2.9408182704998564e-8 0.0 -0.010417437463655935
4.427885577115423 2.925630123926104e-8 0.0 -0.010409562295729535
4.429885977195439 2.9105049717537135e-8 0.0 -0.01040169503220971
4.431886377275455 2.8954425737234835e-8 0.0 -0.010393835665003348
4.433886777355471 2.8804426940864936e-8 0.0 -0.010385984186019222
4.435887177435487 2.8655050905018742e-8 0.0 -0.01037814058716792
4.437887577515503 2.850629527220705e-8 0.0 -0.010370304860361904
4.439887977595519 2.835815769187955e-8 0.0 -0.010362476997515663
4.441888377675535 2.8210635785730354e-8 0.0 -0.010354656990545635
4.443888777755551 2.8063727250046688e-8 0.0 -0.010346844831370397
4.445889177835567 2.7917429706522667e-8 0.0 -0.010339040511910445
4.447889577915583 2.7771740816751045e-8 0.0 -0.010331244024088526
4.449889977995599 2.7626658261406534e-8 0.0 -0.010323455359829564
4.451890378075615 2.748217975238887e-8 0.0 -0.01031567451106069
4.453890778155631 2.73383029582297e-8 0.0 -0.010307901469711223
4.455891178235647 2.719502556654263e-8 0.0 -0.010300136227712905
4.457891578315663 2.7052345316982973e-8 0.0 -0.010292378776999692
4.459891978395679 2.691025988502127e-8 0.0 -0.010284629109508059
4.461892378475695 2.6768767041537855e-8 0.0 -0.01027688721717683
4.463892778555711 2.66278644862894e-8 0.0 -0.010269153091947314
4.465893178635727 2.6487549945053424e-8 0.0 -0.010261426725763328
4.467893578715743 2.6347821169628305e-8 0.0 -0.010253708110571233
4.469893978795759 2.620867594824161e-8 0.0 -0.010245997238320023
4.471894378875775 2.6070112030956993e-8 0.0 -0.01023829410096129
4.473894778955791 2.593212715569504e-8 0.0 -0.010230598690449288
4.475895179035807 2.579471910721387e-8 0.0 -0.010222910998741015
4.477895579115823 2.565788571190497e-8 0.0 -0.010215231017796172
4.479895979195839 2.5521624702484758e-8 0.0 -0.010207558739577335
4.481896379275855 2.5385933931365567e-8 0.0 -0.010199894156049799
4.483896779355871 2.5250811179836075e-8 0.0 -0.0101922372591818
4.485897179435887 2.511625427255304e-8 0.0 -0.010184588040944444
4.487897579515903 2.498226100641765e-8 0.0 -0.010176946493311814
4.489897979595919 2.484882926333254e-8 0.0 -0.010169312608260941
4.491898379675935 2.471595682285166e-8 0.0 -0.010161686377771886
4.493898779755951 2.4583641552999858e-8 0.0 -0.010154067793827742
4.495899179835967 2.4451881358231176e-8 0.0 -0.01014645684841476
4.497899579915983 2.432067401636484e-8 0.0 -0.010138853533522202
4.499899979995999 2.4190017438793787e-8 0.0 -0.01013125784114264
4.501900380076015 2.4059909479665076e-8 0.0 -0.010123669763271705
4.503900780156031 2.3930348060779982e-8 0.0 -0.010116089291908367
4.505901180236047 2.380133104322446e-8 0.0 -0.010108516419054782
4.507901580316063 2.3672856319309488e-8 0.0 -0.010100951136716524
4.509901980396079 2.354492179175438e-8 0.0 -0.01009339343690236
4.511902380476095 2.341752540491182e-8 0.0 -0.010085843311624564
4.513902780556111 2.3290665045888614e-8 0.0 -0.01007830075289877
4.515903180636127 2.316433866771106e-8 0.0 -0.01007076575274403
4.517903580716143 2.3038544188710985e-8 0.0 -0.010063238303182877
4.519903980796159 2.291327955671052e-8 0.0 -0.01005571839624142
4.521904380876175 2.2788542705654002e-8 0.0 -0.010048206023949229
4.523904780956191 2.2664331624996925e-8 0.0 -0.010040701178339516
4.525905181036207 2.254064424521418e-8 0.0 -0.010033203851449048
4.527905581116223 2.2417478533209856e-8 0.0 -0.010025714035318295
4.529905981196239 2.2294832504460294e-8 0.0 -0.010018231721991365
4.531906381276255 2.217270409637928e-8 0.0 -0.010010756903516091
4.533906781356271 2.2051091324443162e-8 0.0 -0.010003289571944005
4.535907181436287 2.1929992221475514e-8 0.0 -0.009995829719330461
4.537907581516303 2.1809404738767912e-8 0.0 -0.009988377337734583
4.539907981596319 2.1689326912613383e-8 0.0 -0.00998093241921938
4.541908381676335 2.1569756756753544e-8 0.0 -0.009973494955851606
4.543908781756351 2.1450692317889763e-8 0.0 -0.00996606493970209
4.545909181836367 2.133213161496783e-8 0.0 -0.009958642362845438
4.547909581916383 2.1214072691219665e-8 0.0 -0.009951227217360241
4.549909981996399 2.109651358120357e-8 0.0 -0.009943819495329138
4.551910382076415 2.0979452366315376e-8 0.0 -0.009936419188838738
4.553910782156431 2.0862887096725902e-8 0.0 -0.009929026289979714
4.555911182236447 2.0746815834749022e-8 0.0 -0.009921640790846745
4.557911582316463 2.063123666004585e-8 0.0 -0.00991426268353876
4.559911982396479 2.0516147660951112e-8 0.0 -0.009906891960158648
4.561912382476495 2.040154692579954e-8 0.0 -0.00989952861281359
4.563912782556511 2.0287432568946717e-8 0.0 -0.009892172633614915
4.565913182636527 2.017380265270652e-8 0.0 -0.009884824014678162
4.567913582716543 2.0060655326128995e-8 0.0 -0.00987748274812307
4.569913982796559 1.9947988667140537e-8 0.0 -0.009870148826073774
4.571914382876575 1.9835800850812046e-8 0.0 -0.009862822240658611
4.573914782956591 1.9724089960274083e-8 0.0 -0.009855502984010306
4.575915183036607 1.9612854158454485e-8 0.0 -0.009848191048265842
4.577915583116623 1.9502091573586622e-8 0.0 -0.009840886425566714
4.579915983196639 1.9391800375537227e-8 0.0 -0.009833589108058746
4.581916383276655 1.928197870815218e-8 0.0 -0.009826299087892204
4.583916783356671 1.9172624762114898e-8 0.0 -0.009819016357221835
4.585917183436687 1.9063736672597642e-8 0.0 -0.009811740908206912
4.587917583516703 1.8955312614671316e-8 0.0 -0.009804472733011133
4.589917983596719 1.8847350810244357e-8 0.0 -0.009797211823802776
4.591918383676735 1.8739849429183497e-8 0.0 -0.009789958172754729
4.5939187837567514 1.863280664655964e-8 0.0 -0.009782711772044456
4.5959191838367675 1.8526220689485395e-8 0.0 -0.009775472613853954
4.5979195839167835 1.8420089774665027e-8 0.0 -0.009768240690369995
4.5999199839967995 1.8314412120537527e-8 0.0 -0.009761015993783845
4.6019203840768155 1.820918590390852e-8 0.0 -0.009753798516291629
4.6039207841568315 1.810440941954483e-8 0.0 -0.009746588250094113
4.6059211842368475 1.8000080852925704e-8 0.0 -0.009739385187396817
4.6079215843168635 1.789619847279711e-8 0.0 -0.009732189320409992
4.6099219843968795 1.7792760514945272e-8 0.0 -0.00972500064134868
4.6119223844768955 1.7689765242911992e-8 0.0 -0.009717819142432756
4.6139227845569115 1.758721093932103e-8 0.0 -0.009710644815886932
4.6159231846369275 1.7485095813937757e-8 0.0 -0.009703477653940779
4.6179235847169435 1.7383418211835977e-8 0.0 -0.009696317648828681
4.6199239847969595 1.7282176332372723e-8 0.0 -0.00968916479279
4.6219243848769755 1.7181368524091245e-8 0.0 -0.00968201907806901
4.6239247849569916 1.708099308869726e-8 0.0 -0.009674880496914881
4.625925185037008 1.6981048256772824e-8 0.0 -0.009667749041581852
4.627925585117024 1.6881532420229273e-8 0.0 -0.00966062470432899
4.62992598519704 1.6782443826995896e-8 0.0 -0.009653507477420581
4.631926385277056 1.6683780815207605e-8 0.0 -0.009646397353125752
4.633926785357072 1.6585541684835392e-8 0.0 -0.00963929432371878
4.635927185437088 1.6487724824321148e-8 0.0 -0.009632198381479065
4.637927585517104 1.6390328537105314e-8 0.0 -0.009625109518691
4.63992798559712 1.629335115091446e-8 0.0 -0.009618027727644154
4.641928385677136 1.6196791019496004e-8 0.0 -0.009610953000633207
4.643928785757152 1.6100646527822393e-8 0.0 -0.009603885329958067
4.645929185837168 1.600491598106879e-8 0.0 -0.00959682470792373
4.647929585917184 1.5909597791963215e-8 0.0 -0.009589771126840473
4.6499299859972 1.5814690342008664e-8 0.0 -0.009582724579023719
4.651930386077216 1.572019198495256e-8 0.0 -0.009575685056794181
4.653930786157232 1.5626101081481214e-8 0.0 -0.009568652552477817
4.655931186237248 1.5532416065139332e-8 0.0 -0.009561627058405908
4.657931586317264 1.5439135315695185e-8 0.0 -0.009554608566914938
4.65993198639728 1.5346257252815687e-8 0.0 -0.00954759707034681
4.661932386477296 1.525378022504409e-8 0.0 -0.009540592561048715
4.663932786557312 1.516170271970152e-8 0.0 -0.009533595031373146
4.665933186637328 1.5070023142577105e-8 0.0 -0.009526604473678119
4.667933586717344 1.4978739847418265e-8 0.0 -0.009519620880326887
4.66993398679736 1.4887851370118388e-8 0.0 -0.00951264424368821
4.671934386877376 1.4797356106058257e-8 0.0 -0.009505674556136254
4.673934786957392 1.4707252464496445e-8 0.0 -0.009498711810050596
4.675935187037408 1.461753895704021e-8 0.0 -0.009491755997816348
4.677935587117424 1.452821398080506e-8 0.0 -0.009484807111824048
4.67993598719744 1.4439276028316295e-8 0.0 -0.009477865144469785
4.681936387277456 1.435072356087419e-8 0.0 -0.009470930088155083
4.683936787357472 1.4262555044983194e-8 0.0 -0.009464001935287111
4.685937187437488 1.4174768943678306e-8 0.0 -0.009457080678278516
4.687937587517504 1.4087363784179296e-8 0.0 -0.009450166309547522
4.68993798759752 1.4000338006969759e-8 0.0 -0.009443258821517996
4.691938387677536 1.3913690151412528e-8 0.0 -0.00943635820661931
4.693938787757552 1.382741868401205e-8 0.0 -0.009429464457286534
4.695939187837568 1.3741522114640858e-8 0.0 -0.00942257756596035
4.697939587917584 1.3655998967049277e-8 0.0 -0.009415697525087093
4.6999399879976 1.357084777713069e-8 0.0 -0.009408824327118787
4.701940388077616 1.3486067011389546e-8 0.0 -0.009401957964513076
4.703940788157632 1.3401655256026213e-8 0.0 -0.009395098429733371
4.705941188237648 1.3317611010504882e-8 0.0 -0.009388245715248808
4.707941588317664 1.3233932817657834e-8 0.0 -0.009381399813534155
4.70994198839768 1.3150619213378456e-8 0.0 -0.009374560717070012
4.711942388477696 1.3067668780397668e-8 0.0 -0.009367728418342762
4.713942788557712 1.2985080056343579e-8 0.0 -0.009360902909844447
4.715943188637728 1.2902851570170681e-8 0.0 -0.009354084184073061
4.717943588717744 1.2820981937569642e-8 0.0 -0.00934727223353226
4.71994398879776 1.2739469720454699e-8 0.0 -0.009340467050731618
4.721944388877776 1.2658313466862303e-8 0.0 -0.009333668628186464
4.723944788957792 1.2577511804626185e-8 0.0 -0.00932687695841803
4.725945189037808 1.2497063267905006e-8 0.0 -0.009320092033953432
4.727945589117824 1.2416966508818628e-8 0.0 -0.009313313847325602
4.72994598919784 1.2337220064995158e-8 0.0 -0.009306542391073362
4.731946389277856 1.2257822552125264e-8 0.0 -0.009299777657741544
4.733946789357872 1.2178772627532974e-8 0.0 -0.009293019639880759
4.735947189437888 1.2100068847928358e-8 0.0 -0.009286268330047656
4.737947589517904 1.2021709886247955e-8 0.0 -0.009279523720804768
4.73994798959792 1.1943694297467111e-8 0.0 -0.009272785804720615
4.741948389677936 1.186602076146126e-8 0.0 -0.009266054574369659
4.743948789757952 1.1788687911268303e-8 0.0 -0.00925933002233241
4.745949189837968 1.1711694402477546e-8 0.0 -0.009252612141195313
4.747949589917984 1.1635038816085186e-8 0.0 -0.009245900923550855
4.749949989998 1.1558719847579169e-8 0.0 -0.009239196361997534
4.751950390078016 1.1482736138671013e-8 0.0 -0.009232498449139898
4.753950790158032 1.1407086374440323e-8 0.0 -0.009225807177588509
4.755951190238048 1.1331769187925e-8 0.0 -0.00921912253996001
4.757951590318064 1.1256783269408821e-8 0.0 -0.00921244452887715
4.75995199039808 1.1182127297032496e-8 0.0 -0.009205773136968715
4.761952390478096 1.1107799938528395e-8 0.0 -0.0091991083568696
4.763952790558112 1.1033799868567784e-8 0.0 -0.0091924501812208
4.765953190638128 1.0960125798251119e-8 0.0 -0.009185798602669479
4.767953590718144 1.0886776410923282e-8 0.0 -0.009179153613868833
4.76995399079816 1.081375040727639e-8 0.0 -0.00917251520747829
4.771954390878176 1.074104650361507e-8 0.0 -0.00916588337616342
4.773954790958191 1.0668663428387015e-8 0.0 -0.009159258112595901
4.775955191038207 1.059659983718153e-8 0.0 -0.009152639409453628
4.777955591118223 1.0524854500079672e-8 0.0 -0.009146027259420701
4.779955991198239 1.0453426133386068e-8 0.0 -0.009139421655187378
4.781956391278255 1.0382313448201175e-8 0.0 -0.00913282258945014
4.783956791358271 1.0311515178176855e-8 0.0 -0.009126230054911713
4.785957191438287 1.0241030086455272e-8 0.0 -0.009119644044280957
4.787957591518303 1.0170856898014669e-8 0.0 -0.009113064550273088
4.789957991598319 1.0100994370793037e-8 0.0 -0.009106491565609526
4.791958391678335 1.0031441254054752e-8 0.0 -0.009099925083017928
4.793958791758351 9.96219631441142e-9 0.0 -0.00909336509523221
4.795959191838367 9.893258283780182e-9 0.0 -0.009086811594992632
4.797959591918383 9.824625982549073e-9 0.0 -0.009080264575045696
4.799959991998399 9.756298116614381e-9 0.0 -0.009073724028144214
4.801960392078415 9.688273553201676e-9 0.0 -0.009067189947047284
4.803960792158431 9.620550958308605e-9 0.0 -0.009060662324520324
4.805961192238447 9.553129221712142e-9 0.0 -0.009054141153335138
4.807961592318463 9.486007080533598e-9 0.0 -0.009047626426269773
4.809961992398479 9.419183344752668e-9 0.0 -0.009041118136108708
4.811962392478495 9.352656786185132e-9 0.0 -0.009034616275642691
4.813962792558511 9.286426273791282e-9 0.0 -0.009028120837668928
4.815963192638527 9.220490568978557e-9 0.0 -0.009021631814990876
4.817963592718543 9.154848485196099e-9 0.0 -0.00901514920041848
4.819963992798559 9.089498867118073e-9 0.0 -0.009008672986768038
4.821964392878575 9.024440509111664e-9 0.0 -0.009002203166862212
4.823964792958591 8.959672229830185e-9 0.0 -0.008995739733530121
4.825965193038607 8.895192922520057e-9 0.0 -0.008989282679607247
4.827965593118623 8.831001353792889e-9 0.0 -0.008982831997935523
4.829965993198639 8.767096413425657e-9 0.0 -0.008976387681363322
4.831966393278655 8.703476906193885e-9 0.0 -0.008969949722745424
4.833966793358671 8.640141701057868e-9 0.0 -0.008963518114943066
4.835967193438687 8.577089679120964e-9 0.0 -0.008957092850823932
4.837967593518703 8.51431963648508e-9 0.0 -0.008950673923262195
4.839967993598719 8.451830499356383e-9 0.0 -0.008944261325138453
4.841968393678735 8.389621098531252e-9 0.0 -0.008937855049339812
4.8439687937587514 8.32769028735747e-9 0.0 -0.008931455088759838
4.8459691938387675 8.266037007653715e-9 0.0 -0.008925061436298627
4.8479695939187835 8.204660100624706e-9 0.0 -0.008918674084862695
4.8499699939987995 8.143558430026565e-9 0.0 -0.008912293027365153
4.8519703940788155 8.08273089084044e-9 0.0 -0.00890591825672555
4.8539707941588315 8.022176431823902e-9 0.0 -0.008899549765869999
4.8559711942388475 7.96189388377333e-9 0.0 -0.008893187547731114
4.8579715943188635 7.901882165955998e-9 0.0 -0.008886831595248064
4.8599719943988795 7.84214018723084e-9 0.0 -0.008880481901366498
4.8619723944788955 7.782666884212364e-9 0.0 -0.008874138459038707
4.8639727945589115 7.72346111892197e-9 0.0 -0.008867801261223413
4.8659731946389275 7.664521874811703e-9 0.0 -0.008861470300886014
4.8679735947189435 7.605848000025173e-9 0.0 -0.008855145570998382
4.8699739947989595 7.547438483218594e-9 0.0 -0.008848827064539017
4.8719743948789755 7.489292245393964e-9 0.0 -0.00884251477449291
4.8739747949589916 7.431408167654641e-9 0.0 -0.00883620869385178
4.875975195039008 7.3737852438610085e-9 0.0 -0.008829908815613782
4.877975595119024 7.316422391545618e-9 0.0 -0.008823615132783735
4.87997599519904 7.259318576813278e-9 0.0 -0.008817327638373076
4.881976395279056 7.202472743217392e-9 0.0 -0.008811046325399786
4.883976795359072 7.145883841250256e-9 0.0 -0.008804771186888487
4.885977195439088 7.089550847425019e-9 0.0 -0.008798502215870453
4.887977595519104 7.03347268794785e-9 0.0 -0.008792239405383533
4.88997799559912 6.977648353209687e-9 0.0 -0.008785982748472185
4.891978395679136 6.922076814519507e-9 0.0 -0.008779732238187558
4.893978795759152 6.866757057064077e-9 0.0 -0.00877348786758738
4.895979195839168 6.811688052152376e-9 0.0 -0.008767249629736067
4.897979595919184 6.756868750276701e-9 0.0 -0.008761017517704632
4.8999799959992 6.7022981904002465e-9 0.0 -0.008754791524570753
4.901980396079216 6.6479753525056084e-9 0.0 -0.00874857164341885
4.903980796159232 6.593899194023978e-9 0.0 -0.008742357867339831
4.905981196239248 6.540068753918549e-9 0.0 -0.00873615018943142
4.907981596319264 6.486483020845535e-9 0.0 -0.008729948602797966
4.90998199639928 6.433140978256979e-9 0.0 -0.008723753100550437
4.911982396479296 6.380041685932758e-9 0.0 -0.008717563675806575
4.913982796559312 6.327184118651297e-9 0.0 -0.008711380321690748
4.915983196639328 6.274567318845237e-9 0.0 -0.008705203031333958
4.917983596719344 6.222190278640238e-9 0.0 -0.008699031797874034
4.91998399679936 6.170052045673113e-9 0.0 -0.008692866614455376
4.921984396879376 6.118151658907056e-9 0.0 -0.00868670747422913
4.923984796959392 6.0664881122024505e-9 0.0 -0.008680554370353172
4.925985197039408 6.0150604757475135e-9 0.0 -0.008674407295992025
4.927985597119424 5.9638677971790566e-9 0.0 -0.008668266244316956
4.92998599719944 5.912909085969975e-9 0.0 -0.008662131208506008
4.931986397279456 5.862183433125168e-9 0.0 -0.008656002181743783
4.933986797359472 5.811689839443912e-9 0.0 -0.008649879157221756
4.935987197439488 5.761427395931107e-9 0.0 -0.008643762128138048
4.937987597519504 5.711395160631905e-9 0.0 -0.00863765108769754
4.93998799759952 5.661592167305329e-9 0.0 -0.008631546029111842
4.941988397679536 5.6120175364465785e-9 0.0 -0.008625446945599274
4.943988797759552 5.562670272324377e-9 0.0 -0.008619353830384903
4.945989197839568 5.513549514515881e-9 0.0 -0.008613266676700579
4.947989597919584 5.464654272493985e-9 0.0 -0.008607185477784829
4.9499899979996 5.415983689305293e-9 0.0 -0.008601110226882973
4.951990398079616 5.367536802178274e-9 0.0 -0.008595040917247068
4.953990798159632 5.31931271773034e-9 0.0 -0.008588977542135903
4.955991198239648 5.271310549517794e-9 0.0 -0.008582920094815052
4.957991598319664 5.223529343442723e-9 0.0 -0.008576868568556849
4.95999199839968 5.175968239082285e-9 0.0 -0.008570822956640356
4.961992398479696 5.128626341319165e-9 0.0 -0.008564783252351445
4.963992798559712 5.081502711667962e-9 0.0 -0.008558749448982689
4.965993198639728 5.034596498379451e-9 0.0 -0.008552721539833524
4.967993598719744 4.987906813275211e-9 0.0 -0.008546699518210042
4.96999399879976 4.941432756033759e-9 0.0 -0.008540683377425216
4.971994398879776 4.895173443680845e-9 0.0 -0.008534673110798675
4.973994798959792 4.849128020997795e-9 0.0 -0.008528668711656959
4.975995199039808 4.803295572050614e-9 0.0 -0.008522670173333281
4.977995599119824 4.757675281519269e-9 0.0 -0.00851667748916772
4.97999599919984 4.712266240408658e-9 0.0 -0.008510690652507022
4.981996399279856 4.667067595234831e-9 0.0 -0.00850470965670487
4.983996799359872 4.622078515065242e-9 0.0 -0.008498734495121618
4.985997199439888 4.577298127333984e-9 0.0 -0.00849276516112446
4.987997599519904 4.53272554039319e-9 0.0 -0.008486801648087343
4.98999799959992 4.488359937188102e-9 0.0 -0.008480843949391026
4.991998399679936 4.4442004625000475e-9 0.0 -0.00847489205842307
4.993998799759952 4.400246292335375e-9 0.0 -0.008468945968577862
4.995999199839968 4.356496555862899e-9 0.0 -0.008463005673256502
4.997999599919984 4.312950453375097e-9 0.0 -0.008457071165866963
5.0 4.26960712618385e-9 0.0 -0.008451142439823985


==> figures/RFF/zolo.dat <==
x zolo
-5 0.002648
-4.998 0.0026421
-4.996 0.0026361
-4.994 0.0026302
-4.992 0.0026242
-4.99 0.0026183
-4.988 0.0026123
-4.986 0.0026064
-4.984 0.0026004
-4.982 0.0025944
-4.98 0.0025884
-4.978 0.0025825
-4.976 0.0025765
-4.974 0.0025705
-4.972 0.0025645
-4.97 0.0025585
-4.968 0.0025524
-4.966 0.0025464
-4.964 0.0025404
-4.962 0.0025344
-4.96 0.0025283
-4.958 0.0025223
-4.956 0.0025162
-4.954 0.0025102
-4.952 0.0025041
-4.95 0.002498
-4.948 0.002492
-4.946 0.0024859
-4.944 0.0024798
-4.942 0.0024737
-4.94 0.0024676
-4.938 0.0024615
-4.936 0.0024554
-4.934 0.0024493
-4.932 0.0024431
-4.93 0.002437
-4.928 0.0024309
-4.926 0.0024247
-4.924 0.0024186
-4.922 0.0024124
-4.92 0.0024063
-4.918 0.0024001
-4.916 0.0023939
-4.914 0.0023878
-4.912 0.0023816
-4.91 0.0023754
-4.908 0.0023692
-4.906 0.002363
-4.904 0.0023568
-4.902 0.0023506
-4.9 0.0023443
-4.898 0.0023381
-4.896 0.0023319
-4.894 0.0023256
-4.892 0.0023194
-4.89 0.0023132
-4.888 0.0023069
-4.886 0.0023006
-4.884 0.0022944
-4.882 0.0022881
-4.88 0.0022818
-4.878 0.0022755
-4.876 0.0022692
-4.874 0.0022629
-4.872 0.0022566
-4.87 0.0022503
-4.868 0.002244
-4.866 0.0022377
-4.864 0.0022313
-4.862 0.002225
-4.86 0.0022187
-4.858 0.0022123
-4.856 0.0022059
-4.854 0.0021996
-4.852 0.0021932
-4.85 0.0021868
-4.848 0.0021805
-4.846 0.0021741
-4.844 0.0021677
-4.842 0.0021613
-4.84 0.0021549
-4.838 0.0021485
-4.836 0.002142
-4.834 0.0021356
-4.832 0.0021292
-4.83 0.0021227
-4.828 0.0021163
-4.826 0.0021099
-4.824 0.0021034
-4.822 0.0020969
-4.82 0.0020905
-4.818 0.002084
-4.816 0.0020775
-4.814 0.002071
-4.812 0.0020645
-4.81 0.002058
-4.808 0.0020515
-4.806 0.002045
-4.804 0.0020385
-4.802 0.0020319
-4.8 0.0020254
-4.798 0.0020189
-4.796 0.0020123
-4.794 0.0020058
-4.792 0.0019992
-4.79 0.0019926
-4.788 0.0019861
-4.786 0.0019795
-4.784 0.0019729
-4.782 0.0019663
-4.78 0.0019597
-4.778 0.0019531
-4.776 0.0019465
-4.774 0.0019399
-4.772 0.0019333
-4.77 0.0019266
-4.768 0.00192
-4.766 0.0019133
-4.764 0.0019067
-4.762 0.0019
-4.76 0.0018934
-4.758 0.0018867
-4.756 0.00188
-4.754 0.0018733
-4.752 0.0018666
-4.7499 0.0018599
-4.7479 0.0018532
-4.7459 0.0018465
-4.7439 0.0018398
-4.7419 0.0018331
-4.7399 0.0018264
-4.7379 0.0018196
-4.7359 0.0018129
-4.7339 0.0018061
-4.7319 0.0017994
-4.7299 0.0017926
-4.7279 0.0017858
-4.7259 0.001779
-4.7239 0.0017723
-4.7219 0.0017655
-4.7199 0.0017587
-4.7179 0.0017519
-4.7159 0.0017451
-4.7139 0.0017382
-4.7119 0.0017314
-4.7099 0.0017246
-4.7079 0.0017177
-4.7059 0.0017109
-4.7039 0.001704
-4.7019 0.0016972
-4.6999 0.0016903
-4.6979 0.0016834
-4.6959 0.0016766
-4.6939 0.0016697
-4.6919 0.0016628
-4.6899 0.0016559
-4.6879 0.001649
-4.6859 0.0016421
-4.6839 0.0016351
-4.6819 0.0016282
-4.6799 0.0016213
-4.6779 0.0016143
-4.6759 0.0016074
-4.6739 0.0016004
-4.6719 0.0015935
-4.6699 0.0015865
-4.6679 0.0015795
-4.6659 0.0015725
-4.6639 0.0015655
-4.6619 0.0015585
-4.6599 0.0015515
-4.6579 0.0015445
-4.6559 0.0015375
-4.6539 0.0015305
-4.6519 0.0015235
-4.6499 0.0015164
-4.6479 0.0015094
-4.6459 0.0015023
-4.6439 0.0014953
-4.6419 0.0014882
-4.6399 0.0014811
-4.6379 0.001474
-4.6359 0.0014669
-4.6339 0.0014598
-4.6319 0.0014527
-4.6299 0.0014456
-4.6279 0.0014385
-4.6259 0.0014314
-4.6239 0.0014243
-4.6219 0.0014171
-4.6199 0.00141
-4.6179 0.0014028
-4.6159 0.0013957
-4.6139 0.0013885
-4.6119 0.0013813
-4.6099 0.0013741
-4.6079 0.0013669
-4.6059 0.0013598
-4.6039 0.0013525
-4.6019 0.0013453
-4.5999 0.0013381
-4.5979 0.0013309
-4.5959 0.0013237
-4.5939 0.0013164
-4.5919 0.0013092
-4.5899 0.0013019
-4.5879 0.0012947
-4.5859 0.0012874
-4.5839 0.0012801
-4.5819 0.0012728
-4.5799 0.0012655
-4.5779 0.0012583
-4.5759 0.0012509
-4.5739 0.0012436
-4.5719 0.0012363
-4.5699 0.001229
-4.5679 0.0012217
-4.5659 0.0012143
-4.5639 0.001207
-4.5619 0.0011996
-4.5599 0.0011922
-4.5579 0.0011849
-4.5559 0.0011775
-4.5539 0.0011701
-4.5519 0.0011627
-4.5499 0.0011553
-4.5479 0.0011479
-4.5459 0.0011405
-4.5439 0.0011331
-4.5419 0.0011256
-4.5399 0.0011182
-4.5379 0.0011108
-4.5359 0.0011033
-4.5339 0.0010958
-4.5319 0.0010884
-4.5299 0.0010809
-4.5279 0.0010734
-4.5259 0.0010659
-4.5239 0.0010584
-4.5219 0.0010509
-4.5199 0.0010434
-4.5179 0.0010359
-4.5159 0.0010284
-4.5139 0.0010208
-4.5119 0.0010133
-4.5099 0.0010057
-4.5079 0.00099819
-4.5059 0.00099062
-4.5039 0.00098305
-4.5019 0.00097547
-4.4999 0.00096788
-4.4979 0.00096028
-4.4959 0.00095268
-4.4939 0.00094507
-4.4919 0.00093745
-4.4899 0.00092982
-4.4879 0.00092219
-4.4859 0.00091455
-4.4839 0.0009069
-4.4819 0.00089924
-4.4799 0.00089158
-4.4779 0.00088391
-4.4759 0.00087623
-4.4739 0.00086854
-4.4719 0.00086084
-4.4699 0.00085314
-4.4679 0.00084543
-4.4659 0.00083771
-4.4639 0.00082998
-4.4619 0.00082225
-4.4599 0.00081451
-4.4579 0.00080676
-4.4559 0.000799
-4.4539 0.00079124
-4.4519 0.00078346
-4.4499 0.00077568
-4.4479 0.00076789
-4.4459 0.0007601
-4.4439 0.00075229
-4.4419 0.00074448
-4.4399 0.00073666
-4.4379 0.00072883
-4.4359 0.000721
-4.4339 0.00071315
-4.4319 0.0007053
-4.4299 0.00069744
-4.4279 0.00068957
-4.4259 0.0006817
-4.4239 0.00067382
-4.4219 0.00066593
-4.4199 0.00065803
-4.4179 0.00065012
-4.4159 0.0006422
-4.4139 0.00063428
-4.4119 0.00062635
-4.4099 0.00061841
-4.4079 0.00061047
-4.4059 0.00060251
-4.4039 0.00059455
-4.4019 0.00058658
-4.3999 0.0005786
-4.3979 0.00057061
-4.3959 0.00056262
-4.3939 0.00055462
-4.3919 0.0005466
-4.3899 0.00053859
-4.3879 0.00053056
-4.3859 0.00052252
-4.3839 0.00051448
-4.3819 0.00050643
-4.3799 0.00049837
-4.3779 0.0004903
-4.3759 0.00048223
-4.3739 0.00047414
-4.3719 0.00046605
-4.3699 0.00045795
-4.3679 0.00044984
-4.3659 0.00044173
-4.3639 0.0004336
-4.3619 0.00042547
-4.3599 0.00041733
-4.3579 0.00040918
-4.3559 0.00040103
-4.3539 0.00039286
-4.3519 0.00038469
-4.3499 0.00037651
-4.3479 0.00036832
-4.3459 0.00036012
-4.3439 0.00035191
-4.3419 0.0003437
-4.3399 0.00033547
-4.3379 0.00032724
-4.3359 0.000319
-4.3339 0.00031076
-4.3319 0.0003025
-4.3299 0.00029424
-4.3279 0.00028596
-4.3259 0.00027768
-4.3239 0.00026939
-4.3219 0.0002611
-4.3199 0.00025279
-4.3179 0.00024448
-4.3159 0.00023616
-4.3139 0.00022782
-4.3119 0.00021949
-4.3099 0.00021114
-4.3079 0.00020278
-4.3059 0.00019442
-4.3039 0.00018604
-4.3019 0.00017766
-4.2999 0.00016927
-4.2979 0.00016088
-4.2959 0.00015247
-4.2939 0.00014406
-4.2919 0.00013563
-4.2899 0.0001272
-4.2879 0.00011876
-4.2859 0.00011031
-4.2839 0.00010185
-4.2819 9.3389e-05
-4.2799 8.4915e-05
-4.2779 7.6432e-05
-4.2759 6.7941e-05
-4.2739 5.9441e-05
-4.2719 5.0933e-05
-4.2699 4.2416e-05
-4.2679 3.3891e-05
-4.2659 2.5357e-05
-4.2639 1.6815e-05
-4.2619 8.264e-06
-4.2599 -2.9547e-07
-4.2579 -8.8636e-06
-4.2559 -1.744e-05
-4.2539 -2.6026e-05
-4.2519 -3.4619e-05
-4.2498 -4.3222e-05
-4.2478 -5.1833e-05
-4.2458 -6.0453e-05
-4.2438 -6.9081e-05
-4.2418 -7.7718e-05
-4.2398 -8.6364e-05
-4.2378 -9.5019e-05
-4.2358 -0.00010368
-4.2338 -0.00011235
-4.2318 -0.00012103
-4.2298 -0.00012972
-4.2278 -0.00013842
-4.2258 -0.00014713
-4.2238 -0.00015584
-4.2218 -0.00016457
-4.2198 -0.0001733
-4.2178 -0.00018204
-4.2158 -0.00019079
-4.2138 -0.00019955
-4.2118 -0.00020832
-4.2098 -0.00021709
-4.2078 -0.00022588
-4.2058 -0.00023467
-4.2038 -0.00024348
-4.2018 -0.00025229
-4.1998 -0.00026111
-4.1978 -0.00026994
-4.1958 -0.00027878
-4.1938 -0.00028762
-4.1918 -0.00029648
-4.1898 -0.00030534
-4.1878 -0.00031422
-4.1858 -0.0003231
-4.1838 -0.00033199
-4.1818 -0.00034089
-4.1798 -0.0003498
-4.1778 -0.00035872
-4.1758 -0.00036765
-4.1738 -0.00037658
-4.1718 -0.00038553
-4.1698 -0.00039448
-4.1678 -0.00040344
-4.1658 -0.00041242
-4.1638 -0.0004214
-4.1618 -0.00043039
-4.1598 -0.00043938
-4.1578 -0.00044839
-4.1558 -0.00045741
-4.1538 -0.00046643
-4.1518 -0.00047547
-4.1498 -0.00048451
-4.1478 -0.00049356
-4.1458 -0.00050263
-4.1438 -0.0005117
-4.1418 -0.00052078
-4.1398 -0.00052986
-4.1378 -0.00053896
-4.1358 -0.00054807
-4.1338 -0.00055719
-4.1318 -0.00056631
-4.1298 -0.00057544
-4.1278 -0.00058459
-4.1258 -0.00059374
-4.1238 -0.0006029
-4.1218 -0.00061207
-4.1198 -0.00062125
-4.1178 -0.00063044
-4.1158 -0.00063964
-4.1138 -0.00064884
-4.1118 -0.00065806
-4.1098 -0.00066729
-4.1078 -0.00067652
-4.1058 -0.00068576
-4.1038 -0.00069502
-4.1018 -0.00070428
-4.0998 -0.00071355
-4.0978 -0.00072283
-4.0958 -0.00073212
-4.0938 -0.00074142
-4.0918 -0.00075073
-4.0898 -0.00076005
-4.0878 -0.00076937
-4.0858 -0.00077871
-4.0838 -0.00078805
-4.0818 -0.00079741
-4.0798 -0.00080677
-4.0778 -0.00081615
-4.0758 -0.00082553
-4.0738 -0.00083492
-4.0718 -0.00084432
-4.0698 -0.00085373
-4.0678 -0.00086315
-4.0658 -0.00087258
-4.0638 -0.00088202
-4.0618 -0.00089146
-4.0598 -0.00090092
-4.0578 -0.00091039
-4.0558 -0.00091986
-4.0538 -0.00092935
-4.0518 -0.00093884
-4.0498 -0.00094835
-4.0478 -0.00095786
-4.0458 -0.00096738
-4.0438 -0.00097691
-4.0418 -0.00098646
-4.0398 -0.00099601
-4.0378 -0.0010056
-4.0358 -0.0010151
-4.0338 -0.0010247
-4.0318 -0.0010343
-4.0298 -0.0010439
-4.0278 -0.0010535
-4.0258 -0.0010631
-4.0238 -0.0010728
-4.0218 -0.0010824
-4.0198 -0.001092
-4.0178 -0.0011017
-4.0158 -0.0011114
-4.0138 -0.001121
-4.0118 -0.0011307
-4.0098 -0.0011404
-4.0078 -0.0011501
-4.0058 -0.0011598
-4.0038 -0.0011695
-4.0018 -0.0011793
-3.9998 -0.001189
-3.9978 -0.0011988
-3.9958 -0.0012085
-3.9938 -0.0012183
-3.9918 -0.0012281
-3.9898 -0.0012379
-3.9878 -0.0012477
-3.9858 -0.0012575
-3.9838 -0.0012673
-3.9818 -0.0012771
-3.9798 -0.0012869
-3.9778 -0.0012968
-3.9758 -0.0013066
-3.9738 -0.0013165
-3.9718 -0.0013264
-3.9698 -0.0013363
-3.9678 -0.0013462
-3.9658 -0.0013561
-3.9638 -0.001366
-3.9618 -0.0013759
-3.9598 -0.0013858
-3.9578 -0.0013958
-3.9558 -0.0014057
-3.9538 -0.0014157
-3.9518 -0.0014257
-3.9498 -0.0014357
-3.9478 -0.0014456
-3.9458 -0.0014556
-3.9438 -0.0014657
-3.9418 -0.0014757
-3.9398 -0.0014857
-3.9378 -0.0014958
-3.9358 -0.0015058
-3.9338 -0.0015159
-3.9318 -0.0015259
-3.9298 -0.001536
-3.9278 -0.0015461
-3.9258 -0.0015562
-3.9238 -0.0015663
-3.9218 -0.0015764
-3.9198 -0.0015866
-3.9178 -0.0015967
-3.9158 -0.0016068
-3.9138 -0.001617
-3.9118 -0.0016272
-3.9098 -0.0016373
-3.9078 -0.0016475
-3.9058 -0.0016577
-3.9038 -0.0016679
-3.9018 -0.0016781
-3.8998 -0.0016884
-3.8978 -0.0016986
-3.8958 -0.0017089
-3.8938 -0.0017191
-3.8918 -0.0017294
-3.8898 -0.0017397
-3.8878 -0.0017499
-3.8858 -0.0017602
-3.8838 -0.0017705
-3.8818 -0.0017809
-3.8798 -0.0017912
-3.8778 -0.0018015
-3.8758 -0.0018119
-3.8738 -0.0018222
-3.8718 -0.0018326
-3.8698 -0.001843
-3.8678 -0.0018533
-3.8658 -0.0018637
-3.8638 -0.0018742
-3.8618 -0.0018846
-3.8598 -0.001895
-3.8578 -0.0019054
-3.8558 -0.0019159
-3.8538 -0.0019263
-3.8518 -0.0019368
-3.8498 -0.0019473
-3.8478 -0.0019578
-3.8458 -0.0019682
-3.8438 -0.0019788
-3.8418 -0.0019893
-3.8398 -0.0019998
-3.8378 -0.0020103
-3.8358 -0.0020209
-3.8338 -0.0020314
-3.8318 -0.002042
-3.8298 -0.0020526
-3.8278 -0.0020632
-3.8258 -0.0020737
-3.8238 -0.0020844
-3.8218 -0.002095
-3.8198 -0.0021056
-3.8178 -0.0021162
-3.8158 -0.0021269
-3.8138 -0.0021375
-3.8118 -0.0021482
-3.8098 -0.0021589
-3.8078 -0.0021696
-3.8058 -0.0021803
-3.8038 -0.002191
-3.8018 -0.0022017
-3.7998 -0.0022124
-3.7978 -0.0022231
-3.7958 -0.0022339
-3.7938 -0.0022446
-3.7918 -0.0022554
-3.7898 -0.0022662
-3.7878 -0.002277
-3.7858 -0.0022878
-3.7838 -0.0022986
-3.7818 -0.0023094
-3.7798 -0.0023202
-3.7778 -0.0023311
-3.7758 -0.0023419
-3.7738 -0.0023528
-3.7718 -0.0023636
-3.7698 -0.0023745
-3.7678 -0.0023854
-3.7658 -0.0023963
-3.7638 -0.0024072
-3.7618 -0.0024181
-3.7598 -0.0024291
-3.7578 -0.00244
-3.7558 -0.0024509
-3.7538 -0.0024619
-3.7518 -0.0024729
-3.7497 -0.0024839
-3.7477 -0.0024948
-3.7457 -0.0025058
-3.7437 -0.0025169
-3.7417 -0.0025279
-3.7397 -0.0025389
-3.7377 -0.0025499
-3.7357 -0.002561
-3.7337 -0.0025721
-3.7317 -0.0025831
-3.7297 -0.0025942
-3.7277 -0.0026053
-3.7257 -0.0026164
-3.7237 -0.0026275
-3.7217 -0.0026386
-3.7197 -0.0026498
-3.7177 -0.0026609
-3.7157 -0.0026721
-3.7137 -0.0026832
-3.7117 -0.0026944
-3.7097 -0.0027056
-3.7077 -0.0027168
-3.7057 -0.002728
-3.7037 -0.0027392
-3.7017 -0.0027504
-3.6997 -0.0027617
-3.6977 -0.0027729
-3.6957 -0.0027842
-3.6937 -0.0027954
-3.6917 -0.0028067
-3.6897 -0.002818
-3.6877 -0.0028293
-3.6857 -0.0028406
-3.6837 -0.0028519
-3.6817 -0.0028632
-3.6797 -0.0028746
-3.6777 -0.0028859
-3.6757 -0.0028973
-3.6737 -0.0029086
-3.6717 -0.00292
-3.6697 -0.0029314
-3.6677 -0.0029428
-3.6657 -0.0029542
-3.6637 -0.0029656
-3.6617 -0.0029771
-3.6597 -0.0029885
-3.6577 -0.003
-3.6557 -0.0030114
-3.6537 -0.0030229
-3.6517 -0.0030344
-3.6497 -0.0030459
-3.6477 -0.0030574
-3.6457 -0.0030689
-3.6437 -0.0030804
-3.6417 -0.0030919
-3.6397 -0.0031035
-3.6377 -0.003115
-3.6357 -0.0031266
-3.6337 -0.0031381
-3.6317 -0.0031497
-3.6297 -0.0031613
-3.6277 -0.0031729
-3.6257 -0.0031845
-3.6237 -0.0031962
-3.6217 -0.0032078
-3.6197 -0.0032194
-3.6177 -0.0032311
-3.6157 -0.0032428
-3.6137 -0.0032544
-3.6117 -0.0032661
-3.6097 -0.0032778
-3.6077 -0.0032895
-3.6057 -0.0033012
-3.6037 -0.003313
-3.6017 -0.0033247
-3.5997 -0.0033364
-3.5977 -0.0033482
-3.5957 -0.00336
-3.5937 -0.0033717
-3.5917 -0.0033835
-3.5897 -0.0033953
-3.5877 -0.0034071
-3.5857 -0.0034189
-3.5837 -0.0034308
-3.5817 -0.0034426
-3.5797 -0.0034544
-3.5777 -0.0034663
-3.5757 -0.0034782
-3.5737 -0.00349
-3.5717 -0.0035019
-3.5697 -0.0035138
-3.5677 -0.0035257
-3.5657 -0.0035377
-3.5637 -0.0035496
-3.5617 -0.0035615
-3.5597 -0.0035735
-3.5577 -0.0035854
-3.5557 -0.0035974
-3.5537 -0.0036094
-3.5517 -0.0036214
-3.5497 -0.0036334
-3.5477 -0.0036454
-3.5457 -0.0036574
-3.5437 -0.0036694
-3.5417 -0.0036815
-3.5397 -0.0036935
-3.5377 -0.0037056
-3.5357 -0.0037176
-3.5337 -0.0037297
-3.5317 -0.0037418
-3.5297 -0.0037539
-3.5277 -0.003766
-3.5257 -0.0037781
-3.5237 -0.0037903
-3.5217 -0.0038024
-3.5197 -0.0038146
-3.5177 -0.0038267
-3.5157 -0.0038389
-3.5137 -0.0038511
-3.5117 -0.0038633
-3.5097 -0.0038755
-3.5077 -0.0038877
-3.5057 -0.0038999
-3.5037 -0.0039121
-3.5017 -0.0039244
-3.4997 -0.0039366
-3.4977 -0.0039489
-3.4957 -0.0039611
-3.4937 -0.0039734
-3.4917 -0.0039857
-3.4897 -0.003998
-3.4877 -0.0040103
-3.4857 -0.0040226
-3.4837 -0.004035
-3.4817 -0.0040473
-3.4797 -0.0040596
-3.4777 -0.004072
-3.4757 -0.0040844
-3.4737 -0.0040967
-3.4717 -0.0041091
-3.4697 -0.0041215
-3.4677 -0.0041339
-3.4657 -0.0041463
-3.4637 -0.0041588
-3.4617 -0.0041712
-3.4597 -0.0041837
-3.4577 -0.0041961
-3.4557 -0.0042086
-3.4537 -0.0042211
-3.4517 -0.0042335
-3.4497 -0.004246
-3.4477 -0.0042585
-3.4457 -0.004271
-3.4437 -0.0042836
-3.4417 -0.0042961
-3.4397 -0.0043086
-3.4377 -0.0043212
-3.4357 -0.0043338
-3.4337 -0.0043463
-3.4317 -0.0043589
-3.4297 -0.0043715
-3.4277 -0.0043841
-3.4257 -0.0043967
-3.4237 -0.0044093
-3.4217 -0.004422
-3.4197 -0.0044346
-3.4177 -0.0044472
-3.4157 -0.0044599
-3.4137 -0.0044726
-3.4117 -0.0044852
-3.4097 -0.0044979
-3.4077 -0.0045106
-3.4057 -0.0045233
-3.4037 -0.004536
-3.4017 -0.0045488
-3.3997 -0.0045615
-3.3977 -0.0045742
-3.3957 -0.004587
-3.3937 -0.0045998
-3.3917 -0.0046125
-3.3897 -0.0046253
-3.3877 -0.0046381
-3.3857 -0.0046509
-3.3837 -0.0046637
-3.3817 -0.0046765
-3.3797 -0.0046893
-3.3777 -0.0047022
-3.3757 -0.004715
-3.3737 -0.0047279
-3.3717 -0.0047407
-3.3697 -0.0047536
-3.3677 -0.0047665
-3.3657 -0.0047794
-3.3637 -0.0047923
-3.3617 -0.0048052
-3.3597 -0.0048181
-3.3577 -0.004831
-3.3557 -0.0048439
-3.3537 -0.0048569
-3.3517 -0.0048698
-3.3497 -0.0048828
-3.3477 -0.0048958
-3.3457 -0.0049087
-3.3437 -0.0049217
-3.3417 -0.0049347
-3.3397 -0.0049477
-3.3377 -0.0049608
-3.3357 -0.0049738
-3.3337 -0.0049868
-3.3317 -0.0049998
-3.3297 -0.0050129
-3.3277 -0.005026
-3.3257 -0.005039
-3.3237 -0.0050521
-3.3217 -0.0050652
-3.3197 -0.0050783
-3.3177 -0.0050914
-3.3157 -0.0051045
-3.3137 -0.0051176
-3.3117 -0.0051307
-3.3097 -0.0051439
-3.3077 -0.005157
-3.3057 -0.0051702
-3.3037 -0.0051833
-3.3017 -0.0051965
-3.2997 -0.0052097
-3.2977 -0.0052228
-3.2957 -0.005236
-3.2937 -0.0052492
-3.2917 -0.0052625
-3.2897 -0.0052757
-3.2877 -0.0052889
-3.2857 -0.0053021
-3.2837 -0.0053154
-3.2817 -0.0053286
-3.2797 -0.0053419
-3.2777 -0.0053552
-3.2757 -0.0053684
-3.2737 -0.0053817
-3.2717 -0.005395
-3.2697 -0.0054083
-3.2677 -0.0054216
-3.2657 -0.0054349
-3.2637 -0.0054483
-3.2617 -0.0054616
-3.2597 -0.0054749
-3.2577 -0.0054883
-3.2557 -0.0055016
-3.2537 -0.005515
-3.2517 -0.0055284
-3.2496 -0.0055417
-3.2476 -0.0055551
-3.2456 -0.0055685
-3.2436 -0.0055819
-3.2416 -0.0055953
-3.2396 -0.0056087
-3.2376 -0.0056222
-3.2356 -0.0056356
-3.2336 -0.005649
-3.2316 -0.0056625
-3.2296 -0.0056759
-3.2276 -0.0056894
-3.2256 -0.0057029
-3.2236 -0.0057163
-3.2216 -0.0057298
-3.2196 -0.0057433
-3.2176 -0.0057568
-3.2156 -0.0057703
-3.2136 -0.0057838
-3.2116 -0.0057973
-3.2096 -0.0058108
-3.2076 -0.0058244
-3.2056 -0.0058379
-3.2036 -0.0058515
-3.2016 -0.005865
-3.1996 -0.0058786
-3.1976 -0.0058921
-3.1956 -0.0059057
-3.1936 -0.0059193
-3.1916 -0.0059329
-3.1896 -0.0059465
-3.1876 -0.0059601
-3.1856 -0.0059737
-3.1836 -0.0059873
-3.1816 -0.0060009
-3.1796 -0.0060145
-3.1776 -0.0060282
-3.1756 -0.0060418
-3.1736 -0.0060554
-3.1716 -0.0060691
-3.1696 -0.0060827
-3.1676 -0.0060964
-3.1656 -0.0061101
-3.1636 -0.0061238
-3.1616 -0.0061374
-3.1596 -0.0061511
-3.1576 -0.0061648
-3.1556 -0.0061785
-3.1536 -0.0061922
-3.1516 -0.0062059
-3.1496 -0.0062196
-3.1476 -0.0062334
-3.1456 -0.0062471
-3.1436 -0.0062608
-3.1416 -0.0062746
-3.1396 -0.0062883
-3.1376 -0.0063021
-3.1356 -0.0063158
-3.1336 -0.0063296
-3.1316 -0.0063433
-3.1296 -0.0063571
-3.1276 -0.0063709
-3.1256 -0.0063847
-3.1236 -0.0063985
-3.1216 -0.0064122
-3.1196 -0.006426
-3.1176 -0.0064398
-3.1156 -0.0064536
-3.1136 -0.0064675
-3.1116 -0.0064813
-3.1096 -0.0064951
-3.1076 -0.0065089
-3.1056 -0.0065228
-3.1036 -0.0065366
-3.1016 -0.0065504
-3.0996 -0.0065643
-3.0976 -0.0065781
-3.0956 -0.006592
-3.0936 -0.0066058
-3.0916 -0.0066197
-3.0896 -0.0066336
-3.0876 -0.0066474
-3.0856 -0.0066613
-3.0836 -0.0066752
-3.0816 -0.0066891
-3.0796 -0.0067029
-3.0776 -0.0067168
-3.0756 -0.0067307
-3.0736 -0.0067446
-3.0716 -0.0067585
-3.0696 -0.0067724
-3.0676 -0.0067863
-3.0656 -0.0068002
-3.0636 -0.0068142
-3.0616 -0.0068281
-3.0596 -0.006842
-3.0576 -0.0068559
-3.0556 -0.0068698
-3.0536 -0.0068838
-3.0516 -0.0068977
-3.0496 -0.0069117
-3.0476 -0.0069256
-3.0456 -0.0069395
-3.0436 -0.0069535
-3.0416 -0.0069674
-3.0396 -0.0069814
-3.0376 -0.0069953
-3.0356 -0.0070093
-3.0336 -0.0070232
-3.0316 -0.0070372
-3.0296 -0.0070512
-3.0276 -0.0070651
-3.0256 -0.0070791
-3.0236 -0.0070931
-3.0216 -0.007107
-3.0196 -0.007121
-3.0176 -0.007135
-3.0156 -0.007149
-3.0136 -0.0071629
-3.0116 -0.0071769
-3.0096 -0.0071909
-3.0076 -0.0072049
-3.0056 -0.0072189
-3.0036 -0.0072328
-3.0016 -0.0072468
-2.9996 -0.0072608
-2.9976 -0.0072748
-2.9956 -0.0072888
-2.9936 -0.0073028
-2.9916 -0.0073168
-2.9896 -0.0073308
-2.9876 -0.0073448
-2.9856 -0.0073587
-2.9836 -0.0073727
-2.9816 -0.0073867
-2.9796 -0.0074007
-2.9776 -0.0074147
-2.9756 -0.0074287
-2.9736 -0.0074427
-2.9716 -0.0074567
-2.9696 -0.0074707
-2.9676 -0.0074847
-2.9656 -0.0074987
-2.9636 -0.0075127
-2.9616 -0.0075267
-2.9596 -0.0075407
-2.9576 -0.0075546
-2.9556 -0.0075686
-2.9536 -0.0075826
-2.9516 -0.0075966
-2.9496 -0.0076106
-2.9476 -0.0076246
-2.9456 -0.0076386
-2.9436 -0.0076526
-2.9416 -0.0076665
-2.9396 -0.0076805
-2.9376 -0.0076945
-2.9356 -0.0077085
-2.9336 -0.0077224
-2.9316 -0.0077364
-2.9296 -0.0077504
-2.9276 -0.0077644
-2.9256 -0.0077783
-2.9236 -0.0077923
-2.9216 -0.0078062
-2.9196 -0.0078202
-2.9176 -0.0078342
-2.9156 -0.0078481
-2.9136 -0.0078621
-2.9116 -0.007876
-2.9096 -0.00789
-2.9076 -0.0079039
-2.9056 -0.0079178
-2.9036 -0.0079318
-2.9016 -0.0079457
-2.8996 -0.0079596
-2.8976 -0.0079736
-2.8956 -0.0079875
-2.8936 -0.0080014
-2.8916 -0.0080153
-2.8896 -0.0080292
-2.8876 -0.0080431
-2.8856 -0.008057
-2.8836 -0.0080709
-2.8816 -0.0080848
-2.8796 -0.0080987
-2.8776 -0.0081125
-2.8756 -0.0081264
-2.8736 -0.0081403
-2.8716 -0.0081542
-2.8696 -0.008168
-2.8676 -0.0081819
-2.8656 -0.0081957
-2.8636 -0.0082096
-2.8616 -0.0082234
-2.8596 -0.0082372
-2.8576 -0.008251
-2.8556 -0.0082649
-2.8536 -0.0082787
-2.8516 -0.0082925
-2.8496 -0.0083063
-2.8476 -0.00832
-2.8456 -0.0083338
-2.8436 -0.0083476
-2.8416 -0.0083614
-2.8396 -0.0083751
-2.8376 -0.0083889
-2.8356 -0.0084026
-2.8336 -0.0084164
-2.8316 -0.0084301
-2.8296 -0.0084438
-2.8276 -0.0084575
-2.8256 -0.0084712
-2.8236 -0.0084849
-2.8216 -0.0084986
-2.8196 -0.0085123
-2.8176 -0.008526
-2.8156 -0.0085396
-2.8136 -0.0085533
-2.8116 -0.0085669
-2.8096 -0.0085806
-2.8076 -0.0085942
-2.8056 -0.0086078
-2.8036 -0.0086214
-2.8016 -0.008635
-2.7996 -0.0086486
-2.7976 -0.0086621
-2.7956 -0.0086757
-2.7936 -0.0086892
-2.7916 -0.0087028
-2.7896 -0.0087163
-2.7876 -0.0087298
-2.7856 -0.0087433
-2.7836 -0.0087568
-2.7816 -0.0087703
-2.7796 -0.0087838
-2.7776 -0.0087972
-2.7756 -0.0088107
-2.7736 -0.0088241
-2.7716 -0.0088375
-2.7696 -0.0088509
-2.7676 -0.0088643
-2.7656 -0.0088777
-2.7636 -0.0088911
-2.7616 -0.0089044
-2.7596 -0.0089178
-2.7576 -0.0089311
-2.7556 -0.0089444
-2.7536 -0.0089577
-2.7516 -0.008971
-2.7495 -0.0089843
-2.7475 -0.0089975
-2.7455 -0.0090107
-2.7435 -0.009024
-2.7415 -0.0090372
-2.7395 -0.0090504
-2.7375 -0.0090636
-2.7355 -0.0090767
-2.7335 -0.0090899
-2.7315 -0.009103
-2.7295 -0.0091161
-2.7275 -0.0091292
-2.7255 -0.0091423
-2.7235 -0.0091553
-2.7215 -0.0091684
-2.7195 -0.0091814
-2.7175 -0.0091944
-2.7155 -0.0092074
-2.7135 -0.0092204
-2.7115 -0.0092333
-2.7095 -0.0092463
-2.7075 -0.0092592
-2.7055 -0.0092721
-2.7035 -0.009285
-2.7015 -0.0092978
-2.6995 -0.0093107
-2.6975 -0.0093235
-2.6955 -0.0093363
-2.6935 -0.0093491
-2.6915 -0.0093618
-2.6895 -0.0093746
-2.6875 -0.0093873
-2.6855 -0.0094
-2.6835 -0.0094127
-2.6815 -0.0094253
-2.6795 -0.009438
-2.6775 -0.0094506
-2.6755 -0.0094632
-2.6735 -0.0094757
-2.6715 -0.0094883
-2.6695 -0.0095008
-2.6675 -0.0095133
-2.6655 -0.0095258
-2.6635 -0.0095382
-2.6615 -0.0095506
-2.6595 -0.009563
-2.6575 -0.0095754
-2.6555 -0.0095878
-2.6535 -0.0096001
-2.6515 -0.0096124
-2.6495 -0.0096247
-2.6475 -0.0096369
-2.6455 -0.0096491
-2.6435 -0.0096613
-2.6415 -0.0096735
-2.6395 -0.0096857
-2.6375 -0.0096978
-2.6355 -0.0097099
-2.6335 -0.0097219
-2.6315 -0.009734
-2.6295 -0.009746
-2.6275 -0.009758
-2.6255 -0.0097699
-2.6235 -0.0097819
-2.6215 -0.0097937
-2.6195 -0.0098056
-2.6175 -0.0098175
-2.6155 -0.0098293
-2.6135 -0.009841
-2.6115 -0.0098528
-2.6095 -0.0098645
-2.6075 -0.0098762
-2.6055 -0.0098878
-2.6035 -0.0098995
-2.6015 -0.009911
-2.5995 -0.0099226
-2.5975 -0.0099341
-2.5955 -0.0099456
-2.5935 -0.0099571
-2.5915 -0.0099685
-2.5895 -0.0099799
-2.5875 -0.0099912
-2.5855 -0.010003
-2.5835 -0.010014
-2.5815 -0.010025
-2.5795 -0.010036
-2.5775 -0.010048
-2.5755 -0.010059
-2.5735 -0.01007
-2.5715 -0.010081
-2.5695 -0.010092
-2.5675 -0.010103
-2.5655 -0.010114
-2.5635 -0.010125
-2.5615 -0.010136
-2.5595 -0.010147
-2.5575 -0.010157
-2.5555 -0.010168
-2.5535 -0.010179
-2.5515 -0.01019
-2.5495 -0.0102
-2.5475 -0.010211
-2.5455 -0.010221
-2.5435 -0.010232
-2.5415 -0.010242
-2.5395 -0.010253
-2.5375 -0.010263
-2.5355 -0.010274
-2.5335 -0.010284
-2.5315 -0.010294
-2.5295 -0.010304
-2.5275 -0.010315
-2.5255 -0.010325
-2.5235 -0.010335
-2.5215 -0.010345
-2.5195 -0.010355
-2.5175 -0.010365
-2.5155 -0.010375
-2.5135 -0.010385
-2.5115 -0.010395
-2.5095 -0.010404
-2.5075 -0.010414
-2.5055 -0.010424
-2.5035 -0.010433
-2.5015 -0.010443
-2.4995 -0.010452
-2.4975 -0.010462
-2.4955 -0.010471
-2.4935 -0.010481
-2.4915 -0.01049
-2.4895 -0.010499
-2.4875 -0.010509
-2.4855 -0.010518
-2.4835 -0.010527
-2.4815 -0.010536
-2.4795 -0.010545
-2.4775 -0.010554
-2.4755 -0.010563
-2.4735 -0.010572
-2.4715 -0.010581
-2.4695 -0.010589
-2.4675 -0.010598
-2.4655 -0.010607
-2.4635 -0.010615
-2.4615 -0.010624
-2.4595 -0.010632
-2.4575 -0.010641
-2.4555 -0.010649
-2.4535 -0.010657
-2.4515 -0.010665
-2.4495 -0.010674
-2.4475 -0.010682
-2.4455 -0.01069
-2.4435 -0.010698
-2.4415 -0.010706
-2.4395 -0.010714
-2.4375 -0.010721
-2.4355 -0.010729
-2.4335 -0.010737
-2.4315 -0.010744
-2.4295 -0.010752
-2.4275 -0.010759
-2.4255 -0.010767
-2.4235 -0.010774
-2.4215 -0.010781
-2.4195 -0.010789
-2.4175 -0.010796
-2.4155 -0.010803
-2.4135 -0.01081
-2.4115 -0.010817
-2.4095 -0.010824
-2.4075 -0.010831
-2.4055 -0.010837
-2.4035 -0.010844
-2.4015 -0.010851
-2.3995 -0.010857
-2.3975 -0.010863
-2.3955 -0.01087
-2.3935 -0.010876
-2.3915 -0.010882
-2.3895 -0.010889
-2.3875 -0.010895
-2.3855 -0.010901
-2.3835 -0.010907
-2.3815 -0.010912
-2.3795 -0.010918
-2.3775 -0.010924
-2.3755 -0.010929
-2.3735 -0.010935
-2.3715 -0.01094
-2.3695 -0.010946
-2.3675 -0.010951
-2.3655 -0.010956
-2.3635 -0.010961
-2.3615 -0.010966
-2.3595 -0.010971
-2.3575 -0.010976
-2.3555 -0.010981
-2.3535 -0.010986
-2.3515 -0.01099
-2.3495 -0.010995
-2.3475 -0.010999
-2.3455 -0.011004
-2.3435 -0.011008
-2.3415 -0.011012
-2.3395 -0.011016
-2.3375 -0.01102
-2.3355 -0.011024
-2.3335 -0.011028
-2.3315 -0.011032
-2.3295 -0.011035
-2.3275 -0.011039
-2.3255 -0.011042
-2.3235 -0.011046
-2.3215 -0.011049
-2.3195 -0.011052
-2.3175 -0.011055
-2.3155 -0.011058
-2.3135 -0.011061
-2.3115 -0.011064
-2.3095 -0.011067
-2.3075 -0.011069
-2.3055 -0.011072
-2.3035 -0.011074
-2.3015 -0.011076
-2.2995 -0.011078
-2.2975 -0.01108
-2.2955 -0.011082
-2.2935 -0.011084
-2.2915 -0.011086
-2.2895 -0.011088
-2.2875 -0.011089
-2.2855 -0.011091
-2.2835 -0.011092
-2.2815 -0.011093
-2.2795 -0.011094
-2.2775 -0.011095
-2.2755 -0.011096
-2.2735 -0.011097
-2.2715 -0.011098
-2.2695 -0.011098
-2.2675 -0.011099
-2.2655 -0.011099
-2.2635 -0.011099
-2.2615 -0.011099
-2.2595 -0.011099
-2.2575 -0.011099
-2.2555 -0.011099
-2.2535 -0.011098
-2.2515 -0.011098
-2.2494 -0.011097
-2.2474 -0.011096
-2.2454 -0.011096
-2.2434 -0.011095
-2.2414 -0.011093
-2.2394 -0.011092
-2.2374 -0.011091
-2.2354 -0.011089
-2.2334 -0.011088
-2.2314 -0.011086
-2.2294 -0.011084
-2.2274 -0.011082
-2.2254 -0.01108
-2.2234 -0.011078
-2.2214 -0.011075
-2.2194 -0.011073
-2.2174 -0.01107
-2.2154 -0.011067
-2.2134 -0.011064
-2.2114 -0.011061
-2.2094 -0.011058
-2.2074 -0.011054
-2.2054 -0.011051
-2.2034 -0.011047
-2.2014 -0.011043
-2.1994 -0.01104
-2.1974 -0.011035
-2.1954 -0.011031
-2.1934 -0.011027
-2.1914 -0.011022
-2.1894 -0.011018
-2.1874 -0.011013
-2.1854 -0.011008
-2.1834 -0.011003
-2.1814 -0.010998
-2.1794 -0.010992
-2.1774 -0.010987
-2.1754 -0.010981
-2.1734 -0.010975
-2.1714 -0.010969
-2.1694 -0.010963
-2.1674 -0.010957
-2.1654 -0.01095
-2.1634 -0.010943
-2.1614 -0.010937
-2.1594 -0.01093
-2.1574 -0.010922
-2.1554 -0.010915
-2.1534 -0.010908
-2.1514 -0.0109
-2.1494 -0.010892
-2.1474 -0.010884
-2.1454 -0.010876
-2.1434 -0.010868
-2.1414 -0.010859
-2.1394 -0.010851
-2.1374 -0.010842
-2.1354 -0.010833
-2.1334 -0.010824
-2.1314 -0.010814
-2.1294 -0.010805
-2.1274 -0.010795
-2.1254 -0.010785
-2.1234 -0.010775
-2.1214 -0.010765
-2.1194 -0.010755
-2.1174 -0.010744
-2.1154 -0.010733
-2.1134 -0.010722
-2.1114 -0.010711
-2.1094 -0.0107
-2.1074 -0.010688
-2.1054 -0.010677
-2.1034 -0.010665
-2.1014 -0.010653
-2.0994 -0.01064
-2.0974 -0.010628
-2.0954 -0.010615
-2.0934 -0.010602
-2.0914 -0.010589
-2.0894 -0.010576
-2.0874 -0.010562
-2.0854 -0.010549
-2.0834 -0.010535
-2.0814 -0.010521
-2.0794 -0.010506
-2.0774 -0.010492
-2.0754 -0.010477
-2.0734 -0.010462
-2.0714 -0.010447
-2.0694 -0.010432
-2.0674 -0.010416
-2.0654 -0.010401
-2.0634 -0.010385
-2.0614 -0.010368
-2.0594 -0.010352
-2.0574 -0.010335
-2.0554 -0.010319
-2.0534 -0.010301
-2.0514 -0.010284
-2.0494 -0.010267
-2.0474 -0.010249
-2.0454 -0.010231
-2.0434 -0.010213
-2.0414 -0.010194
-2.0394 -0.010176
-2.0374 -0.010157
-2.0354 -0.010138
-2.0334 -0.010118
-2.0314 -0.010099
-2.0294 -0.010079
-2.0274 -0.010059
-2.0254 -0.010039
-2.0234 -0.010018
-2.0214 -0.0099975
-2.0194 -0.0099765
-2.0174 -0.0099553
-2.0154 -0.0099338
-2.0134 -0.0099121
-2.0114 -0.0098901
-2.0094 -0.0098679
-2.0074 -0.0098454
-2.0054 -0.0098227
-2.0034 -0.0097997
-2.0014 -0.0097765
-1.9994 -0.009753
-1.9974 -0.0097293
-1.9954 -0.0097053
-1.9934 -0.009681
-1.9914 -0.0096565
-1.9894 -0.0096317
-1.9874 -0.0096067
-1.9854 -0.0095814
-1.9834 -0.0095558
-1.9814 -0.00953
-1.9794 -0.0095039
-1.9774 -0.0094775
-1.9754 -0.0094509
-1.9734 -0.0094239
-1.9714 -0.0093968
-1.9694 -0.0093693
-1.9674 -0.0093415
-1.9654 -0.0093135
-1.9634 -0.0092852
-1.9614 -0.0092566
-1.9594 -0.0092278
-1.9574 -0.0091986
-1.9554 -0.0091692
-1.9534 -0.0091395
-1.9514 -0.0091095
-1.9494 -0.0090792
-1.9474 -0.0090486
-1.9454 -0.0090177
-1.9434 -0.0089866
-1.9414 -0.0089551
-1.9394 -0.0089233
-1.9374 -0.0088913
-1.9354 -0.0088589
-1.9334 -0.0088263
-1.9314 -0.0087933
-1.9294 -0.0087601
-1.9274 -0.0087265
-1.9254 -0.0086926
-1.9234 -0.0086585
-1.9214 -0.008624
-1.9194 -0.0085892
-1.9174 -0.0085541
-1.9154 -0.0085187
-1.9134 -0.0084829
-1.9114 -0.0084469
-1.9094 -0.0084105
-1.9074 -0.0083739
-1.9054 -0.0083369
-1.9034 -0.0082995
-1.9014 -0.0082619
-1.8994 -0.0082239
-1.8974 -0.0081857
-1.8954 -0.008147
-1.8934 -0.0081081
-1.8914 -0.0080688
-1.8894 -0.0080292
-1.8874 -0.0079893
-1.8854 -0.007949
-1.8834 -0.0079084
-1.8814 -0.0078675
-1.8794 -0.0078262
-1.8774 -0.0077846
-1.8754 -0.0077426
-1.8734 -0.0077003
-1.8714 -0.0076577
-1.8694 -0.0076147
-1.8674 -0.0075714
-1.8654 -0.0075277
-1.8634 -0.0074837
-1.8614 -0.0074393
-1.8594 -0.0073946
-1.8574 -0.0073496
-1.8554 -0.0073041
-1.8534 -0.0072584
-1.8514 -0.0072122
-1.8494 -0.0071657
-1.8474 -0.0071189
-1.8454 -0.0070717
-1.8434 -0.0070241
-1.8414 -0.0069762
-1.8394 -0.0069279
-1.8374 -0.0068793
-1.8354 -0.0068303
-1.8334 -0.0067809
-1.8314 -0.0067311
-1.8294 -0.006681
-1.8274 -0.0066305
-1.8254 -0.0065797
-1.8234 -0.0065284
-1.8214 -0.0064768
-1.8194 -0.0064248
-1.8174 -0.0063725
-1.8154 -0.0063198
-1.8134 -0.0062667
-1.8114 -0.0062132
-1.8094 -0.0061593
-1.8074 -0.0061051
-1.8054 -0.0060504
-1.8034 -0.0059954
-1.8014 -0.00594
-1.7994 -0.0058843
-1.7974 -0.0058281
-1.7954 -0.0057716
-1.7934 -0.0057146
-1.7914 -0.0056573
-1.7894 -0.0055996
-1.7874 -0.0055415
-1.7854 -0.005483
-1.7834 -0.0054241
-1.7814 -0.0053649
-1.7794 -0.0053052
-1.7774 -0.0052451
-1.7754 -0.0051847
-1.7734 -0.0051238
-1.7714 -0.0050626
-1.7694 -0.005001
-1.7674 -0.0049389
-1.7654 -0.0048765
-1.7634 -0.0048137
-1.7614 -0.0047505
-1.7594 -0.0046868
-1.7574 -0.0046228
-1.7554 -0.0045584
-1.7534 -0.0044936
-1.7514 -0.0044283
-1.7493 -0.0043627
-1.7473 -0.0042967
-1.7453 -0.0042303
-1.7433 -0.0041635
-1.7413 -0.0040962
-1.7393 -0.0040286
-1.7373 -0.0039606
-1.7353 -0.0038921
-1.7333 -0.0038233
-1.7313 -0.0037541
-1.7293 -0.0036844
-1.7273 -0.0036144
-1.7253 -0.003544
-1.7233 -0.0034731
-1.7213 -0.0034019
-1.7193 -0.0033302
-1.7173 -0.0032582
-1.7153 -0.0031857
-1.7133 -0.0031129
-1.7113 -0.0030396
-1.7093 -0.002966
-1.7073 -0.0028919
-1.7053 -0.0028175
-1.7033 -0.0027427
-1.7013 -0.0026674
-1.6993 -0.0025918
-1.6973 -0.0025158
-1.6953 -0.0024393
-1.6933 -0.0023625
-1.6913 -0.0022853
-1.6893 -0.0022077
-1.6873 -0.0021297
-1.6853 -0.0020514
-1.6833 -0.0019726
-1.6813 -0.0018934
-1.6793 -0.0018139
-1.6773 -0.001734
-1.6753 -0.0016537
-1.6733 -0.001573
-1.6713 -0.0014919
-1.6693 -0.0014105
-1.6673 -0.0013286
-1.6653 -0.0012464
-1.6633 -0.0011639
-1.6613 -0.0010809
-1.6593 -0.00099762
-1.6573 -0.00091395
-1.6553 -0.00082991
-1.6533 -0.00074551
-1.6513 -0.00066076
-1.6493 -0.00057564
-1.6473 -0.00049017
-1.6453 -0.00040436
-1.6433 -0.00031819
-1.6413 -0.00023167
-1.6393 -0.00014482
-1.6373 -5.7623e-05
-1.6353 2.9909e-05
-1.6333 0.00011777
-1.6313 0.00020597
-1.6293 0.00029449
-1.6273 0.00038333
-1.6253 0.0004725
-1.6233 0.00056197
-1.6213 0.00065176
-1.6193 0.00074186
-1.6173 0.00083226
-1.6153 0.00092296
-1.6133 0.0010139
-1.6113 0.0011052
-1.6093 0.0011968
-1.6073 0.0012886
-1.6053 0.0013808
-1.6033 0.0014732
-1.6013 0.0015658
-1.5993 0.0016587
-1.5973 0.0017519
-1.5953 0.0018453
-1.5933 0.001939
-1.5913 0.0020329
-1.5893 0.002127
-1.5873 0.0022214
-1.5853 0.002316
-1.5833 0.0024107
-1.5813 0.0025057
-1.5793 0.0026009
-1.5773 0.0026963
-1.5753 0.0027919
-1.5733 0.0028876
-1.5713 0.0029835
-1.5693 0.0030796
-1.5673 0.0031758
-1.5653 0.0032722
-1.5633 0.0033687
-1.5613 0.0034653
-1.5593 0.0035621
-1.5573 0.0036589
-1.5553 0.0037559
-1.5533 0.0038529
-1.5513 0.0039501
-1.5493 0.0040473
-1.5473 0.0041446
-1.5453 0.0042419
-1.5433 0.0043393
-1.5413 0.0044366
-1.5393 0.0045341
-1.5373 0.0046315
-1.5353 0.0047289
-1.5333 0.0048263
-1.5313 0.0049237
-1.5293 0.0050211
-1.5273 0.0051184
-1.5253 0.0052156
-1.5233 0.0053128
-1.5213 0.0054098
-1.5193 0.0055068
-1.5173 0.0056037
-1.5153 0.0057004
-1.5133 0.005797
-1.5113 0.0058934
-1.5093 0.0059896
-1.5073 0.0060857
-1.5053 0.0061815
-1.5033 0.0062772
-1.5013 0.0063725
-1.4993 0.0064677
-1.4973 0.0065626
-1.4953 0.0066571
-1.4933 0.0067514
-1.4913 0.0068454
-1.4893 0.006939
-1.4873 0.0070322
-1.4853 0.0071251
-1.4833 0.0072176
-1.4813 0.0073097
-1.4793 0.0074013
-1.4773 0.0074925
-1.4753 0.0075832
-1.4733 0.0076734
-1.4713 0.007763
-1.4693 0.0078522
-1.4673 0.0079407
-1.4653 0.0080287
-1.4633 0.0081161
-1.4613 0.0082028
-1.4593 0.0082889
-1.4573 0.0083743
-1.4553 0.008459
-1.4533 0.0085429
-1.4513 0.0086261
-1.4493 0.0087085
-1.4473 0.0087901
-1.4453 0.0088709
-1.4433 0.0089508
-1.4413 0.0090298
-1.4393 0.0091079
-1.4373 0.009185
-1.4353 0.0092611
-1.4333 0.0093362
-1.4313 0.0094103
-1.4293 0.0094833
-1.4273 0.0095553
-1.4253 0.009626
-1.4233 0.0096956
-1.4213 0.009764
-1.4193 0.0098312
-1.4173 0.0098971
-1.4153 0.0099616
-1.4133 0.010025
-1.4113 0.010087
-1.4093 0.010147
-1.4073 0.010206
-1.4053 0.010264
-1.4033 0.01032
-1.4013 0.010374
-1.3993 0.010427
-1.3973 0.010478
-1.3953 0.010528
-1.3933 0.010575
-1.3913 0.010621
-1.3893 0.010665
-1.3873 0.010708
-1.3853 0.010748
-1.3833 0.010787
-1.3813 0.010823
-1.3793 0.010857
-1.3773 0.01089
-1.3753 0.01092
-1.3733 0.010948
-1.3713 0.010974
-1.3693 0.010998
-1.3673 0.011019
-1.3653 0.011038
-1.3633 0.011054
-1.3613 0.011068
-1.3593 0.01108
-1.3573 0.011088
-1.3553 0.011095
-1.3533 0.011098
-1.3513 0.011099
-1.3493 0.011097
-1.3473 0.011092
-1.3453 0.011085
-1.3433 0.011074
-1.3413 0.01106
-1.3393 0.011044
-1.3373 0.011024
-1.3353 0.011001
-1.3333 0.010975
-1.3313 0.010945
-1.3293 0.010912
-1.3273 0.010876
-1.3253 0.010836
-1.3233 0.010792
-1.3213 0.010746
-1.3193 0.010695
-1.3173 0.010641
-1.3153 0.010582
-1.3133 0.010521
-1.3113 0.010455
-1.3093 0.010385
-1.3073 0.010311
-1.3053 0.010233
-1.3033 0.010151
-1.3013 0.010065
-1.2993 0.0099742
-1.2973 0.0098794
-1.2953 0.0097801
-1.2933 0.0096764
-1.2913 0.0095683
-1.2893 0.0094555
-1.2873 0.0093382
-1.2853 0.0092162
-1.2833 0.0090894
-1.2813 0.0089579
-1.2793 0.0088216
-1.2773 0.0086804
-1.2753 0.0085342
-1.2733 0.0083831
-1.2713 0.0082269
-1.2693 0.0080657
-1.2673 0.0078994
-1.2653 0.0077279
-1.2633 0.0075513
-1.2613 0.0073694
-1.2593 0.0071823
-1.2573 0.0069898
-1.2553 0.0067921
-1.2533 0.0065891
-1.2513 0.0063807
-1.2492 0.0061669
-1.2472 0.0059478
-1.2452 0.0057233
-1.2432 0.0054935
-1.2412 0.0052582
-1.2392 0.0050176
-1.2372 0.0047717
-1.2352 0.0045205
-1.2332 0.0042639
-1.2312 0.0040021
-1.2292 0.0037352
-1.2272 0.003463
-1.2252 0.0031858
-1.2232 0.0029035
-1.2212 0.0026164
-1.2192 0.0023243
-1.2172 0.0020275
-1.2152 0.0017261
-1.2132 0.0014202
-1.2112 0.0011099
-1.2092 0.00079534
-1.2072 0.00047674
-1.2052 0.00015426
-1.2032 -0.00017192
-1.2012 -0.00050158
-1.1992 -0.00083449
-1.1972 -0.0011704
-1.1952 -0.0015091
-1.1932 -0.0018502
-1.1912 -0.0021935
-1.1892 -0.0025387
-1.1872 -0.0028853
-1.1852 -0.003233
-1.1832 -0.0035815
-1.1812 -0.0039302
-1.1792 -0.0042789
-1.1772 -0.0046268
-1.1752 -0.0049737
-1.1732 -0.0053189
-1.1712 -0.0056619
-1.1692 -0.006002
-1.1672 -0.0063387
-1.1652 -0.0066712
-1.1632 -0.0069989
-1.1612 -0.007321
-1.1592 -0.0076368
-1.1572 -0.0079453
-1.1552 -0.0082459
-1.1532 -0.0085375
-1.1512 -0.0088193
-1.1492 -0.0090901
-1.1472 -0.0093491
-1.1452 -0.0095952
-1.1432 -0.0098272
-1.1412 -0.010044
-1.1392 -0.010244
-1.1372 -0.010427
-1.1352 -0.010591
-1.1332 -0.010734
-1.1312 -0.010856
-1.1292 -0.010955
-1.1272 -0.011029
-1.1252 -0.011077
-1.1232 -0.011098
-1.1212 -0.01109
-1.1192 -0.011052
-1.1172 -0.010982
-1.1152 -0.010878
-1.1132 -0.010739
-1.1112 -0.010564
-1.1092 -0.010351
-1.1072 -0.010099
-1.1052 -0.0098061
-1.1032 -0.0094713
-1.1012 -0.0090936
-1.0992 -0.008672
-1.0972 -0.0082056
-1.0952 -0.0076937
-1.0932 -0.0071361
-1.0912 -0.0065325
-1.0892 -0.0058831
-1.0872 -0.0051885
-1.0852 -0.0044496
-1.0832 -0.0036678
-1.0812 -0.0028451
-1.0792 -0.001984
-1.0772 -0.0010879
-1.0752 -0.00016071
-1.0732 0.00079262
-1.0712 0.0017662
-1.0692 0.0027531
-1.0672 0.0037452
-1.0652 0.0047329
-1.0632 0.0057053
-1.0612 0.0066499
-1.0592 0.0075525
-1.0572 0.0083969
-1.0552 0.0091652
-1.0532 0.0098373
-1.0512 0.010391
-1.0492 0.010802
-1.0472 0.011045
-1.0452 0.011091
-1.0432 0.010911
-1.0412 0.010477
-1.0392 0.0097607
-1.0372 0.0087357
-1.0352 0.0073827
-1.0332 0.0056916
-1.0312 0.0036678
-1.0292 0.00134
-1.0272 -0.0012286
-1.0252 -0.0039265
-1.0232 -0.0065762
-1.0212 -0.0089141
-1.0192 -0.010573
-1.0172 -0.011081
-1.0152 -0.0098921
-1.0132 -0.0065227
-1.0112 -0.00087048
-1.0092 0.006083
-1.0072 0.010948
-1.0052 0.0063568
-1.0032 -0.010543
-1.0012 0.10682
-0.9992 0.79587
-0.9972 1.0107
-0.9952 0.99629
-0.9932 0.9889
-0.9912 0.99285
-0.9892 0.99992
-0.9872 1.006
-0.9852 1.0097
-0.9832 1.0111
-0.9812 1.0106
-0.9792 1.0089
-0.9772 1.0064
-0.9752 1.0036
-0.97319 1.0008
-0.97119 0.99811
-0.96919 0.99571
-0.96719 0.99367
-0.96519 0.992
-0.96319 0.99071
-0.96119 0.98979
-0.95919 0.9892
-0.95719 0.98893
-0.95519 0.98894
-0.95319 0.98918
-0.95119 0.98963
-0.94919 0.99026
-0.94719 0.99104
-0.94519 0.99192
-0.94319 0.9929
-0.94119 0.99395
-0.93919 0.99504
-0.93719 0.99616
-0.93519 0.99729
-0.93319 0.99842
-0.93119 0.99954
-0.92919 1.0006
-0.92719 1.0017
-0.92519 1.0027
-0.92318 1.0037
-0.92118 1.0046
-0.91918 1.0054
-0.91718 1.0062
-0.91518 1.007
-0.91318 1.0077
-0.91118 1.0083
-0.90918 1.0088
-0.90718 1.0093
-0.90518 1.0097
-0.90318 1.0101
-0.90118 1.0104
-0.89918 1.0106
-0.89718 1.0108
-0.89518 1.011
-0.89318 1.0111
-0.89118 1.0111
-0.88918 1.0111
-0.88718 1.011
-0.88518 1.0109
-0.88318 1.0108
-0.88118 1.0106
-0.87918 1.0104
-0.87718 1.0102
-0.87518 1.0099
-0.87317 1.0096
-0.87117 1.0093
-0.86917 1.0089
-0.86717 1.0085
-0.86517 1.0082
-0.86317 1.0077
-0.86117 1.0073
-0.85917 1.0069
-0.85717 1.0064
-0.85517 1.006
-0.85317 1.0055
-0.85117 1.005
-0.84917 1.0046
-0.84717 1.0041
-0.84517 1.0036
-0.84317 1.0031
-0.84117 1.0026
-0.83917 1.0021
-0.83717 1.0016
-0.83517 1.0011
-0.83317 1.0007
-0.83117 1.0002
-0.82917 0.99972
-0.82717 0.99925
-0.82517 0.99879
-0.82316 0.99834
-0.82116 0.99789
-0.81916 0.99745
-0.81716 0.99703
-0.81516 0.99661
-0.81316 0.99619
-0.81116 0.99579
-0.80916 0.9954
-0.80716 0.99502
-0.80516 0.99465
-0.80316 0.9943
-0.80116 0.99395
-0.79916 0.99361
-0.79716 0.99329
-0.79516 0.99298
-0.79316 0.99267
-0.79116 0.99238
-0.78916 0.99211
-0.78716 0.99184
-0.78516 0.99159
-0.78316 0.99135
-0.78116 0.99112
-0.77916 0.9909
-0.77716 0.99069
-0.77516 0.9905
-0.77315 0.99032
-0.77115 0.99015
-0.76915 0.98999
-0.76715 0.98984
-0.76515 0.9897
-0.76315 0.98958
-0.76115 0.98946
-0.75915 0.98936
-0.75715 0.98927
-0.75515 0.98919
-0.75315 0.98912
-0.75115 0.98905
-0.74915 0.989
-0.74715 0.98896
-0.74515 0.98893
-0.74315 0.98891
-0.74115 0.9889
-0.73915 0.9889
-0.73715 0.98891
-0.73515 0.98893
-0.73315 0.98895
-0.73115 0.98899
-0.72915 0.98903
-0.72715 0.98908
-0.72515 0.98914
-0.72314 0.98921
-0.72114 0.98928
-0.71914 0.98936
-0.71714 0.98945
-0.71514 0.98955
-0.71314 0.98965
-0.71114 0.98976
-0.70914 0.98988
-0.70714 0.99
-0.70514 0.99013
-0.70314 0.99027
-0.70114 0.99041
-0.69914 0.99055
-0.69714 0.99071
-0.69514 0.99086
-0.69314 0.99103
-0.69114 0.99119
-0.68914 0.99137
-0.68714 0.99154
-0.68514 0.99172
-0.68314 0.99191
-0.68114 0.9921
-0.67914 0.99229
-0.67714 0.99249
-0.67514 0.99269
-0.67313 0.99289
-0.67113 0.99309
-0.66913 0.9933
-0.66713 0.99352
-0.66513 0.99373
-0.66313 0.99395
-0.66113 0.99417
-0.65913 0.99439
-0.65713 0.99461
-0.65513 0.99484
-0.65313 0.99507
-0.65113 0.99529
-0.64913 0.99553
-0.64713 0.99576
-0.64513 0.99599
-0.64313 0.99622
-0.64113 0.99646
-0.63913 0.99669
-0.63713 0.99693
-0.63513 0.99717
-0.63313 0.99741
-0.63113 0.99764
-0.62913 0.99788
-0.62713 0.99812
-0.62513 0.99836
-0.62312 0.9986
-0.62112 0.99883
-0.61912 0.99907
-0.61712 0.99931
-0.61512 0.99954
-0.61312 0.99978
-0.61112 1
-0.60912 1.0002
-0.60712 1.0005
-0.60512 1.0007
-0.60312 1.0009
-0.60112 1.0012
-0.59912 1.0014
-0.59712 1.0016
-0.59512 1.0019
-0.59312 1.0021
-0.59112 1.0023
-0.58912 1.0025
-0.58712 1.0027
-0.58512 1.003
-0.58312 1.0032
-0.58112 1.0034
-0.57912 1.0036
-0.57712 1.0038
-0.57512 1.004
-0.57311 1.0042
-0.57111 1.0044
-0.56911 1.0046
-0.56711 1.0048
-0.56511 1.005
-0.56311 1.0052
-0.56111 1.0054
-0.55911 1.0056
-0.55711 1.0058
-0.55511 1.0059
-0.55311 1.0061
-0.55111 1.0063
-0.54911 1.0065
-0.54711 1.0066
-0.54511 1.0068
-0.54311 1.007
-0.54111 1.0071
-0.53911 1.0073
-0.53711 1.0074
-0.53511 1.0076
-0.53311 1.0078
-0.53111 1.0079
-0.52911 1.008
-0.52711 1.0082
-0.52511 1.0083
-0.5231 1.0085
-0.5211 1.0086
-0.5191 1.0087
-0.5171 1.0088
-0.5151 1.009
-0.5131 1.0091
-0.5111 1.0092
-0.5091 1.0093
-0.5071 1.0094
-0.5051 1.0095
-0.5031 1.0096
-0.5011 1.0097
-0.4991 1.0098
-0.4971 1.0099
-0.4951 1.01
-0.4931 1.0101
-0.4911 1.0101
-0.4891 1.0102
-0.4871 1.0103
-0.4851 1.0104
-0.4831 1.0104
-0.4811 1.0105
-0.4791 1.0106
-0.4771 1.0106
-0.4751 1.0107
-0.47309 1.0107
-0.47109 1.0108
-0.46909 1.0108
-0.46709 1.0109
-0.46509 1.0109
-0.46309 1.0109
-0.46109 1.011
-0.45909 1.011
-0.45709 1.011
-0.45509 1.011
-0.45309 1.0111
-0.45109 1.0111
-0.44909 1.0111
-0.44709 1.0111
-0.44509 1.0111
-0.44309 1.0111
-0.44109 1.0111
-0.43909 1.0111
-0.43709 1.0111
-0.43509 1.0111
-0.43309 1.0111
-0.43109 1.0111
-0.42909 1.011
-0.42709 1.011
-0.42509 1.011
-0.42308 1.011
-0.42108 1.0109
-0.41908 1.0109
-0.41708 1.0109
-0.41508 1.0108
-0.41308 1.0108
-0.41108 1.0107
-0.40908 1.0107
-0.40708 1.0106
-0.40508 1.0106
-0.40308 1.0105
-0.40108 1.0105
-0.39908 1.0104
-0.39708 1.0104
-0.39508 1.0103
-0.39308 1.0102
-0.39108 1.0102
-0.38908 1.0101
-0.38708 1.01
-0.38508 1.0099
-0.38308 1.0099
-0.38108 1.0098
-0.37908 1.0097
-0.37708 1.0096
-0.37508 1.0095
-0.37307 1.0094
-0.37107 1.0093
-0.36907 1.0092
-0.36707 1.0092
-0.36507 1.0091
-0.36307 1.009
-0.36107 1.0089
-0.35907 1.0087
-0.35707 1.0086
-0.35507 1.0085
-0.35307 1.0084
-0.35107 1.0083
-0.34907 1.0082
-0.34707 1.0081
-0.34507 1.008
-0.34307 1.0079
-0.34107 1.0077
-0.33907 1.0076
-0.33707 1.0075
-0.33507 1.0074
-0.33307 1.0072
-0.33107 1.0071
-0.32907 1.007
-0.32707 1.0069
-0.32507 1.0067
-0.32306 1.0066
-0.32106 1.0065
-0.31906 1.0063
-0.31706 1.0062
-0.31506 1.0061
-0.31306 1.0059
-0.31106 1.0058
-0.30906 1.0056
-0.30706 1.0055
-0.30506 1.0054
-0.30306 1.0052
-0.30106 1.0051
-0.29906 1.0049
-0.29706 1.0048
-0.29506 1.0046
-0.29306 1.0045
-0.29106 1.0043
-0.28906 1.0042
-0.28706 1.004
-0.28506 1.0039
-0.28306 1.0037
-0.28106 1.0036
-0.27906 1.0034
-0.27706 1.0033
-0.27506 1.0031
-0.27305 1.003
-0.27105 1.0028
-0.26905 1.0027
-0.26705 1.0025
-0.26505 1.0024
-0.26305 1.0022
-0.26105 1.002
-0.25905 1.0019
-0.25705 1.0017
-0.25505 1.0016
-0.25305 1.0014
-0.25105 1.0013
-0.24905 1.0011
-0.24705 1.001
-0.24505 1.0008
-0.24305 1.0006
-0.24105 1.0005
-0.23905 1.0003
-0.23705 1.0002
-0.23505 1
-0.23305 0.99987
-0.23105 0.99971
-0.22905 0.99956
-0.22705 0.9994
-0.22505 0.99925
-0.22304 0.99909
-0.22104 0.99894
-0.21904 0.99879
-0.21704 0.99864
-0.21504 0.99848
-0.21304 0.99833
-0.21104 0.99818
-0.20904 0.99803
-0.20704 0.99788
-0.20504 0.99773
-0.20304 0.99758
-0.20104 0.99743
-0.19904 0.99728
-0.19704 0.99713
-0.19504 0.99699
-0.19304 0.99684
-0.19104 0.9967
-0.18904 0.99655
-0.18704 0.99641
-0.18504 0.99626
-0.18304 0.99612
-0.18104 0.99598
-0.17904 0.99584
-0.17704 0.9957
-0.17504 0.99556
-0.17303 0.99542
-0.17103 0.99529
-0.16903 0.99515
-0.16703 0.99502
-0.16503 0.99488
-0.16303 0.99475
-0.16103 0.99462
-0.15903 0.99449
-0.15703 0.99436
-0.15503 0.99423
-0.15303 0.9941
-0.15103 0.99398
-0.14903 0.99385
-0.14703 0.99373
-0.14503 0.99361
-0.14303 0.99348
-0.14103 0.99336
-0.13903 0.99325
-0.13703 0.99313
-0.13503 0.99301
-0.13303 0.9929
-0.13103 0.99278
-0.12903 0.99267
-0.12703 0.99256
-0.12503 0.99245
-0.12302 0.99234
-0.12102 0.99224
-0.11902 0.99213
-0.11702 0.99203
-0.11502 0.99193
-0.11302 0.99183
-0.11102 0.99173
-0.10902 0.99163
-0.10702 0.99153
-0.10502 0.99144
-0.10302 0.99135
-0.10102 0.99126
-0.09902 0.99117
-0.097019 0.99108
-0.095019 0.99099
-0.093019 0.99091
-0.091018 0.99082
-0.089018 0.99074
-0.087017 0.99066
-0.085017 0.99058
-0.083017 0.99051
-0.081016 0.99043
-0.079016 0.99036
-0.077015 0.99029
-0.075015 0.99022
-0.073015 0.99015
-0.071014 0.99008
-0.069014 0.99002
-0.067013 0.98995
-0.065013 0.98989
-0.063013 0.98983
-0.061012 0.98978
-0.059012 0.98972
-0.057011 0.98967
-0.055011 0.98961
-0.053011 0.98956
-0.05101 0.98951
-0.04901 0.98947
-0.047009 0.98942
-0.045009 0.98938
-0.043009 0.98934
-0.041008 0.9893
-0.039008 0.98926
-0.037007 0.98922
-0.035007 0.98919
-0.033007 0.98916
-0.031006 0.98913
-0.029006 0.9891
-0.027005 0.98907
-0.025005 0.98905
-0.023005 0.98903
-0.021004 0.98901
-0.019004 0.98899
-0.017003 0.98897
-0.015003 0.98895
-0.013003 0.98894
-0.011002 0.98893
-0.0090018 0.98892
-0.0070014 0.98891
-0.005001 0.98891
-0.0030006 0.9889
-0.0010002 0.9889
0.0010002 0.9889
0.0030006 0.9889
0.005001 0.98891
0.0070014 0.98891
0.0090018 0.98892
0.011002 0.98893
0.013003 0.98894
0.015003 0.98895
0.017003 0.98897
0.019004 0.98899
0.021004 0.98901
0.023005 0.98903
0.025005 0.98905
0.027005 0.98907
0.029006 0.9891
0.031006 0.98913
0.033007 0.98916
0.035007 0.98919
0.037007 0.98922
0.039008 0.98926
0.041008 0.9893
0.043009 0.98934
0.045009 0.98938
0.047009 0.98942
0.04901 0.98947
0.05101 0.98951
0.053011 0.98956
0.055011 0.98961
0.057011 0.98967
0.059012 0.98972
0.061012 0.98978
0.063013 0.98983
0.065013 0.98989
0.067013 0.98995
0.069014 0.99002
0.071014 0.99008
0.073015 0.99015
0.075015 0.99022
0.077015 0.99029
0.079016 0.99036
0.081016 0.99043
0.083017 0.99051
0.085017 0.99058
0.087017 0.99066
0.089018 0.99074
0.091018 0.99082
0.093019 0.99091
0.095019 0.99099
0.097019 0.99108
0.09902 0.99117
0.10102 0.99126
0.10302 0.99135
0.10502 0.99144
0.10702 0.99153
0.10902 0.99163
0.11102 0.99173
0.11302 0.99183
0.11502 0.99193
0.11702 0.99203
0.11902 0.99213
0.12102 0.99224
0.12302 0.99234
0.12503 0.99245
0.12703 0.99256
0.12903 0.99267
0.13103 0.99278
0.13303 0.9929
0.13503 0.99301
0.13703 0.99313
0.13903 0.99325
0.14103 0.99336
0.14303 0.99348
0.14503 0.99361
0.14703 0.99373
0.14903 0.99385
0.15103 0.99398
0.15303 0.9941
0.15503 0.99423
0.15703 0.99436
0.15903 0.99449
0.16103 0.99462
0.16303 0.99475
0.16503 0.99488
0.16703 0.99502
0.16903 0.99515
0.17103 0.99529
0.17303 0.99542
0.17504 0.99556
0.17704 0.9957
0.17904 0.99584
0.18104 0.99598
0.18304 0.99612
0.18504 0.99626
0.18704 0.99641
0.18904 0.99655
0.19104 0.9967
0.19304 0.99684
0.19504 0.99699
0.19704 0.99713
0.19904 0.99728
0.20104 0.99743
0.20304 0.99758
0.20504 0.99773
0.20704 0.99788
0.20904 0.99803
0.21104 0.99818
0.21304 0.99833
0.21504 0.99848
0.21704 0.99864
0.21904 0.99879
0.22104 0.99894
0.22304 0.99909
0.22505 0.99925
0.22705 0.9994
0.22905 0.99956
0.23105 0.99971
0.23305 0.99987
0.23505 1
0.23705 1.0002
0.23905 1.0003
0.24105 1.0005
0.24305 1.0006
0.24505 1.0008
0.24705 1.001
0.24905 1.0011
0.25105 1.0013
0.25305 1.0014
0.25505 1.0016
0.25705 1.0017
0.25905 1.0019
0.26105 1.002
0.26305 1.0022
0.26505 1.0024
0.26705 1.0025
0.26905 1.0027
0.27105 1.0028
0.27305 1.003
0.27506 1.0031
0.27706 1.0033
0.27906 1.0034
0.28106 1.0036
0.28306 1.0037
0.28506 1.0039
0.28706 1.004
0.28906 1.0042
0.29106 1.0043
0.29306 1.0045
0.29506 1.0046
0.29706 1.0048
0.29906 1.0049
0.30106 1.0051
0.30306 1.0052
0.30506 1.0054
0.30706 1.0055
0.30906 1.0056
0.31106 1.0058
0.31306 1.0059
0.31506 1.0061
0.31706 1.0062
0.31906 1.0063
0.32106 1.0065
0.32306 1.0066
0.32507 1.0067
0.32707 1.0069
0.32907 1.007
0.33107 1.0071
0.33307 1.0072
0.33507 1.0074
0.33707 1.0075
0.33907 1.0076
0.34107 1.0077
0.34307 1.0079
0.34507 1.008
0.34707 1.0081
0.34907 1.0082
0.35107 1.0083
0.35307 1.0084
0.35507 1.0085
0.35707 1.0086
0.35907 1.0087
0.36107 1.0089
0.36307 1.009
0.36507 1.0091
0.36707 1.0092
0.36907 1.0092
0.37107 1.0093
0.37307 1.0094
0.37508 1.0095
0.37708 1.0096
0.37908 1.0097
0.38108 1.0098
0.38308 1.0099
0.38508 1.0099
0.38708 1.01
0.38908 1.0101
0.39108 1.0102
0.39308 1.0102
0.39508 1.0103
0.39708 1.0104
0.39908 1.0104
0.40108 1.0105
0.40308 1.0105
0.40508 1.0106
0.40708 1.0106
0.40908 1.0107
0.41108 1.0107
0.41308 1.0108
0.41508 1.0108
0.41708 1.0109
0.41908 1.0109
0.42108 1.0109
0.42308 1.011
0.42509 1.011
0.42709 1.011
0.42909 1.011
0.43109 1.0111
0.43309 1.0111
0.43509 1.0111
0.43709 1.0111
0.43909 1.0111
0.44109 1.0111
0.44309 1.0111
0.44509 1.0111
0.44709 1.0111
0.44909 1.0111
0.45109 1.0111
0.45309 1.0111
0.45509 1.011
0.45709 1.011
0.45909 1.011
0.46109 1.011
0.46309 1.0109
0.46509 1.0109
0.46709 1.0109
0.46909 1.0108
0.47109 1.0108
0.47309 1.0107
0.4751 1.0107
0.4771 1.0106
0.4791 1.0106
0.4811 1.0105
0.4831 1.0104
0.4851 1.0104
0.4871 1.0103
0.4891 1.0102
0.4911 1.0101
0.4931 1.0101
0.4951 1.01
0.4971 1.0099
0.4991 1.0098
0.5011 1.0097
0.5031 1.0096
0.5051 1.0095
0.5071 1.0094
0.5091 1.0093
0.5111 1.0092
0.5131 1.0091
0.5151 1.009
0.5171 1.0088
0.5191 1.0087
0.5211 1.0086
0.5231 1.0085
0.52511 1.0083
0.52711 1.0082
0.52911 1.008
0.53111 1.0079
0.53311 1.0078
0.53511 1.0076
0.53711 1.0074
0.53911 1.0073
0.54111 1.0071
0.54311 1.007
0.54511 1.0068
0.54711 1.0066
0.54911 1.0065
0.55111 1.0063
0.55311 1.0061
0.55511 1.0059
0.55711 1.0058
0.55911 1.0056
0.56111 1.0054
0.56311 1.0052
0.56511 1.005
0.56711 1.0048
0.56911 1.0046
0.57111 1.0044
0.57311 1.0042
0.57512 1.004
0.57712 1.0038
0.57912 1.0036
0.58112 1.0034
0.58312 1.0032
0.58512 1.003
0.58712 1.0027
0.58912 1.0025
0.59112 1.0023
0.59312 1.0021
0.59512 1.0019
0.59712 1.0016
0.59912 1.0014
0.60112 1.0012
0.60312 1.0009
0.60512 1.0007
0.60712 1.0005
0.60912 1.0002
0.61112 1
0.61312 0.99978
0.61512 0.99954
0.61712 0.99931
0.61912 0.99907
0.62112 0.99883
0.62312 0.9986
0.62513 0.99836
0.62713 0.99812
0.62913 0.99788
0.63113 0.99764
0.63313 0.99741
0.63513 0.99717
0.63713 0.99693
0.63913 0.99669
0.64113 0.99646
0.64313 0.99622
0.64513 0.99599
0.64713 0.99576
0.64913 0.99553
0.65113 0.99529
0.65313 0.99507
0.65513 0.99484
0.65713 0.99461
0.65913 0.99439
0.66113 0.99417
0.66313 0.99395
0.66513 0.99373
0.66713 0.99352
0.66913 0.9933
0.67113 0.99309
0.67313 0.99289
0.67514 0.99269
0.67714 0.99249
0.67914 0.99229
0.68114 0.9921
0.68314 0.99191
0.68514 0.99172
0.68714 0.99154
0.68914 0.99137
0.69114 0.99119
0.69314 0.99103
0.69514 0.99086
0.69714 0.99071
0.69914 0.99055
0.70114 0.99041
0.70314 0.99027
0.70514 0.99013
0.70714 0.99
0.70914 0.98988
0.71114 0.98976
0.71314 0.98965
0.71514 0.98955
0.71714 0.98945
0.71914 0.98936
0.72114 0.98928
0.72314 0.98921
0.72515 0.98914
0.72715 0.98908
0.72915 0.98903
0.73115 0.98899
0.73315 0.98895
0.73515 0.98893
0.73715 0.98891
0.73915 0.9889
0.74115 0.9889
0.74315 0.98891
0.74515 0.98893
0.74715 0.98896
0.74915 0.989
0.75115 0.98905
0.75315 0.98912
0.75515 0.98919
0.75715 0.98927
0.75915 0.98936
0.76115 0.98946
0.76315 0.98958
0.76515 0.9897
0.76715 0.98984
0.76915 0.98999
0.77115 0.99015
0.77315 0.99032
0.77516 0.9905
0.77716 0.99069
0.77916 0.9909
0.78116 0.99112
0.78316 0.99135
0.78516 0.99159
0.78716 0.99184
0.78916 0.99211
0.79116 0.99238
0.79316 0.99267
0.79516 0.99298
0.79716 0.99329
0.79916 0.99361
0.80116 0.99395
0.80316 0.9943
0.80516 0.99465
0.80716 0.99502
0.80916 0.9954
0.81116 0.99579
0.81316 0.99619
0.81516 0.99661
0.81716 0.99703
0.81916 0.99745
0.82116 0.99789
0.82316 0.99834
0.82517 0.99879
0.82717 0.99925
0.82917 0.99972
0.83117 1.0002
0.83317 1.0007
0.83517 1.0011
0.83717 1.0016
0.83917 1.0021
0.84117 1.0026
0.84317 1.0031
0.84517 1.0036
0.84717 1.0041
0.84917 1.0046
0.85117 1.005
0.85317 1.0055
0.85517 1.006
0.85717 1.0064
0.85917 1.0069
0.86117 1.0073
0.86317 1.0077
0.86517 1.0082
0.86717 1.0085
0.86917 1.0089
0.87117 1.0093
0.87317 1.0096
0.87518 1.0099
0.87718 1.0102
0.87918 1.0104
0.88118 1.0106
0.88318 1.0108
0.88518 1.0109
0.88718 1.011
0.88918 1.0111
0.89118 1.0111
0.89318 1.0111
0.89518 1.011
0.89718 1.0108
0.89918 1.0106
0.90118 1.0104
0.90318 1.0101
0.90518 1.0097
0.90718 1.0093
0.90918 1.0088
0.91118 1.0083
0.91318 1.0077
0.91518 1.007
0.91718 1.0062
0.91918 1.0054
0.92118 1.0046
0.92318 1.0037
0.92519 1.0027
0.92719 1.0017
0.92919 1.0006
0.93119 0.99954
0.93319 0.99842
0.93519 0.99729
0.93719 0.99616
0.93919 0.99504
0.94119 0.99395
0.94319 0.9929
0.94519 0.99192
0.94719 0.99104
0.94919 0.99026
0.95119 0.98963
0.95319 0.98918
0.95519 0.98894
0.95719 0.98893
0.95919 0.9892
0.96119 0.98979
0.96319 0.99071
0.96519 0.992
0.96719 0.99367
0.96919 0.99571
0.97119 0.99811
0.97319 1.0008
0.9752 1.0036
0.9772 1.0064
0.9792 1.0089
0.9812 1.0106
0.9832 1.0111
0.9852 1.0097
0.9872 1.006
0.9892 0.99992
0.9912 0.99285
0.9932 0.9889
0.9952 0.99629
0.9972 1.0107
0.9992 0.79587
1.0012 0.10682
1.0032 -0.010543
1.0052 0.0063568
1.0072 0.010948
1.0092 0.006083
1.0112 -0.00087048
1.0132 -0.0065227
1.0152 -0.0098921
1.0172 -0.011081
1.0192 -0.010573
1.0212 -0.0089141
1.0232 -0.0065762
1.0252 -0.0039265
1.0272 -0.0012286
1.0292 0.00134
1.0312 0.0036678
1.0332 0.0056916
1.0352 0.0073827
1.0372 0.0087357
1.0392 0.0097607
1.0412 0.010477
1.0432 0.010911
1.0452 0.011091
1.0472 0.011045
1.0492 0.010802
1.0512 0.010391
1.0532 0.0098373
1.0552 0.0091652
1.0572 0.0083969
1.0592 0.0075525
1.0612 0.0066499
1.0632 0.0057053
1.0652 0.0047329
1.0672 0.0037452
1.0692 0.0027531
1.0712 0.0017662
1.0732 0.00079262
1.0752 -0.00016071
1.0772 -0.0010879
1.0792 -0.001984
1.0812 -0.0028451
1.0832 -0.0036678
1.0852 -0.0044496
1.0872 -0.0051885
1.0892 -0.0058831
1.0912 -0.0065325
1.0932 -0.0071361
1.0952 -0.0076937
1.0972 -0.0082056
1.0992 -0.008672
1.1012 -0.0090936
1.1032 -0.0094713
1.1052 -0.0098061
1.1072 -0.010099
1.1092 -0.010351
1.1112 -0.010564
1.1132 -0.010739
1.1152 -0.010878
1.1172 -0.010982
1.1192 -0.011052
1.1212 -0.01109
1.1232 -0.011098
1.1252 -0.011077
1.1272 -0.011029
1.1292 -0.010955
1.1312 -0.010856
1.1332 -0.010734
1.1352 -0.010591
1.1372 -0.010427
1.1392 -0.010244
1.1412 -0.010044
1.1432 -0.0098272
1.1452 -0.0095952
1.1472 -0.0093491
1.1492 -0.0090901
1.1512 -0.0088193
1.1532 -0.0085375
1.1552 -0.0082459
1.1572 -0.0079453
1.1592 -0.0076368
1.1612 -0.007321
1.1632 -0.0069989
1.1652 -0.0066712
1.1672 -0.0063387
1.1692 -0.006002
1.1712 -0.0056619
1.1732 -0.0053189
1.1752 -0.0049737
1.1772 -0.0046268
1.1792 -0.0042789
1.1812 -0.0039302
1.1832 -0.0035815
1.1852 -0.003233
1.1872 -0.0028853
1.1892 -0.0025387
1.1912 -0.0021935
1.1932 -0.0018502
1.1952 -0.0015091
1.1972 -0.0011704
1.1992 -0.00083449
1.2012 -0.00050158
1.2032 -0.00017192
1.2052 0.00015426
1.2072 0.00047674
1.2092 0.00079534
1.2112 0.0011099
1.2132 0.0014202
1.2152 0.0017261
1.2172 0.0020275
1.2192 0.0023243
1.2212 0.0026164
1.2232 0.0029035
1.2252 0.0031858
1.2272 0.003463
1.2292 0.0037352
1.2312 0.0040021
1.2332 0.0042639
1.2352 0.0045205
1.2372 0.0047717
1.2392 0.0050176
1.2412 0.0052582
1.2432 0.0054935
1.2452 0.0057233
1.2472 0.0059478
1.2492 0.0061669
1.2513 0.0063807
1.2533 0.0065891
1.2553 0.0067921
1.2573 0.0069898
1.2593 0.0071823
1.2613 0.0073694
1.2633 0.0075513
1.2653 0.0077279
1.2673 0.0078994
1.2693 0.0080657
1.2713 0.0082269
1.2733 0.0083831
1.2753 0.0085342
1.2773 0.0086804
1.2793 0.0088216
1.2813 0.0089579
1.2833 0.0090894
1.2853 0.0092162
1.2873 0.0093382
1.2893 0.0094555
1.2913 0.0095683
1.2933 0.0096764
1.2953 0.0097801
1.2973 0.0098794
1.2993 0.0099742
1.3013 0.010065
1.3033 0.010151
1.3053 0.010233
1.3073 0.010311
1.3093 0.010385
1.3113 0.010455
1.3133 0.010521
1.3153 0.010582
1.3173 0.010641
1.3193 0.010695
1.3213 0.010746
1.3233 0.010792
1.3253 0.010836
1.3273 0.010876
1.3293 0.010912
1.3313 0.010945
1.3333 0.010975
1.3353 0.011001
1.3373 0.011024
1.3393 0.011044
1.3413 0.01106
1.3433 0.011074
1.3453 0.011085
1.3473 0.011092
1.3493 0.011097
1.3513 0.011099
1.3533 0.011098
1.3553 0.011095
1.3573 0.011088
1.3593 0.01108
1.3613 0.011068
1.3633 0.011054
1.3653 0.011038
1.3673 0.011019
1.3693 0.010998
1.3713 0.010974
1.3733 0.010948
1.3753 0.01092
1.3773 0.01089
1.3793 0.010857
1.3813 0.010823
1.3833 0.010787
1.3853 0.010748
1.3873 0.010708
1.3893 0.010665
1.3913 0.010621
1.3933 0.010575
1.3953 0.010528
1.3973 0.010478
1.3993 0.010427
1.4013 0.010374
1.4033 0.01032
1.4053 0.010264
1.4073 0.010206
1.4093 0.010147
1.4113 0.010087
1.4133 0.010025
1.4153 0.0099616
1.4173 0.0098971
1.4193 0.0098312
1.4213 0.009764
1.4233 0.0096956
1.4253 0.009626
1.4273 0.0095553
1.4293 0.0094833
1.4313 0.0094103
1.4333 0.0093362
1.4353 0.0092611
1.4373 0.009185
1.4393 0.0091079
1.4413 0.0090298
1.4433 0.0089508
1.4453 0.0088709
1.4473 0.0087901
1.4493 0.0087085
1.4513 0.0086261
1.4533 0.0085429
1.4553 0.008459
1.4573 0.0083743
1.4593 0.0082889
1.4613 0.0082028
1.4633 0.0081161
1.4653 0.0080287
1.4673 0.0079407
1.4693 0.0078522
1.4713 0.007763
1.4733 0.0076734
1.4753 0.0075832
1.4773 0.0074925
1.4793 0.0074013
1.4813 0.0073097
1.4833 0.0072176
1.4853 0.0071251
1.4873 0.0070322
1.4893 0.006939
1.4913 0.0068454
1.4933 0.0067514
1.4953 0.0066571
1.4973 0.0065626
1.4993 0.0064677
1.5013 0.0063725
1.5033 0.0062772
1.5053 0.0061815
1.5073 0.0060857
1.5093 0.0059896
1.5113 0.0058934
1.5133 0.005797
1.5153 0.0057004
1.5173 0.0056037
1.5193 0.0055068
1.5213 0.0054098
1.5233 0.0053128
1.5253 0.0052156
1.5273 0.0051184
1.5293 0.0050211
1.5313 0.0049237
1.5333 0.0048263
1.5353 0.0047289
1.5373 0.0046315
1.5393 0.0045341
1.5413 0.0044366
1.5433 0.0043393
1.5453 0.0042419
1.5473 0.0041446
1.5493 0.0040473
1.5513 0.0039501
1.5533 0.0038529
1.5553 0.0037559
1.5573 0.0036589
1.5593 0.0035621
1.5613 0.0034653
1.5633 0.0033687
1.5653 0.0032722
1.5673 0.0031758
1.5693 0.0030796
1.5713 0.0029835
1.5733 0.0028876
1.5753 0.0027919
1.5773 0.0026963
1.5793 0.0026009
1.5813 0.0025057
1.5833 0.0024107
1.5853 0.002316
1.5873 0.0022214
1.5893 0.002127
1.5913 0.0020329
1.5933 0.001939
1.5953 0.0018453
1.5973 0.0017519
1.5993 0.0016587
1.6013 0.0015658
1.6033 0.0014732
1.6053 0.0013808
1.6073 0.0012886
1.6093 0.0011968
1.6113 0.0011052
1.6133 0.0010139
1.6153 0.00092296
1.6173 0.00083226
1.6193 0.00074186
1.6213 0.00065176
1.6233 0.00056197
1.6253 0.0004725
1.6273 0.00038333
1.6293 0.00029449
1.6313 0.00020597
1.6333 0.00011777
1.6353 2.9909e-05
1.6373 -5.7623e-05
1.6393 -0.00014482
1.6413 -0.00023167
1.6433 -0.00031819
1.6453 -0.00040436
1.6473 -0.00049017
1.6493 -0.00057564
1.6513 -0.00066076
1.6533 -0.00074551
1.6553 -0.00082991
1.6573 -0.00091395
1.6593 -0.00099762
1.6613 -0.0010809
1.6633 -0.0011639
1.6653 -0.0012464
1.6673 -0.0013286
1.6693 -0.0014105
1.6713 -0.0014919
1.6733 -0.001573
1.6753 -0.0016537
1.6773 -0.001734
1.6793 -0.0018139
1.6813 -0.0018934
1.6833 -0.0019726
1.6853 -0.0020514
1.6873 -0.0021297
1.6893 -0.0022077
1.6913 -0.0022853
1.6933 -0.0023625
1.6953 -0.0024393
1.6973 -0.0025158
1.6993 -0.0025918
1.7013 -0.0026674
1.7033 -0.0027427
1.7053 -0.0028175
1.7073 -0.0028919
1.7093 -0.002966
1.7113 -0.0030396
1.7133 -0.0031129
1.7153 -0.0031857
1.7173 -0.0032582
1.7193 -0.0033302
1.7213 -0.0034019
1.7233 -0.0034731
1.7253 -0.003544
1.7273 -0.0036144
1.7293 -0.0036844
1.7313 -0.0037541
1.7333 -0.0038233
1.7353 -0.0038921
1.7373 -0.0039606
1.7393 -0.0040286
1.7413 -0.0040962
1.7433 -0.0041635
1.7453 -0.0042303
1.7473 -0.0042967
1.7493 -0.0043627
1.7514 -0.0044283
1.7534 -0.0044936
1.7554 -0.0045584
1.7574 -0.0046228
1.7594 -0.0046868
1.7614 -0.0047505
1.7634 -0.0048137
1.7654 -0.0048765
1.7674 -0.0049389
1.7694 -0.005001
1.7714 -0.0050626
1.7734 -0.0051238
1.7754 -0.0051847
1.7774 -0.0052451
1.7794 -0.0053052
1.7814 -0.0053649
1.7834 -0.0054241
1.7854 -0.005483
1.7874 -0.0055415
1.7894 -0.0055996
1.7914 -0.0056573
1.7934 -0.0057146
1.7954 -0.0057716
1.7974 -0.0058281
1.7994 -0.0058843
1.8014 -0.00594
1.8034 -0.0059954
1.8054 -0.0060504
1.8074 -0.0061051
1.8094 -0.0061593
1.8114 -0.0062132
1.8134 -0.0062667
1.8154 -0.0063198
1.8174 -0.0063725
1.8194 -0.0064248
1.8214 -0.0064768
1.8234 -0.0065284
1.8254 -0.0065797
1.8274 -0.0066305
1.8294 -0.006681
1.8314 -0.0067311
1.8334 -0.0067809
1.8354 -0.0068303
1.8374 -0.0068793
1.8394 -0.0069279
1.8414 -0.0069762
1.8434 -0.0070241
1.8454 -0.0070717
1.8474 -0.0071189
1.8494 -0.0071657
1.8514 -0.0072122
1.8534 -0.0072584
1.8554 -0.0073041
1.8574 -0.0073496
1.8594 -0.0073946
1.8614 -0.0074393
1.8634 -0.0074837
1.8654 -0.0075277
1.8674 -0.0075714
1.8694 -0.0076147
1.8714 -0.0076577
1.8734 -0.0077003
1.8754 -0.0077426
1.8774 -0.0077846
1.8794 -0.0078262
1.8814 -0.0078675
1.8834 -0.0079084
1.8854 -0.007949
1.8874 -0.0079893
1.8894 -0.0080292
1.8914 -0.0080688
1.8934 -0.0081081
1.8954 -0.008147
1.8974 -0.0081857
1.8994 -0.0082239
1.9014 -0.0082619
1.9034 -0.0082995
1.9054 -0.0083369
1.9074 -0.0083739
1.9094 -0.0084105
1.9114 -0.0084469
1.9134 -0.0084829
1.9154 -0.0085187
1.9174 -0.0085541
1.9194 -0.0085892
1.9214 -0.008624
1.9234 -0.0086585
1.9254 -0.0086926
1.9274 -0.0087265
1.9294 -0.0087601
1.9314 -0.0087933
1.9334 -0.0088263
1.9354 -0.0088589
1.9374 -0.0088913
1.9394 -0.0089233
1.9414 -0.0089551
1.9434 -0.0089866
1.9454 -0.0090177
1.9474 -0.0090486
1.9494 -0.0090792
1.9514 -0.0091095
1.9534 -0.0091395
1.9554 -0.0091692
1.9574 -0.0091986
1.9594 -0.0092278
1.9614 -0.0092566
1.9634 -0.0092852
1.9654 -0.0093135
1.9674 -0.0093415
1.9694 -0.0093693
1.9714 -0.0093968
1.9734 -0.0094239
1.9754 -0.0094509
1.9774 -0.0094775
1.9794 -0.0095039
1.9814 -0.00953
1.9834 -0.0095558
1.9854 -0.0095814
1.9874 -0.0096067
1.9894 -0.0096317
1.9914 -0.0096565
1.9934 -0.009681
1.9954 -0.0097053
1.9974 -0.0097293
1.9994 -0.009753
2.0014 -0.0097765
2.0034 -0.0097997
2.0054 -0.0098227
2.0074 -0.0098454
2.0094 -0.0098679
2.0114 -0.0098901
2.0134 -0.0099121
2.0154 -0.0099338
2.0174 -0.0099553
2.0194 -0.0099765
2.0214 -0.0099975
2.0234 -0.010018
2.0254 -0.010039
2.0274 -0.010059
2.0294 -0.010079
2.0314 -0.010099
2.0334 -0.010118
2.0354 -0.010138
2.0374 -0.010157
2.0394 -0.010176
2.0414 -0.010194
2.0434 -0.010213
2.0454 -0.010231
2.0474 -0.010249
2.0494 -0.010267
2.0514 -0.010284
2.0534 -0.010301
2.0554 -0.010319
2.0574 -0.010335
2.0594 -0.010352
2.0614 -0.010368
2.0634 -0.010385
2.0654 -0.010401
2.0674 -0.010416
2.0694 -0.010432
2.0714 -0.010447
2.0734 -0.010462
2.0754 -0.010477
2.0774 -0.010492
2.0794 -0.010506
2.0814 -0.010521
2.0834 -0.010535
2.0854 -0.010549
2.0874 -0.010562
2.0894 -0.010576
2.0914 -0.010589
2.0934 -0.010602
2.0954 -0.010615
2.0974 -0.010628
2.0994 -0.01064
2.1014 -0.010653
2.1034 -0.010665
2.1054 -0.010677
2.1074 -0.010688
2.1094 -0.0107
2.1114 -0.010711
2.1134 -0.010722
2.1154 -0.010733
2.1174 -0.010744
2.1194 -0.010755
2.1214 -0.010765
2.1234 -0.010775
2.1254 -0.010785
2.1274 -0.010795
2.1294 -0.010805
2.1314 -0.010814
2.1334 -0.010824
2.1354 -0.010833
2.1374 -0.010842
2.1394 -0.010851
2.1414 -0.010859
2.1434 -0.010868
2.1454 -0.010876
2.1474 -0.010884
2.1494 -0.010892
2.1514 -0.0109
2.1534 -0.010908
2.1554 -0.010915
2.1574 -0.010922
2.1594 -0.01093
2.1614 -0.010937
2.1634 -0.010943
2.1654 -0.01095
2.1674 -0.010957
2.1694 -0.010963
2.1714 -0.010969
2.1734 -0.010975
2.1754 -0.010981
2.1774 -0.010987
2.1794 -0.010992
2.1814 -0.010998
2.1834 -0.011003
2.1854 -0.011008
2.1874 -0.011013
2.1894 -0.011018
2.1914 -0.011022
2.1934 -0.011027
2.1954 -0.011031
2.1974 -0.011035
2.1994 -0.01104
2.2014 -0.011043
2.2034 -0.011047
2.2054 -0.011051
2.2074 -0.011054
2.2094 -0.011058
2.2114 -0.011061
2.2134 -0.011064
2.2154 -0.011067
2.2174 -0.01107
2.2194 -0.011073
2.2214 -0.011075
2.2234 -0.011078
2.2254 -0.01108
2.2274 -0.011082
2.2294 -0.011084
2.2314 -0.011086
2.2334 -0.011088
2.2354 -0.011089
2.2374 -0.011091
2.2394 -0.011092
2.2414 -0.011093
2.2434 -0.011095
2.2454 -0.011096
2.2474 -0.011096
2.2494 -0.011097
2.2515 -0.011098
2.2535 -0.011098
2.2555 -0.011099
2.2575 -0.011099
2.2595 -0.011099
2.2615 -0.011099
2.2635 -0.011099
2.2655 -0.011099
2.2675 -0.011099
2.2695 -0.011098
2.2715 -0.011098
2.2735 -0.011097
2.2755 -0.011096
2.2775 -0.011095
2.2795 -0.011094
2.2815 -0.011093
2.2835 -0.011092
2.2855 -0.011091
2.2875 -0.011089
2.2895 -0.011088
2.2915 -0.011086
2.2935 -0.011084
2.2955 -0.011082
2.2975 -0.01108
2.2995 -0.011078
2.3015 -0.011076
2.3035 -0.011074
2.3055 -0.011072
2.3075 -0.011069
2.3095 -0.011067
2.3115 -0.011064
2.3135 -0.011061
2.3155 -0.011058
2.3175 -0.011055
2.3195 -0.011052
2.3215 -0.011049
2.3235 -0.011046
2.3255 -0.011042
2.3275 -0.011039
2.3295 -0.011035
2.3315 -0.011032
2.3335 -0.011028
2.3355 -0.011024
2.3375 -0.01102
2.3395 -0.011016
2.3415 -0.011012
2.3435 -0.011008
2.3455 -0.011004
2.3475 -0.010999
2.3495 -0.010995
2.3515 -0.01099
2.3535 -0.010986
2.3555 -0.010981
2.3575 -0.010976
2.3595 -0.010971
2.3615 -0.010966
2.3635 -0.010961
2.3655 -0.010956
2.3675 -0.010951
2.3695 -0.010946
2.3715 -0.01094
2.3735 -0.010935
2.3755 -0.010929
2.3775 -0.010924
2.3795 -0.010918
2.3815 -0.010912
2.3835 -0.010907
2.3855 -0.010901
2.3875 -0.010895
2.3895 -0.010889
2.3915 -0.010882
2.3935 -0.010876
2.3955 -0.01087
2.3975 -0.010863
2.3995 -0.010857
2.4015 -0.010851
2.4035 -0.010844
2.4055 -0.010837
2.4075 -0.010831
2.4095 -0.010824
2.4115 -0.010817
2.4135 -0.01081
2.4155 -0.010803
2.4175 -0.010796
2.4195 -0.010789
2.4215 -0.010781
2.4235 -0.010774
2.4255 -0.010767
2.4275 -0.010759
2.4295 -0.010752
2.4315 -0.010744
2.4335 -0.010737
2.4355 -0.010729
2.4375 -0.010721
2.4395 -0.010714
2.4415 -0.010706
2.4435 -0.010698
2.4455 -0.01069
2.4475 -0.010682
2.4495 -0.010674
2.4515 -0.010665
2.4535 -0.010657
2.4555 -0.010649
2.4575 -0.010641
2.4595 -0.010632
2.4615 -0.010624
2.4635 -0.010615
2.4655 -0.010607
2.4675 -0.010598
2.4695 -0.010589
2.4715 -0.010581
2.4735 -0.010572
2.4755 -0.010563
2.4775 -0.010554
2.4795 -0.010545
2.4815 -0.010536
2.4835 -0.010527
2.4855 -0.010518
2.4875 -0.010509
2.4895 -0.010499
2.4915 -0.01049
2.4935 -0.010481
2.4955 -0.010471
2.4975 -0.010462
2.4995 -0.010452
2.5015 -0.010443
2.5035 -0.010433
2.5055 -0.010424
2.5075 -0.010414
2.5095 -0.010404
2.5115 -0.010395
2.5135 -0.010385
2.5155 -0.010375
2.5175 -0.010365
2.5195 -0.010355
2.5215 -0.010345
2.5235 -0.010335
2.5255 -0.010325
2.5275 -0.010315
2.5295 -0.010304
2.5315 -0.010294
2.5335 -0.010284
2.5355 -0.010274
2.5375 -0.010263
2.5395 -0.010253
2.5415 -0.010242
2.5435 -0.010232
2.5455 -0.010221
2.5475 -0.010211
2.5495 -0.0102
2.5515 -0.01019
2.5535 -0.010179
2.5555 -0.010168
2.5575 -0.010157
2.5595 -0.010147
2.5615 -0.010136
2.5635 -0.010125
2.5655 -0.010114
2.5675 -0.010103
2.5695 -0.010092
2.5715 -0.010081
2.5735 -0.01007
2.5755 -0.010059
2.5775 -0.010048
2.5795 -0.010036
2.5815 -0.010025
2.5835 -0.010014
2.5855 -0.010003
2.5875 -0.0099912
2.5895 -0.0099799
2.5915 -0.0099685
2.5935 -0.0099571
2.5955 -0.0099456
2.5975 -0.0099341
2.5995 -0.0099226
2.6015 -0.009911
2.6035 -0.0098995
2.6055 -0.0098878
2.6075 -0.0098762
2.6095 -0.0098645
2.6115 -0.0098528
2.6135 -0.009841
2.6155 -0.0098293
2.6175 -0.0098175
2.6195 -0.0098056
2.6215 -0.0097937
2.6235 -0.0097819
2.6255 -0.0097699
2.6275 -0.009758
2.6295 -0.009746
2.6315 -0.009734
2.6335 -0.0097219
2.6355 -0.0097099
2.6375 -0.0096978
2.6395 -0.0096857
2.6415 -0.0096735
2.6435 -0.0096613
2.6455 -0.0096491
2.6475 -0.0096369
2.6495 -0.0096247
2.6515 -0.0096124
2.6535 -0.0096001
2.6555 -0.0095878
2.6575 -0.0095754
2.6595 -0.009563
2.6615 -0.0095506
2.6635 -0.0095382
2.6655 -0.0095258
2.6675 -0.0095133
2.6695 -0.0095008
2.6715 -0.0094883
2.6735 -0.0094757
2.6755 -0.0094632
2.6775 -0.0094506
2.6795 -0.009438
2.6815 -0.0094253
2.6835 -0.0094127
2.6855 -0.0094
2.6875 -0.0093873
2.6895 -0.0093746
2.6915 -0.0093618
2.6935 -0.0093491
2.6955 -0.0093363
2.6975 -0.0093235
2.6995 -0.0093107
2.7015 -0.0092978
2.7035 -0.009285
2.7055 -0.0092721
2.7075 -0.0092592
2.7095 -0.0092463
2.7115 -0.0092333
2.7135 -0.0092204
2.7155 -0.0092074
2.7175 -0.0091944
2.7195 -0.0091814
2.7215 -0.0091684
2.7235 -0.0091553
2.7255 -0.0091423
2.7275 -0.0091292
2.7295 -0.0091161
2.7315 -0.009103
2.7335 -0.0090899
2.7355 -0.0090767
2.7375 -0.0090636
2.7395 -0.0090504
2.7415 -0.0090372
2.7435 -0.009024
2.7455 -0.0090107
2.7475 -0.0089975
2.7495 -0.0089843
2.7516 -0.008971
2.7536 -0.0089577
2.7556 -0.0089444
2.7576 -0.0089311
2.7596 -0.0089178
2.7616 -0.0089044
2.7636 -0.0088911
2.7656 -0.0088777
2.7676 -0.0088643
2.7696 -0.0088509
2.7716 -0.0088375
2.7736 -0.0088241
2.7756 -0.0088107
2.7776 -0.0087972
2.7796 -0.0087838
2.7816 -0.0087703
2.7836 -0.0087568
2.7856 -0.0087433
2.7876 -0.0087298
2.7896 -0.0087163
2.7916 -0.0087028
2.7936 -0.0086892
2.7956 -0.0086757
2.7976 -0.0086621
2.7996 -0.0086486
2.8016 -0.008635
2.8036 -0.0086214
2.8056 -0.0086078
2.8076 -0.0085942
2.8096 -0.0085806
2.8116 -0.0085669
2.8136 -0.0085533
2.8156 -0.0085396
2.8176 -0.008526
2.8196 -0.0085123
2.8216 -0.0084986
2.8236 -0.0084849
2.8256 -0.0084712
2.8276 -0.0084575
2.8296 -0.0084438
2.8316 -0.0084301
2.8336 -0.0084164
2.8356 -0.0084026
2.8376 -0.0083889
2.8396 -0.0083751
2.8416 -0.0083614
2.8436 -0.0083476
2.8456 -0.0083338
2.8476 -0.00832
2.8496 -0.0083063
2.8516 -0.0082925
2.8536 -0.0082787
2.8556 -0.0082649
2.8576 -0.008251
2.8596 -0.0082372
2.8616 -0.0082234
2.8636 -0.0082096
2.8656 -0.0081957
2.8676 -0.0081819
2.8696 -0.008168
2.8716 -0.0081542
2.8736 -0.0081403
2.8756 -0.0081264
2.8776 -0.0081125
2.8796 -0.0080987
2.8816 -0.0080848
2.8836 -0.0080709
2.8856 -0.008057
2.8876 -0.0080431
2.8896 -0.0080292
2.8916 -0.0080153
2.8936 -0.0080014
2.8956 -0.0079875
2.8976 -0.0079736
2.8996 -0.0079596
2.9016 -0.0079457
2.9036 -0.0079318
2.9056 -0.0079178
2.9076 -0.0079039
2.9096 -0.00789
2.9116 -0.007876
2.9136 -0.0078621
2.9156 -0.0078481
2.9176 -0.0078342
2.9196 -0.0078202
2.9216 -0.0078062
2.9236 -0.0077923
2.9256 -0.0077783
2.9276 -0.0077644
2.9296 -0.0077504
2.9316 -0.0077364
2.9336 -0.0077224
2.9356 -0.0077085
2.9376 -0.0076945
2.9396 -0.0076805
2.9416 -0.0076665
2.9436 -0.0076526
2.9456 -0.0076386
2.9476 -0.0076246
2.9496 -0.0076106
2.9516 -0.0075966
2.9536 -0.0075826
2.9556 -0.0075686
2.9576 -0.0075546
2.9596 -0.0075407
2.9616 -0.0075267
2.9636 -0.0075127
2.9656 -0.0074987
2.9676 -0.0074847
2.9696 -0.0074707
2.9716 -0.0074567
2.9736 -0.0074427
2.9756 -0.0074287
2.9776 -0.0074147
2.9796 -0.0074007
2.9816 -0.0073867
2.9836 -0.0073727
2.9856 -0.0073587
2.9876 -0.0073448
2.9896 -0.0073308
2.9916 -0.0073168
2.9936 -0.0073028
2.9956 -0.0072888
2.9976 -0.0072748
2.9996 -0.0072608
3.0016 -0.0072468
3.0036 -0.0072328
3.0056 -0.0072189
3.0076 -0.0072049
3.0096 -0.0071909
3.0116 -0.0071769
3.0136 -0.0071629
3.0156 -0.007149
3.0176 -0.007135
3.0196 -0.007121
3.0216 -0.007107
3.0236 -0.0070931
3.0256 -0.0070791
3.0276 -0.0070651
3.0296 -0.0070512
3.0316 -0.0070372
3.0336 -0.0070232
3.0356 -0.0070093
3.0376 -0.0069953
3.0396 -0.0069814
3.0416 -0.0069674
3.0436 -0.0069535
3.0456 -0.0069395
3.0476 -0.0069256
3.0496 -0.0069117
3.0516 -0.0068977
3.0536 -0.0068838
3.0556 -0.0068698
3.0576 -0.0068559
3.0596 -0.006842
3.0616 -0.0068281
3.0636 -0.0068142
3.0656 -0.0068002
3.0676 -0.0067863
3.0696 -0.0067724
3.0716 -0.0067585
3.0736 -0.0067446
3.0756 -0.0067307
3.0776 -0.0067168
3.0796 -0.0067029
3.0816 -0.0066891
3.0836 -0.0066752
3.0856 -0.0066613
3.0876 -0.0066474
3.0896 -0.0066336
3.0916 -0.0066197
3.0936 -0.0066058
3.0956 -0.006592
3.0976 -0.0065781
3.0996 -0.0065643
3.1016 -0.0065504
3.1036 -0.0065366
3.1056 -0.0065228
3.1076 -0.0065089
3.1096 -0.0064951
3.1116 -0.0064813
3.1136 -0.0064675
3.1156 -0.0064536
3.1176 -0.0064398
3.1196 -0.006426
3.1216 -0.0064122
3.1236 -0.0063985
3.1256 -0.0063847
3.1276 -0.0063709
3.1296 -0.0063571
3.1316 -0.0063433
3.1336 -0.0063296
3.1356 -0.0063158
3.1376 -0.0063021
3.1396 -0.0062883
3.1416 -0.0062746
3.1436 -0.0062608
3.1456 -0.0062471
3.1476 -0.0062334
3.1496 -0.0062196
3.1516 -0.0062059
3.1536 -0.0061922
3.1556 -0.0061785
3.1576 -0.0061648
3.1596 -0.0061511
3.1616 -0.0061374
3.1636 -0.0061238
3.1656 -0.0061101
3.1676 -0.0060964
3.1696 -0.0060827
3.1716 -0.0060691
3.1736 -0.0060554
3.1756 -0.0060418
3.1776 -0.0060282
3.1796 -0.0060145
3.1816 -0.0060009
3.1836 -0.0059873
3.1856 -0.0059737
3.1876 -0.0059601
3.1896 -0.0059465
3.1916 -0.0059329
3.1936 -0.0059193
3.1956 -0.0059057
3.1976 -0.0058921
3.1996 -0.0058786
3.2016 -0.005865
3.2036 -0.0058515
3.2056 -0.0058379
3.2076 -0.0058244
3.2096 -0.0058108
3.2116 -0.0057973
3.2136 -0.0057838
3.2156 -0.0057703
3.2176 -0.0057568
3.2196 -0.0057433
3.2216 -0.0057298
3.2236 -0.0057163
3.2256 -0.0057029
3.2276 -0.0056894
3.2296 -0.0056759
3.2316 -0.0056625
3.2336 -0.005649
3.2356 -0.0056356
3.2376 -0.0056222
3.2396 -0.0056087
3.2416 -0.0055953
3.2436 -0.0055819
3.2456 -0.0055685
3.2476 -0.0055551
3.2496 -0.0055417
3.2517 -0.0055284
3.2537 -0.005515
3.2557 -0.0055016
3.2577 -0.0054883
3.2597 -0.0054749
3.2617 -0.0054616
3.2637 -0.0054483
3.2657 -0.0054349
3.2677 -0.0054216
3.2697 -0.0054083
3.2717 -0.005395
3.2737 -0.0053817
3.2757 -0.0053684
3.2777 -0.0053552
3.2797 -0.0053419
3.2817 -0.0053286
3.2837 -0.0053154
3.2857 -0.0053021
3.2877 -0.0052889
3.2897 -0.0052757
3.2917 -0.0052625
3.2937 -0.0052492
3.2957 -0.005236
3.2977 -0.0052228
3.2997 -0.0052097
3.3017 -0.0051965
3.3037 -0.0051833
3.3057 -0.0051702
3.3077 -0.005157
3.3097 -0.0051439
3.3117 -0.0051307
3.3137 -0.0051176
3.3157 -0.0051045
3.3177 -0.0050914
3.3197 -0.0050783
3.3217 -0.0050652
3.3237 -0.0050521
3.3257 -0.005039
3.3277 -0.005026
3.3297 -0.0050129
3.3317 -0.0049998
3.3337 -0.0049868
3.3357 -0.0049738
3.3377 -0.0049608
3.3397 -0.0049477
3.3417 -0.0049347
3.3437 -0.0049217
3.3457 -0.0049087
3.3477 -0.0048958
3.3497 -0.0048828
3.3517 -0.0048698
3.3537 -0.0048569
3.3557 -0.0048439
3.3577 -0.004831
3.3597 -0.0048181
3.3617 -0.0048052
3.3637 -0.0047923
3.3657 -0.0047794
3.3677 -0.0047665
3.3697 -0.0047536
3.3717 -0.0047407
3.3737 -0.0047279
3.3757 -0.004715
3.3777 -0.0047022
3.3797 -0.0046893
3.3817 -0.0046765
3.3837 -0.0046637
3.3857 -0.0046509
3.3877 -0.0046381
3.3897 -0.0046253
3.3917 -0.0046125
3.3937 -0.0045998
3.3957 -0.004587
3.3977 -0.0045742
3.3997 -0.0045615
3.4017 -0.0045488
3.4037 -0.004536
3.4057 -0.0045233
3.4077 -0.0045106
3.4097 -0.0044979
3.4117 -0.0044852
3.4137 -0.0044726
3.4157 -0.0044599
3.4177 -0.0044472
3.4197 -0.0044346
3.4217 -0.004422
3.4237 -0.0044093
3.4257 -0.0043967
3.4277 -0.0043841
3.4297 -0.0043715
3.4317 -0.0043589
3.4337 -0.0043463
3.4357 -0.0043338
3.4377 -0.0043212
3.4397 -0.0043086
3.4417 -0.0042961
3.4437 -0.0042836
3.4457 -0.004271
3.4477 -0.0042585
3.4497 -0.004246
3.4517 -0.0042335
3.4537 -0.0042211
3.4557 -0.0042086
3.4577 -0.0041961
3.4597 -0.0041837
3.4617 -0.0041712
3.4637 -0.0041588
3.4657 -0.0041463
3.4677 -0.0041339
3.4697 -0.0041215
3.4717 -0.0041091
3.4737 -0.0040967
3.4757 -0.0040844
3.4777 -0.004072
3.4797 -0.0040596
3.4817 -0.0040473
3.4837 -0.004035
3.4857 -0.0040226
3.4877 -0.0040103
3.4897 -0.003998
3.4917 -0.0039857
3.4937 -0.0039734
3.4957 -0.0039611
3.4977 -0.0039489
3.4997 -0.0039366
3.5017 -0.0039244
3.5037 -0.0039121
3.5057 -0.0038999
3.5077 -0.0038877
3.5097 -0.0038755
3.5117 -0.0038633
3.5137 -0.0038511
3.5157 -0.0038389
3.5177 -0.0038267
3.5197 -0.0038146
3.5217 -0.0038024
3.5237 -0.0037903
3.5257 -0.0037781
3.5277 -0.003766
3.5297 -0.0037539
3.5317 -0.0037418
3.5337 -0.0037297
3.5357 -0.0037176
3.5377 -0.0037056
3.5397 -0.0036935
3.5417 -0.0036815
3.5437 -0.0036694
3.5457 -0.0036574
3.5477 -0.0036454
3.5497 -0.0036334
3.5517 -0.0036214
3.5537 -0.0036094
3.5557 -0.0035974
3.5577 -0.0035854
3.5597 -0.0035735
3.5617 -0.0035615
3.5637 -0.0035496
3.5657 -0.0035377
3.5677 -0.0035257
3.5697 -0.0035138
3.5717 -0.0035019
3.5737 -0.00349
3.5757 -0.0034782
3.5777 -0.0034663
3.5797 -0.0034544
3.5817 -0.0034426
3.5837 -0.0034308
3.5857 -0.0034189
3.5877 -0.0034071
3.5897 -0.0033953
3.5917 -0.0033835
3.5937 -0.0033717
3.5957 -0.00336
3.5977 -0.0033482
3.5997 -0.0033364
3.6017 -0.0033247
3.6037 -0.003313
3.6057 -0.0033012
3.6077 -0.0032895
3.6097 -0.0032778
3.6117 -0.0032661
3.6137 -0.0032544
3.6157 -0.0032428
3.6177 -0.0032311
3.6197 -0.0032194
3.6217 -0.0032078
3.6237 -0.0031962
3.6257 -0.0031845
3.6277 -0.0031729
3.6297 -0.0031613
3.6317 -0.0031497
3.6337 -0.0031381
3.6357 -0.0031266
3.6377 -0.003115
3.6397 -0.0031035
3.6417 -0.0030919
3.6437 -0.0030804
3.6457 -0.0030689
3.6477 -0.0030574
3.6497 -0.0030459
3.6517 -0.0030344
3.6537 -0.0030229
3.6557 -0.0030114
3.6577 -0.003
3.6597 -0.0029885
3.6617 -0.0029771
3.6637 -0.0029656
3.6657 -0.0029542
3.6677 -0.0029428
3.6697 -0.0029314
3.6717 -0.00292
3.6737 -0.0029086
3.6757 -0.0028973
3.6777 -0.0028859
3.6797 -0.0028746
3.6817 -0.0028632
3.6837 -0.0028519
3.6857 -0.0028406
3.6877 -0.0028293
3.6897 -0.002818
3.6917 -0.0028067
3.6937 -0.0027954
3.6957 -0.0027842
3.6977 -0.0027729
3.6997 -0.0027617
3.7017 -0.0027504
3.7037 -0.0027392
3.7057 -0.002728
3.7077 -0.0027168
3.7097 -0.0027056
3.7117 -0.0026944
3.7137 -0.0026832
3.7157 -0.0026721
3.7177 -0.0026609
3.7197 -0.0026498
3.7217 -0.0026386
3.7237 -0.0026275
3.7257 -0.0026164
3.7277 -0.0026053
3.7297 -0.0025942
3.7317 -0.0025831
3.7337 -0.0025721
3.7357 -0.002561
3.7377 -0.0025499
3.7397 -0.0025389
3.7417 -0.0025279
3.7437 -0.0025169
3.7457 -0.0025058
3.7477 -0.0024948
3.7497 -0.0024839
3.7518 -0.0024729
3.7538 -0.0024619
3.7558 -0.0024509
3.7578 -0.00244
3.7598 -0.0024291
3.7618 -0.0024181
3.7638 -0.0024072
3.7658 -0.0023963
3.7678 -0.0023854
3.7698 -0.0023745
3.7718 -0.0023636
3.7738 -0.0023528
3.7758 -0.0023419
3.7778 -0.0023311
3.7798 -0.0023202
3.7818 -0.0023094
3.7838 -0.0022986
3.7858 -0.0022878
3.7878 -0.002277
3.7898 -0.0022662
3.7918 -0.0022554
3.7938 -0.0022446
3.7958 -0.0022339
3.7978 -0.0022231
3.7998 -0.0022124
3.8018 -0.0022017
3.8038 -0.002191
3.8058 -0.0021803
3.8078 -0.0021696
3.8098 -0.0021589
3.8118 -0.0021482
3.8138 -0.0021375
3.8158 -0.0021269
3.8178 -0.0021162
3.8198 -0.0021056
3.8218 -0.002095
3.8238 -0.0020844
3.8258 -0.0020737
3.8278 -0.0020632
3.8298 -0.0020526
3.8318 -0.002042
3.8338 -0.0020314
3.8358 -0.0020209
3.8378 -0.0020103
3.8398 -0.0019998
3.8418 -0.0019893
3.8438 -0.0019788
3.8458 -0.0019682
3.8478 -0.0019578
3.8498 -0.0019473
3.8518 -0.0019368
3.8538 -0.0019263
3.8558 -0.0019159
3.8578 -0.0019054
3.8598 -0.001895
3.8618 -0.0018846
3.8638 -0.0018742
3.8658 -0.0018637
3.8678 -0.0018533
3.8698 -0.001843
3.8718 -0.0018326
3.8738 -0.0018222
3.8758 -0.0018119
3.8778 -0.0018015
3.8798 -0.0017912
3.8818 -0.0017809
3.8838 -0.0017705
3.8858 -0.0017602
3.8878 -0.0017499
3.8898 -0.0017397
3.8918 -0.0017294
3.8938 -0.0017191
3.8958 -0.0017089
3.8978 -0.0016986
3.8998 -0.0016884
3.9018 -0.0016781
3.9038 -0.0016679
3.9058 -0.0016577
3.9078 -0.0016475
3.9098 -0.0016373
3.9118 -0.0016272
3.9138 -0.001617
3.9158 -0.0016068
3.9178 -0.0015967
3.9198 -0.0015866
3.9218 -0.0015764
3.9238 -0.0015663
3.9258 -0.0015562
3.9278 -0.0015461
3.9298 -0.001536
3.9318 -0.0015259
3.9338 -0.0015159
3.9358 -0.0015058
3.9378 -0.0014958
3.9398 -0.0014857
3.9418 -0.0014757
3.9438 -0.0014657
3.9458 -0.0014556
3.9478 -0.0014456
3.9498 -0.0014357
3.9518 -0.0014257
3.9538 -0.0014157
3.9558 -0.0014057
3.9578 -0.0013958
3.9598 -0.0013858
3.9618 -0.0013759
3.9638 -0.001366
3.9658 -0.0013561
3.9678 -0.0013462
3.9698 -0.0013363
3.9718 -0.0013264
3.9738 -0.0013165
3.9758 -0.0013066
3.9778 -0.0012968
3.9798 -0.0012869
3.9818 -0.0012771
3.9838 -0.0012673
3.9858 -0.0012575
3.9878 -0.0012477
3.9898 -0.0012379
3.9918 -0.0012281
3.9938 -0.0012183
3.9958 -0.0012085
3.9978 -0.0011988
3.9998 -0.001189
4.0018 -0.0011793
4.0038 -0.0011695
4.0058 -0.0011598
4.0078 -0.0011501
4.0098 -0.0011404
4.0118 -0.0011307
4.0138 -0.001121
4.0158 -0.0011114
4.0178 -0.0011017
4.0198 -0.001092
4.0218 -0.0010824
4.0238 -0.0010728
4.0258 -0.0010631
4.0278 -0.0010535
4.0298 -0.0010439
4.0318 -0.0010343
4.0338 -0.0010247
4.0358 -0.0010151
4.0378 -0.0010056
4.0398 -0.00099601
4.0418 -0.00098646
4.0438 -0.00097691
4.0458 -0.00096738
4.0478 -0.00095786
4.0498 -0.00094835
4.0518 -0.00093884
4.0538 -0.00092935
4.0558 -0.00091986
4.0578 -0.00091039
4.0598 -0.00090092
4.0618 -0.00089146
4.0638 -0.00088202
4.0658 -0.00087258
4.0678 -0.00086315
4.0698 -0.00085373
4.0718 -0.00084432
4.0738 -0.00083492
4.0758 -0.00082553
4.0778 -0.00081615
4.0798 -0.00080677
4.0818 -0.00079741
4.0838 -0.00078805
4.0858 -0.00077871
4.0878 -0.00076937
4.0898 -0.00076005
4.0918 -0.00075073
4.0938 -0.00074142
4.0958 -0.00073212
4.0978 -0.00072283
4.0998 -0.00071355
4.1018 -0.00070428
4.1038 -0.00069502
4.1058 -0.00068576
4.1078 -0.00067652
4.1098 -0.00066729
4.1118 -0.00065806
4.1138 -0.00064884
4.1158 -0.00063964
4.1178 -0.00063044
4.1198 -0.00062125
4.1218 -0.00061207
4.1238 -0.0006029
4.1258 -0.00059374
4.1278 -0.00058459
4.1298 -0.00057544
4.1318 -0.00056631
4.1338 -0.00055719
4.1358 -0.00054807
4.1378 -0.00053896
4.1398 -0.00052986
4.1418 -0.00052078
4.1438 -0.0005117
4.1458 -0.00050263
4.1478 -0.00049356
4.1498 -0.00048451
4.1518 -0.00047547
4.1538 -0.00046643
4.1558 -0.00045741
4.1578 -0.00044839
4.1598 -0.00043938
4.1618 -0.00043039
4.1638 -0.0004214
4.1658 -0.00041242
4.1678 -0.00040344
4.1698 -0.00039448
4.1718 -0.00038553
4.1738 -0.00037658
4.1758 -0.00036765
4.1778 -0.00035872
4.1798 -0.0003498
4.1818 -0.00034089
4.1838 -0.00033199
4.1858 -0.0003231
4.1878 -0.00031422
4.1898 -0.00030534
4.1918 -0.00029648
4.1938 -0.00028762
4.1958 -0.00027878
4.1978 -0.00026994
4.1998 -0.00026111
4.2018 -0.00025229
4.2038 -0.00024348
4.2058 -0.00023467
4.2078 -0.00022588
4.2098 -0.00021709
4.2118 -0.00020832
4.2138 -0.00019955
4.2158 -0.00019079
4.2178 -0.00018204
4.2198 -0.0001733
4.2218 -0.00016457
4.2238 -0.00015584
4.2258 -0.00014713
4.2278 -0.00013842
4.2298 -0.00012972
4.2318 -0.00012103
4.2338 -0.00011235
4.2358 -0.00010368
4.2378 -9.5019e-05
4.2398 -8.6364e-05
4.2418 -7.7718e-05
4.2438 -6.9081e-05
4.2458 -6.0453e-05
4.2478 -5.1833e-05
4.2498 -4.3222e-05
4.2519 -3.4619e-05
4.2539 -2.6026e-05
4.2559 -1.744e-05
4.2579 -8.8636e-06
4.2599 -2.9547e-07
4.2619 8.264e-06
4.2639 1.6815e-05
4.2659 2.5357e-05
4.2679 3.3891e-05
4.2699 4.2416e-05
4.2719 5.0933e-05
4.2739 5.9441e-05
4.2759 6.7941e-05
4.2779 7.6432e-05
4.2799 8.4915e-05
4.2819 9.3389e-05
4.2839 0.00010185
4.2859 0.00011031
4.2879 0.00011876
4.2899 0.0001272
4.2919 0.00013563
4.2939 0.00014406
4.2959 0.00015247
4.2979 0.00016088
4.2999 0.00016927
4.3019 0.00017766
4.3039 0.00018604
4.3059 0.00019442
4.3079 0.00020278
4.3099 0.00021114
4.3119 0.00021949
4.3139 0.00022782
4.3159 0.00023616
4.3179 0.00024448
4.3199 0.00025279
4.3219 0.0002611
4.3239 0.00026939
4.3259 0.00027768
4.3279 0.00028596
4.3299 0.00029424
4.3319 0.0003025
4.3339 0.00031076
4.3359 0.000319
4.3379 0.00032724
4.3399 0.00033547
4.3419 0.0003437
4.3439 0.00035191
4.3459 0.00036012
4.3479 0.00036832
4.3499 0.00037651
4.3519 0.00038469
4.3539 0.00039286
4.3559 0.00040103
4.3579 0.00040918
4.3599 0.00041733
4.3619 0.00042547
4.3639 0.0004336
4.3659 0.00044173
4.3679 0.00044984
4.3699 0.00045795
4.3719 0.00046605
4.3739 0.00047414
4.3759 0.00048223
4.3779 0.0004903
4.3799 0.00049837
4.3819 0.00050643
4.3839 0.00051448
4.3859 0.00052252
4.3879 0.00053056
4.3899 0.00053859
4.3919 0.0005466
4.3939 0.00055462
4.3959 0.00056262
4.3979 0.00057061
4.3999 0.0005786
4.4019 0.00058658
4.4039 0.00059455
4.4059 0.00060251
4.4079 0.00061047
4.4099 0.00061841
4.4119 0.00062635
4.4139 0.00063428
4.4159 0.0006422
4.4179 0.00065012
4.4199 0.00065803
4.4219 0.00066593
4.4239 0.00067382
4.4259 0.0006817
4.4279 0.00068957
4.4299 0.00069744
4.4319 0.0007053
4.4339 0.00071315
4.4359 0.000721
4.4379 0.00072883
4.4399 0.00073666
4.4419 0.00074448
4.4439 0.00075229
4.4459 0.0007601
4.4479 0.00076789
4.4499 0.00077568
4.4519 0.00078346
4.4539 0.00079124
4.4559 0.000799
4.4579 0.00080676
4.4599 0.00081451
4.4619 0.00082225
4.4639 0.00082998
4.4659 0.00083771
4.4679 0.00084543
4.4699 0.00085314
4.4719 0.00086084
4.4739 0.00086854
4.4759 0.00087623
4.4779 0.00088391
4.4799 0.00089158
4.4819 0.00089924
4.4839 0.0009069
4.4859 0.00091455
4.4879 0.00092219
4.4899 0.00092982
4.4919 0.00093745
4.4939 0.00094507
4.4959 0.00095268
4.4979 0.00096028
4.4999 0.00096788
4.5019 0.00097547
4.5039 0.00098305
4.5059 0.00099062
4.5079 0.00099819
4.5099 0.0010057
4.5119 0.0010133
4.5139 0.0010208
4.5159 0.0010284
4.5179 0.0010359
4.5199 0.0010434
4.5219 0.0010509
4.5239 0.0010584
4.5259 0.0010659
4.5279 0.0010734
4.5299 0.0010809
4.5319 0.0010884
4.5339 0.0010958
4.5359 0.0011033
4.5379 0.0011108
4.5399 0.0011182
4.5419 0.0011256
4.5439 0.0011331
4.5459 0.0011405
4.5479 0.0011479
4.5499 0.0011553
4.5519 0.0011627
4.5539 0.0011701
4.5559 0.0011775
4.5579 0.0011849
4.5599 0.0011922
4.5619 0.0011996
4.5639 0.001207
4.5659 0.0012143
4.5679 0.0012217
4.5699 0.001229
4.5719 0.0012363
4.5739 0.0012436
4.5759 0.0012509
4.5779 0.0012583
4.5799 0.0012655
4.5819 0.0012728
4.5839 0.0012801
4.5859 0.0012874
4.5879 0.0012947
4.5899 0.0013019
4.5919 0.0013092
4.5939 0.0013164
4.5959 0.0013237
4.5979 0.0013309
4.5999 0.0013381
4.6019 0.0013453
4.6039 0.0013525
4.6059 0.0013598
4.6079 0.0013669
4.6099 0.0013741
4.6119 0.0013813
4.6139 0.0013885
4.6159 0.0013957
4.6179 0.0014028
4.6199 0.00141
4.6219 0.0014171
4.6239 0.0014243
4.6259 0.0014314
4.6279 0.0014385
4.6299 0.0014456
4.6319 0.0014527
4.6339 0.0014598
4.6359 0.0014669
4.6379 0.001474
4.6399 0.0014811
4.6419 0.0014882
4.6439 0.0014953
4.6459 0.0015023
4.6479 0.0015094
4.6499 0.0015164
4.6519 0.0015235
4.6539 0.0015305
4.6559 0.0015375
4.6579 0.0015445
4.6599 0.0015515
4.6619 0.0015585
4.6639 0.0015655
4.6659 0.0015725
4.6679 0.0015795
4.6699 0.0015865
4.6719 0.0015935
4.6739 0.0016004
4.6759 0.0016074
4.6779 0.0016143
4.6799 0.0016213
4.6819 0.0016282
4.6839 0.0016351
4.6859 0.0016421
4.6879 0.001649
4.6899 0.0016559
4.6919 0.0016628
4.6939 0.0016697
4.6959 0.0016766
4.6979 0.0016834
4.6999 0.0016903
4.7019 0.0016972
4.7039 0.001704
4.7059 0.0017109
4.7079 0.0017177
4.7099 0.0017246
4.7119 0.0017314
4.7139 0.0017382
4.7159 0.0017451
4.7179 0.0017519
4.7199 0.0017587
4.7219 0.0017655
4.7239 0.0017723
4.7259 0.001779
4.7279 0.0017858
4.7299 0.0017926
4.7319 0.0017994
4.7339 0.0018061
4.7359 0.0018129
4.7379 0.0018196
4.7399 0.0018264
4.7419 0.0018331
4.7439 0.0018398
4.7459 0.0018465
4.7479 0.0018532
4.7499 0.0018599
4.752 0.0018666
4.754 0.0018733
4.756 0.00188
4.758 0.0018867
4.76 0.0018934
4.762 0.0019
4.764 0.0019067
4.766 0.0019133
4.768 0.00192
4.77 0.0019266
4.772 0.0019333
4.774 0.0019399
4.776 0.0019465
4.778 0.0019531
4.78 0.0019597
4.782 0.0019663
4.784 0.0019729
4.786 0.0019795
4.788 0.0019861
4.79 0.0019926
4.792 0.0019992
4.794 0.0020058
4.796 0.0020123
4.798 0.0020189
4.8 0.0020254
4.802 0.0020319
4.804 0.0020385
4.806 0.002045
4.808 0.0020515
4.81 0.002058
4.812 0.0020645
4.814 0.002071
4.816 0.0020775
4.818 0.002084
4.82 0.0020905
4.822 0.0020969
4.824 0.0021034
4.826 0.0021099
4.828 0.0021163
4.83 0.0021227
4.832 0.0021292
4.834 0.0021356
4.836 0.002142
4.838 0.0021485
4.84 0.0021549
4.842 0.0021613
4.844 0.0021677
4.846 0.0021741
4.848 0.0021805
4.85 0.0021868
4.852 0.0021932
4.854 0.0021996
4.856 0.0022059
4.858 0.0022123
4.86 0.0022187
4.862 0.002225
4.864 0.0022313
4.866 0.0022377
4.868 0.002244
4.87 0.0022503
4.872 0.0022566
4.874 0.0022629
4.876 0.0022692
4.878 0.0022755
4.88 0.0022818
4.882 0.0022881
4.884 0.0022944
4.886 0.0023006
4.888 0.0023069
4.89 0.0023132
4.892 0.0023194
4.894 0.0023256
4.896 0.0023319
4.898 0.0023381
4.9 0.0023443
4.902 0.0023506
4.904 0.0023568
4.906 0.002363
4.908 0.0023692
4.91 0.0023754
4.912 0.0023816
4.914 0.0023878
4.916 0.0023939
4.918 0.0024001
4.92 0.0024063
4.922 0.0024124
4.924 0.0024186
4.926 0.0024247
4.928 0.0024309
4.93 0.002437
4.932 0.0024431
4.934 0.0024493
4.936 0.0024554
4.938 0.0024615
4.94 0.0024676
4.942 0.0024737
4.944 0.0024798
4.946 0.0024859
4.948 0.002492
4.95 0.002498
4.952 0.0025041
4.954 0.0025102
4.956 0.0025162
4.958 0.0025223
4.96 0.0025283
4.962 0.0025344
4.964 0.0025404
4.966 0.0025464
4.968 0.0025524
4.97 0.0025585
4.972 0.0025645
4.974 0.0025705
4.976 0.0025765
4.978 0.0025825
4.98 0.0025884
4.982 0.0025944
4.984 0.0026004
4.986 0.0026064
4.988 0.0026123
4.99 0.0026183
4.992 0.0026242
4.994 0.0026302
4.996 0.0026361
4.998 0.0026421
5 0.002648


==> figures/constraints/nondecreasing.dat <==
x fx
0 0.9985518279118337
0.0016672224074691564 0.9985520893722355
0.003334444814938313 0.9985528736677818
0.005001667222407469 0.9985541805415165
0.006668889629876626 0.9985560095652486
0.008336112037345782 0.9985583601396564
0.010003334444814937 0.9985612314944321
0.011670556852284094 0.9985646226884699
0.013337779259753251 0.9985685326100928
0.015005001667222408 0.9985729599773241
0.016672224074691565 0.9985779033381978
0.01833944648216072 0.9985833610711123
0.020006668889629875 0.9985893313852239
0.021673891297099034 0.9985958123208827
0.02334111370456819 0.9986028017501103
0.025008336112037347 0.9986102973771178
0.026675558519506502 0.9986182967388664
0.028342780926975657 0.9986267972056679
0.030010003334444816 0.9986357959818272
0.03167722574191397 0.9986452901063267
0.03334444814938313 0.9986552764535508
0.03501167055685228 0.998665751734052
0.03667889296432144 0.9986767124953592
0.0383461153717906 0.9986881551228237
0.04001333777925975 0.9987000758405116
0.04168056018672891 0.9987124707121318
0.04334778259419807 0.9987253356420087
0.045015005001667226 0.9987386663760932
0.04668222740913638 0.9987524585030169
0.048349449816605536 0.9987667074551846
0.050016672224074694 0.9987814085099093
0.051683894631543846 0.9987965567905873
0.053351117039013005 0.998812147267913
0.05501833944648216 0.9988281747611352
0.056685561853951315 0.9988446339393526
0.05835278426142047 0.998861519322852
0.06002000666888963 0.9988788252844829
0.061687229076358784 0.9988965460510743
0.06335445148382794 0.9989146757048937
0.0650216738912971 0.9989332081851408
0.06668889629876626 0.9989521372894846
0.06835611870623541 0.9989714566756409
0.07002334111370456 0.9989911598629846
0.07169056352117373 0.9990112402342071
0.07335778592864288 0.9990316910370087
0.07502500833611203 0.9990525053858328
0.0766922307435812 0.9990736762636367
0.07835945315105035 0.9990951965237038
0.0800266755585195 0.9991170588914917
0.08169389796598867 0.9991392559665219
0.08336112037345782 0.9991617802243051
0.08502834278092697 0.9991846240183053
0.08669556518839613 0.9992077795819438
0.08836278759586529 0.9992312390306377
0.09003001000333445 0.99925499436388
0.0916972324108036 0.9992790374673527
0.09336445481827275 0.9993033601150809
0.09503167722574192 0.999327953971622
0.09669889963321107 0.9993528105942912
0.09836612204068022 0.9993779214354256
0.10003334444814939 0.9994032778446823
0.10170056685561854 0.9994288710713745
0.10336778926308769 0.9994546922668415
0.10503501167055686 0.999480732486856
0.10670223407802601 0.9995069826940659
0.10836945648549516 0.9995334337604707
0.11003667889296433 0.9995600764699334
0.11170390130043348 0.9995869015207266
0.11337112370790263 0.9996138995281129
0.1150383461153718 0.9996410610269564
0.11670556852284095 0.9996683764743741
0.1183727909303101 0.9996958362524131
0.12004001333777926 0.9997234306707656
0.12170723574524842 0.9997511499695134
0.12337445815271757 0.9997789843219081
0.12504168056018672 0.9998069238371772
0.12670890296765588 0.9998349585633686
0.12837612537512505 0.9998630784902196
0.1300433477825942 0.9998912735520613
0.13171057019006335 0.9999195336307507
0.13337779259753252 0.9999478485586308
0.13504501500500166 0.999976208121526
0.13671223741247082 1.000004602061759
0.13837945981994 1.0000330200812015
0.14004668222740912 1.0000614518443491
0.1417139046348783 1.0000898869814268
0.14338112704234746 1.000118315091519
0.1450483494498166 1.0001467257457266
0.14671557185728576 1.0001751084903512
0.14838279426475492 1.0002034528501014
0.15005001667222406 1.0002317483313286
0.15171723907969323 1.0002599844252833
0.1533844614871624 1.0002881506113952
0.15505168389463153 1.0003162363605798
0.1567189063021007 1.0003442311385633
0.15838612870956986 1.0003721244092325
0.160053351117039 1.0003999056380033
0.16172057352450817 1.0004275642952134
0.16338779593197733 1.0004550898595304
0.16505501833944647 1.000482471821383
0.16672224074691563 1.0005096996864102
0.1683894631543848 1.000536762978927
0.17005668556185394 1.0005636512454077
0.1717239079693231 1.000590354057987
0.17339113037679227 1.0006168610179758
0.17505835278426143 1.0006431617593923
0.17672557519173057 1.0006692459525086
0.17839279759919974 1.0006951033074079
0.1800600200066689 1.000720723577558
0.18172724241413804 1.0007460965633945
0.1833944648216072 1.0007712121159151
0.18506168722907637 1.0007960601402865
0.1867289096365455 1.0008206305994574
0.18839613204401467 1.000844913517783
0.19006335445148384 1.0008688989846564
0.19173057685895298 1.0008925771581447
0.19339779926642214 1.0009159382686361
0.1950650216738913 1.0009389726224855
0.19673224408136045 1.0009616706056712
0.1983994664888296 1.0009840226874478
0.20006668889629878 1.0010060194240082
0.20173391130376792 1.0010276514621408
0.20340113371123708 1.001048909542891
0.20506835611870625 1.0010697845052212
0.20673557852617538 1.001090267289667
0.20840280093364455 1.0011103489419937
0.21007002334111372 1.0011300206168467
0.21173724574858285 1.0011492735813987
0.21340446815605202 1.0011680992189893
0.21507169056352118 1.001186489032759
0.21673891297099032 1.0012044346492752
0.2184061353784595 1.0012219278221481
0.22007335778592865 1.001238960435636
0.2217405801933978 1.0012555245082408
0.22340780260086696 1.0012716121962906
0.22507502500833612 1.0012872157975068
0.22674224741580526 1.0013023277545574
0.22840946982327442 1.0013169406585956
0.2300766922307436 1.0013310472527785
0.23174391463821273 1.00134464043577
0.2334111370456819 1.0013577132652218
0.23507835945315106 1.001370258961234
0.2367455818606202 1.0013822709097946
0.23841280426808936 1.0013937426661945
0.24008002667555853 1.0014046679584183
0.24174724908302767 1.0014150406905085
0.24341447149049683 1.0014248549459024
0.245081693897966 1.001434104990743
0.24674891630543513 1.0014427852771552
0.2484161387129043 1.0014508904464952
0.25008336112037344 1.0014584153325654
0.25175058352784263 1.0014653549647947
0.25341780593531177 1.001471704571386
0.2550850283427809 1.0014774595824245
0.2567522507502501 1.0014826156329502
0.25841947315771924 1.0014871685659892
0.2600866955651884 1.0014911144355463
0.26175391797265757 1.0014944495095526
0.2634211403801267 1.001497170272773
0.26508836278759584 1.0014992734296675
0.26675558519506504 1.0015007559072033
0.2684228076025342 1.0015016148576246
0.2700900300100033 1.0015018476611681
0.2717572524174725 1.0015014519287315
0.27342447482494164 1.0015004255044877
0.2750916972324108 1.0014987664684458
0.27675891963988 1.0014964731389593
0.2784261420473491 1.001493544075173
0.28009336445481825 1.001489978079419
0.28176058686228744 1.0014857741995469
0.2834278092697566 1.0014809317311952
0.2850950316772257 1.0014754502200023
0.2867622540846949 1.0014693294637524
0.28842947649216405 1.0014625695144552
0.2900966988996332 1.0014551706803585
0.2917639213071024 1.0014471335278956
0.2934311437145715 1.0014384588835594
0.29509836612204066 1.0014291478357074
0.29676558852950985 1.0014192017362933
0.298432810936979 1.001408622202523
0.3001000333444481 1.0013974111184378
0.3017672557519173 1.0013855706364179
0.30343447815938646 1.0013731031786075
0.3051017005668556 1.0013600114382608
0.3067689229743248 1.0013462983810038
0.3084361453817939 1.0013319672460168
0.31010336778926306 1.0013170215471279
0.31177059019673226 1.0013014650738234
0.3134378126042014 1.001285301892168
0.31510503501167053 1.001268536345638
0.3167722574191397 1.001251173055862
0.31843947982660886 1.0012332169232705
0.320106702234078 1.0012146731276514
0.3217739246415472 1.0011955471286107
0.32344114704901633 1.001175844665935
0.32510836945648547 1.0011555717598584
0.32677559186395466 1.001134734711228
0.3284428142714238 1.0011133401015693
0.33011003667889294 1.0010913947930478
0.33177725908636213 1.0010689059283284
0.33344448149383127 1.0010458809303289
0.3351117039013004 1.0010223275018653
0.3367789263087696 1.0009982536251913
0.33844614871623874 1.000973667561426
0.3401133711237079 1.0009485778498728
0.34178059353117707 1.0009229933072223
0.3434478159386462 1.0008969230266456
0.3451150383461154 1.0008703763767701
0.34678226075358454 1.000843363000538
0.3484494831610537 1.0008158928139494
0.35011670556852287 1.0007879760046836
0.351783927975992 1.0007596230306004
0.35345115038346114 1.0007308446181218
0.35511837279093034 1.0007016517604872
0.3567855951983995 1.0006720557158848
0.3584528176058686 1.0006420680054593
0.3601200400133378 1.0006117004111896
0.36178726242080694 1.0005809649736415
0.3634544848282761 1.000549873989585
0.3651217072357453 1.0005184400094893
0.3667889296432144 1.000486675834877
0.36845615205068355 1.000454594515551
0.37012337445815274 1.0004222093466846
0.3717905968656219 1.0003895338657762
0.373457819273091 1.0003565818494675
0.3751250416805602 1.000323367310224
0.37679226408802935 1.0002899044928757
0.3784594864954985 1.0002562078710189
0.3801267089029677 1.0002222921432753
0.3817939313104368 1.0001881722294108
0.38346115371790596 1.00015386326631
0.38512837612537515 1.0001193806038056
0.3867955985328443 1.000084739800365
0.3884628209403134 1.0000499566186278
0.3901300433477826 1.0000150470207982
0.39179726575525176 0.9999800271638896
0.3934644881627209 0.999944913394818
0.3951317105701901 0.999909722245348
0.3967989329776592 0.9998744704268876
0.39846615538512836 0.9998391748251307
0.40013337779259756 0.9998038524945475
0.4018006002000667 0.9997685206527243
0.40346782260753583 0.9997331966745446
0.405135045015005 0.9996978980862232
0.40680226742247416 0.9996626425591775
0.4084694898299433 0.9996274479037488
0.4101367122374125 0.9995923320627648
0.41180393464488163 0.9995573131049466
0.41347115705235077 0.9995224092181572
0.41513837945981996 0.9994876387024939
0.4168056018672891 0.9994530199632203
0.41847282427475824 0.999418571503543
0.42014004668222743 0.9993843119172262
0.42180726908969657 0.9993502598810489
0.4234744914971657 0.9993164341471024
0.4251417139046349 0.9992828535349294
0.42680893631210404 0.9992495369234992
0.4284761587195732 0.9992165032430289
0.43014338112704237 0.9991837714666401
0.4318106035345115 0.9991513606018577
0.43347782594198064 0.9991192896819489
0.43514504834944984 0.9990875777571012
0.436812270756919 0.9990562438854429
0.4384794931643881 0.9990253071239013
0.4401467155718573 0.9989947865189065
0.44181393797932644 0.9989647010969316
0.4434811603867956 0.9989350698548781
0.4451483827942648 0.9989059117503027
0.4468156052017339 0.9988772456914868
0.44848282760920305 0.9988490905273507
0.45015005001667224 0.9988214650372103
0.4518172724241414 0.9987943879203819
0.4534844948316105 0.9987678777856308
0.4551517172390797 0.9987419531404687
0.45681893964654885 0.9987166323802983
0.458486162054018 0.9986919337774094
0.4601533844614872 0.9986678754698233
0.4618206068689563 0.998644475449993
0.46348782927642546 0.9986217515533538
0.46515505168389465 0.9985997214467325
0.4668222740913638 0.998578402616612
0.4684894964988329 0.9985578123572576
0.4701567189063021 0.9985379677587002
0.47182394131377126 0.9985188856945891
0.4734911637212404 0.998500582809906
0.4751583861287096 0.9984830755085484
0.4768256085361787 0.9984663799407852
0.47849283094364786 0.9984505119905847
0.48016005335111706 0.9984354872628192
0.4818272757585862 0.9984213210703494
0.48349449816605533 0.9984080284209927
0.4851617205735245 0.9983956240043752
0.48682894298099366 0.9983841221786767
0.4884961653884628 0.9983735369572668
0.490163387795932 0.9983638819952401
0.49183061020340113 0.9983551705758529
0.49349783261087027 0.9983474155968659
0.49516505501833946 0.9983406295567981
0.4968322774258086 0.9983348245410958
0.49849949983327774 0.9983300122082234
0.5001667222407469 0.9983262037756792
0.5018339446482161 0.9983234100059432
0.5035011670556853 0.998321641192363
0.5051683894631543 0.9983209071449815
0.5068356118706235 0.998321217176317
0.5085028342780927 0.9983225800870973
0.5101700566855618 0.9983250041519584
0.511837279093031 0.9983284971051143
0.5135045015005002 0.9983330661260035
0.5151717239079693 0.9983387178249226
0.5168389463154385 0.998345458228654
0.5185061687229077 0.9983532927660963
0.5201733911303767 0.9983622262539045
0.5218406135378459 0.9983722628821532
0.5235078359453151 0.9983834062000306
0.5251750583527842 0.9983956591015687
0.5268422807602534 0.9984090238114285
0.5285095031677226 0.9984235018707446
0.5301767255751917 0.9984390941230414
0.5318439479826609 0.9984558007002352
0.5335111703901301 0.9984736210087327
0.5351783927975992 0.9984925537156341
0.5368456152050683 0.9985125967350621
0.5385128376125375 0.9985337472146237
0.5401800600200066 0.9985560015220204
0.5418472824274758 0.9985793552318216
0.543514504834945 0.9986038031124156
0.5451817272424141 0.9986293391131542
0.5468489496498833 0.9986559563517059
0.5485161720573525 0.9986836471016334
0.5501833944648216 0.9987124027802162
0.5518506168722908 0.9987422139365285
0.55351783927976 0.9987730702397996
0.555185061687229 0.9988049604680669
0.5568522840946982 0.998837872497147
0.5585195065021674 0.998871793289941
0.5601867289096365 0.9989067088860963
0.5618539513171057 0.9989426043920442
0.5635211737245749 0.9989794639714373
0.565188396132044 0.9990172708360067
0.5668556185395132 0.9990560072368642
0.5685228409469824 0.9990956544562698
0.5701900633544514 0.9991361927998936
0.5718572857619206 0.9991776015895915
0.5735245081693898 0.999219859156723
0.5751917305768589 0.9992629428360414
0.5768589529843281 0.999306828960173
0.5785261753917973 0.9993514928547247
0.5801933977992664 0.9993969088340384
0.5818606202067356 0.9994430501976298
0.5835278426142048 0.9994898892273333
0.5851950650216738 0.9995373971851889
0.586862287429143 0.9995855443121013
0.5885295098366122 0.9996342998272998
0.5901967322440813 0.9996836319286361
0.5918639546515505 0.9997335077937486
0.5935311770590197 0.9997838935821319
0.5951983994664888 0.9998347544381392
0.596865621873958 0.9998860544949607
0.5985328442814272 0.9999377568796091
0.6002000666888962 0.9999898237189467
0.6018672890963654 1.0000422161467957
0.6035345115038346 1.0000948943121686
0.6052017339113037 1.0001478173886527
0.6068689563187729 1.0002009435849921
0.6085361787262421 1.0002542301569053
0.6102034011337112 1.0003076334201753
0.6118706235411804 1.0003611087650575
0.6135378459486496 1.0004146106720413
0.6152050683561187 1.000468092729009
0.6168722907635878 1.0005215076498344
0.618539513171057 1.000574807294458
0.6202067355785261 1.0006279426904894
0.6218739579859953 1.0006808640563694
0.6235411803934645 1.0007335208261414
0.6252084028009336 1.0007858616758722
0.6268756252084028 1.000837834551765
0.628542847615872 1.0008893867000055
0.6302100700233411 1.0009404646983888
0.6318772924308103 1.0009910144897622
0.6335445148382794 1.0010409814173338
0.6352117372457485 1.0010903102618827
0.6368789596532177 1.001138945280916
0.6385461820606869 1.0011868302498113
0.640213404468156 1.0012339085049893
0.6418806268756252 1.0012801229891486
0.6435478492830944 1.0013254162986103
0.6452150716905635 1.0013697307328064
0.6468822940980327 1.0014130083459472
0.6485495165055019 1.0014551910009077
0.6502167389129709 1.0014962204253663
0.6518839613204401 1.0015360382702256
0.6535511837279093 1.0015745861703549
0.6552184061353784 1.0016118058076735
0.6568856285428476 1.0016476389766151
0.6585528509503168 1.0016820276519875
0.6602200733577859 1.0017149140592614
0.6618872957652551 1.0017462407473015
0.6635545181727243 1.0017759506635677
0.6652217405801933 1.0018039872317923
0.6668889629876625 1.0018302944321555
0.6685561853951317 1.0018548168839616
0.6702234078026008 1.0018774999308295
0.67189063021007 1.0018982897283943
0.6735578526175392 1.0019171333345216
0.6752250750250083 1.0019339788020307
0.6768922974324775 1.0019487752739131
0.6785595198399467 1.0019614730810376
0.6802267422474157 1.0019720238423155
0.6818939646548849 1.0019803805673102
0.6835611870623541 1.001986497761254
0.6852284094698233 1.0019903315324405
0.6868956318772924 1.0019918397019472
0.6885628542847616 1.0019909819156465
0.6902300766922308 1.0019877197584401
0.6918972990996999 1.001982016870665
0.6935645215071691 1.0019738390665929
0.6952317439146383 1.0019631544549497
0.6968989663221073 1.001949933561369
0.6985661887295765 1.0019341494526823
0.7002334111370457 1.0019157778629448
0.7019006335445148 1.001894797321082
0.703567855951984 1.0018711892800354
0.7052350783594532 1.0018449382472712
0.7069023007669223 1.0018160319165095
0.7085695231743915 1.0017844613005187
0.7102367455818607 1.0017502208648055
0.7119039679893298 1.0017133086620198
0.713571190396799 1.0016737264668871
0.7152384128042681 1.0016314799114543
0.7169056352117372 1.0015865786204348
0.7185728576192064 1.0015390363464136
0.7202400800266756 1.0014888711046668
0.7219073024341447 1.001436105307326
0.7235745248416139 1.0013807658966065
0.7252417472490831 1.0013228844768005
0.7269089696565522 1.0012624974447184
0.7285761920640214 1.0011996461182417
0.7302434144714905 1.001134376862633
0.7319106368789596 1.00106674121423
0.7335778592864288 1.000996796001125
0.735245081693898 1.0009246034604178
0.7369123041013671 1.0008502313515968
0.7385795265088363 1.0007737530655925
0.7402467489163055 1.0006952477290116
0.7419139713237746 1.0006148003030428
0.7435811937312438 1.0005325016764979
0.745248416138713 1.0004484487524228
0.746915638546182 1.0003627445276855
0.7485828609536512 1.0002754981649227
0.7502500833611204 1.0001868250561936
0.7519173057685895 1.000096846877658
0.7535845281760587 1.0000056916345654
0.7552517505835279 0.9999134936958108
0.756918972990997 0.9998203938172713
0.7585861953984662 0.9997265391531097
0.7602534178059354 0.999632083254194
0.7619206402134044 0.9995371860527336
0.7635878626208736 0.9994420138322113
0.7652550850283428 0.9993467391816344
0.7669223074358119 0.9992515409330933
0.7685895298432811 0.9991566040815754
0.7702567522507503 0.9990621196859335
0.7719239746582194 0.9989682847498654
0.7735911970656886 0.9988753020817172
0.7752584194731578 0.9987833801318713
0.7769256418806268 0.9986927328064363
0.778592864288096 0.9986035792559059
0.7802600866955652 0.9985161436374037
0.7819273091030343 0.9984306548490864
0.7835945315105035 0.9983473462352142
0.7852617539179727 0.998266455260368
0.7869289763254418 0.9981882231512235
0.788596198732911 0.9981128945042553
0.7902634211403802 0.9980407168576907
0.7919306435478493 0.9979719402259877
0.7935978659553184 0.9979068165950693
0.7952650883627876 0.9978455993764979
0.7969323107702567 0.997788542818741
0.7985995331777259 0.9977359013736444
0.8002667555851951 0.9976879290161927
0.8019339779926642 0.9976448785156264
0.8036012004001334 0.9976070006559516
0.8052684228076026 0.9975745434038906
0.8069356452150717 0.9975477510223056
0.8086028676225409 0.9975268631271618
0.81027009003001 0.9975121136861037
0.8119373124374791 0.9975037299567882
0.8136045348449483 0.9975019313631575
0.8152717572524175 0.9975069283079419
0.8169389796598866 0.9975189209197753
0.8186062020673558 0.9975380977334595
0.820273424474825 0.997564634302067
0.8219406468822941 0.9975986917397972
0.8236078692897633 0.9976404151947309
0.8252750916972325 0.9976899322509322
0.8269423141047015 0.9977473512596885
0.8286095365121707 0.9978127596000811
0.8302767589196399 0.9978862218695543
0.831943981327109 0.9979677780056824
0.8336112037345782 0.9980574413409664
0.8352784261420474 0.9981551965932
0.8369456485495165 0.9982609977947603
0.8386128709569857 0.9983747661650946
0.8402800933644549 0.9984963879317365
0.8419473157719239 0.9986257121063447
0.8436145381793931 0.9987625482236019
0.8452817605868623 0.9989066640522899
0.8469489829943314 0.9990577832895264
0.8486162054018006 0.9992155832510081
0.8502834278092698 0.9993796925721627
0.8519506502167389 0.9995496889374129
0.8536178726242081 0.9997250968572754
0.8552850950316773 0.9999053855158311
0.8569523174391463 1.0000899667141476
0.8586195398466155 1.0002781929386295
0.8602867622540847 1.0004693555869335
0.8619539846615538 1.000662683388111
0.863621207069023 1.0008573410579913
0.8652884294764922 1.0010524282355338
0.8669556518839613 1.0012469787509726
0.8686228742914305 1.0014399602820367
0.8702900966988997 1.001630274460383
0.8719573191063688 1.001816757496599
0.873624541513838 1.0019981813987628
0.8752917639213071 1.0021732558664833
0.8769589863287762 1.0023406309496836
0.8786262087362454 1.0024989005689806
0.8802934311437146 1.0026466070024087
0.8819606535511837 1.0027822464513072
0.8836278759586529 1.0029042758064235
0.8852950983661221 1.0030111207435382
0.8869623207735912 1.0031011852861251
0.8886295431810604 1.003172862980572
0.8902967655885295 1.0032245498371428
0.8919639879959986 1.0032546591970117
0.8936312104034678 1.0032616386920963
0.895298432810937 1.0032439894698424
0.8969656552184061 1.0032002878592952
0.8986328776258753 1.0031292096573985
0.9003001000333445 1.0030295572151235
0.9019673224408136 1.002900289501381
0.9036345448482828 1.0027405553181736
0.905301767255752 1.0025497298326123
0.906968989663221 1.0023274545795884
0.9086362120706902 1.0020736810723738
0.9103034344781594 1.0017887181362752
0.9119706568856285 1.0014732830517608
0.9136378792930977 1.0011285565568382
0.9153051017005669 1.0007562417124451
0.916972324108036 1.0003586265771534
0.9186395465155052 0.9999386505662293
0.9203067689229744 0.9994999742817485
0.9219739913304434 0.9990470524909764
0.9236412137379126 0.9985852097941588
0.9253084361453818 0.9981207183531421
0.9269756585528509 0.9976608768394625
0.9286428809603201 0.9972140894922881
0.9303101033677893 0.996789943836398
0.9319773257752584 0.9963992851763119
0.9336445481827276 0.9960542854257245
0.9353117705901968 0.9957685031128698
0.9369789929976658 0.9955569304712211
0.938646215405135 0.9954360223130594
0.9403134378126042 0.9954236998012068
0.9419806602200733 0.995539320162959
0.9436478826275425 0.9958036006739504
0.9453151050350117 0.9962384816734297
0.9469823274424808 0.9968669086890376
0.94864954984995 0.9977125076021196
0.9503167722574192 0.9987991187292673
0.9519839946648883 1.0001501451692676
0.9536512170723574 1.0017876570685138
0.9553184394798266 1.0037311757517084
0.9569856618872957 1.005996038984527
0.9586528842947649 1.008591219966372
0.9603201067022341 1.0115164371052832
0.9619873291097032 1.0147583488045737
0.9636545515171724 1.0182855781788855
0.9653217739246416 1.022042260042524
0.9669889963321107 1.025939754490442
0.9686562187395799 1.0298461438411333
0.970323441147049 1.0335731520738256
0.9719906635545181 1.0368602488462773
0.9736578859619873 1.0393560052060553
0.9753251083694565 1.0405973762271428
0.9769923307769256 1.0399886576739836
0.9786595531843948 1.0367835739253373
0.980326775591864 1.030076408303552
0.9819939979993331 1.018811138355012
0.9836612204068023 1.0018204769494554
0.9853284428142715 0.9779078868448096
0.9869956652217405 0.9459822527849944
0.9886628876292097 0.905243718433236
0.9903301100366789 0.8553987426418661
0.991997332444148 0.7968566596487459
0.9936645548516172 0.7308409985894356
0.9953317772590864 0.6593534548033582
0.9969989996665555 0.5849667019103042
0.9986662220740247 0.5104836708662639
1.0003334444814937 0.43855433102073904
1.002000666888963 0.3713548929183112
1.0036678892964321 0.3104018513947758
1.0053351117039013 0.2565168161211316
1.0070023341113705 0.20990963622686143
1.0086695565188397 0.17032562273022184
1.0103367789263087 0.1372065469119439
1.0120040013337779 0.1098322777641989
1.013671223741247 0.08742836713531063
1.0153384461487163 0.06923819069807924
1.0170056685561855 0.054565256077996685
1.0186728909636547 0.04279352787777263
1.0203401133711236 0.03339316479607339
1.0220073357785928 0.025917517200282375
1.023674558186062 0.01999552699300179
1.0253417805935312 0.01532222247436442
1.0270090030010004 0.011648923051087695
1.0286762254084696 0.008774033848827037
1.0303434478159386 0.006534842549239278
1.0320106702234078 0.004800451623326735
1.033677892630877 0.0034658244669560495
1.0353451150383461 0.002446847086253312
1.0370123374458153 0.0016762762914660362
1.0386795598532845 0.0011004404813205332
1.0403467822607535 0.0006765674966702356
1.0420140046682227 0.0003706282888716883
1.0436812270756919 0.0001556011214683961
1.045348449483161 1007651375488361e-20
1.0470156718906303 -8286288706756129e-20
1.0486828942980995 -0.00013654122508210964
1.0503501167055684 -0.00016141067997223202
1.0520173391130376 -0.0001656301421817663
1.0536845615205068 -0.0001555295356921449
1.055351783927976 -0.00013598242137888295
1.0570190063354452 -0.0001107050139996929
1.0586862287429144 -8249613347686979e-20
1.0603534511503834 -5342971844685129e-20
1.0620206735578526 -250092170616667e-19
1.0636878959653218 17086781648467664e-22
1.065355118372791 26014961279907656e-21
1.0670223407802601 47469099537983395e-21
1.0686895631877293 6583580951528833e-20
1.0703567855951983 8103471189979672e-20
1.0720240080026675 9310035950382822e-20
1.0736912304101367 0.00010215061868323883
1.075358452817606 0.0001083617744255666
1.077025675225075 0.00011194904309168308
1.0786928976325443 0.00011315142945199363
1.0803601200400132 0.00011222006835553966
1.0820273424474824 0.00010940935583937661
1.0836945648549516 0.0001049703073884578
1.0853617872624208 9914568860637518e-20
1.08702900966989 921665506401631e-19
1.0886962320773592 8424987330059308e-20
1.0903634544848282 7559707607422694e-20
1.0920306768922974 6639320369544732e-20
1.0936978992997666 5680663067773872e-20
1.0953651217072358 4698915984380214e-20
1.097032344114705 3707641477691814e-20
1.0986995665221742 27188446325224214e-21
1.1003667889296431 17430489684194805e-21
1.1020340113371123 789382188656762e-20
1.1037012337445815 -13433196972695294e-22
1.1053684561520507 -10214788526863305e-21
1.10703567855952 -18665573367104837e-21
1.108702900966989 -26650854032042592e-21
1.110370123374458 -3413508180723224e-20
1.1120373457819273 -4109109430207314e-20
1.1137045681893964 -47499271582041036e-21
1.1153717905968656 -5334673811438484e-20
1.1170390130043348 -5862661325239937e-20
1.118706235411804 -6333731155422351e-20
1.120373457819273 -6748189314180475e-20
1.1220406802267422 -7106746346263737e-20
1.1237079026342114 -7410462119239458e-20
1.1253751250416806 -766069525588442e-19
1.1270423474491498 -7859057004000469e-20
1.128709569856619 -8007369317845903e-20
1.130376792264088 -810762691182132e-19
1.1320440146715571 -8161963040924369e-20
1.1337112370790263 -817261876116665e-19
1.1353784594864955 -8141915425617652e-20
1.1370456818939647 -8072230177967599e-20
1.138712904301434 -7965974212749416e-20
1.1403801267089029 -7825573581521361e-20
1.142047349116372 -7653452334446809e-20
1.1437145715238413 -745201779791399e-19
1.1453817939313105 -7223647800919109e-20
1.1470490163387796 -6970679673777569e-20
1.1487162387462488 -669540085533743e-19
1.1503834611537178 -6400040955194253e-20
1.152050683561187 -6086765129306726e-20
1.1537179059686562 -5757668637365598e-20
1.1553851283761254 -5414772460937689e-20
1.1570523507835946 -5060019870374577e-20
1.1587195731910638 -46952738383565507e-21
1.1603867955985327 -4322315205783356e-20
1.162054018006002 -3942841514067985e-20
1.1637212404134711 -3558466425584994e-20
1.1653884628209403 -31707196603752985e-21
1.1670556852284095 -278104738445778e-19
1.1687229076358787 -23908129905728104e-21
1.1703901300433477 -20012982177977645e-21
1.1720573524508169 -16137045619687984e-21
1.173724574858286 -12291549330273321e-21
1.1753917972657553 -8486955203279578e-21
1.1770590196732245 -4732978303195745e-21
1.1787262420806937 -10386086525815408e-22
1.1803934644881626 2587865854553062e-21
1.1820606868956318 6138835665400744e-21
1.183727909303101 9607345130058231e-21
1.1853951317105702 12987067613240422e-21
1.1870623541180394 16272280329271416e-21
1.1887295765255086 19457839057060444e-21
1.1903967989329776 22539152870745816e-21
1.1920640213404468 25512159002524792e-21
1.193731243747916 28373297943515285e-21
1.1953984661553851 3111948886880267e-20
1.1970656885628543 33748105464637135e-21
1.1987329109703235 36256952221772054e-21
1.2004001333777925 3864424124878918e-20
1.2020673557852617 4090856965222045e-20
1.2037345781927309 4304889751853558e-20
1.2054018006002 4506452652895676e-20
1.2070690230076693 4695507922976294e-20
1.2087362454151385 4872047897511167e-20
1.2104034678226074 50360930554563255e-21
1.2120706902300766 5187690151275959e-20
1.2137379126375458 5326910416500463e-20
1.215405135045015 5453847830810821e-20
1.2170723574524842 55686174623564844e-21
1.2187395798599534 56713538767946825e-21
1.2204068022674224 5762209614088021e-20
1.2220740246748916 58413537322082876e-21
1.2237412470823608 59089704164183576e-21
1.22540846948983 59652576529276025e-21
1.2270756918972991 6010425965428945e-20
1.2287429143047683 604469721288553e-19
1.2304101367122373 60683034471084585e-21
1.2320773591197065 6081485828327016e-20
1.2337445815271757 6084493597076357e-20
1.235411803934645 607758310050277e-19
1.237079026342114 60610168715793944e-21
1.2387462487495833 6035062759093823e-20
1.2404134711570522 59999931068518975e-21
1.2420806935645214 59560839801742205e-21
1.2437479159719906 59036144380172906e-21
1.2454151383794598 58428658486944784e-21
1.247082360786929 5774121247865971e-20
1.2487495831943982 5697664736691033e-20
1.2504168056018672 56137809185959064e-21
1.2520840280093364 552275437316202e-19
1.2537512504168056 5424869165241569e-20
1.2554184728242748 5320408387968906e-20
1.257085695231744 5209653737951042e-20
1.2587529176392132 5092885121329299e-20
1.2604201400466821 4970380289100185e-20
1.2620873624541513 4842414500384057e-20
1.2637545848616205 4709260212275301e-20
1.2654218072690897 4571186794955634e-20
1.267089029676559 4428460270773649e-20
1.268756252084028 4281343076155408e-20
1.270423474491497 4130093845002708e-20
1.2720906968989663 39749672126818125e-21
1.2737579193064354 38162136392634605e-21
1.2754251417139046 365407925116204e-19
1.2770923641213738 3488805700025549e-20
1.278759586528843 3320630038033956e-20
1.280426808936312 31497846085519476e-21
1.2820940313437812 29764969513526585e-21
1.2837612537512504 2800989721499919e-20
1.2854284761587196 26234806211139494e-21
1.2870956985661888 24441823432384824e-21
1.288762920973658 22633025270071827e-21
1.290430143381127 20810437234883294e-21
1.2920973657885961 18976033715034646e-21
1.2937645881960653 17131737826928117e-21
1.2954318106035345 15279421353833755e-21
1.2970990330110037 13420904764797903e-21
1.298766255418473 11557957309581146e-21
1.3004334778259419 9692297184012155e-21
1.302100700233411 782559176019243e-20
1.3037679226408803 59594578775204465e-22
1.3054351450483495 4095462189282473e-21
1.3071023674558186 22351215612920194e-22
1.3087695898632878 3799035173737697e-22
1.3104368122707568 -14687732706047951e-22
1.312104034678226 -33095384536357964e-22
1.3137712570856952 -5141069439794366e-21
1.3154384794931644 -69620907944892285e-22
1.3171057019006336 -8771373611868305e-21
1.3187729243081028 -10567734858080158e-21
1.3204401467155717 -12350036690762789e-21
1.322107369123041 -14117185756418182e-21
1.3237745915305101 -1586813246843427e-20
1.3254418139379793 -17601870268717235e-21
1.3271090363454485 -19317434873822315e-21
1.3287762587529177 -21013903508691756e-21
1.3304434811603867 -22690394129602776e-21
1.3321107035678559 -2434606463800476e-20
1.333777925975325 -25980112087153895e-21
1.3354451483827943 -27591771882981564e-21
1.3371123707902635 -29180316980792487e-21
1.3387795931977327 -30745057078958304e-21
1.3404468156052016 -3228533781160503e-20
1.3421140380126708 -33800539940197216e-21
1.34378126042014 -3529007854661398e-20
1.3454484828276092 -36753402228015264e-21
1.3471157052350784 -3818999229397019e-20
1.3487829276425476 -3959936196829689e-20
1.3504501500500166 -4098105559450366e-20
1.3521173724574858 -4233464784722529e-20
1.353784594864955 -43659742949841984e-21
1.3554518172724241 -44955973898086476e-21
1.3571190396798933 -46223001691853005e-21
1.3587862620873625 -4746051457431982e-20
1.3604534844948315 -48668227279564935e-21
1.3621207069023007 -4984588028949383e-20
1.3637879293097699 -5099323909902448e-20
1.365455151717239 -5211009349199991e-20
1.3671223741247083 -5319625682656537e-20
1.3687895965321775 -54251565330655505e-21
1.3704568189396467 -55275877408111906e-21
1.3721240413471156 -56269072956117994e-21
1.3737912637545848 -5723105269252182e-20
1.375458486162054 -58161737495385224e-21
1.3771257085695232 -5906106775310782e-20
1.3787929309769924 -599290027261945e-19
1.3804601533844616 -60765519920728817e-21
1.3821273757919306 -6157061447309431e-20
1.3837945981993998 -6234429854649892e-20
1.385461820606869 -6308660073930245e-20
1.3871290430143381 -6379756550480009e-20
1.3887962654218073 -6447725258290626e-20
1.3904634878292765 -65125736443572e-18
1.3921307102367455 -6574310574163078e-20
1.3937979326442147 -6632946278346125e-20
1.395465155051684 -6688492300547383e-20
1.397132377459153 -6740961446328325e-20
1.3987995998666223 -6790367733366248e-20
1.4004668222740915 -6836726342622501e-20
1.4021340446815604 -6880053570809674e-20
1.4038012670890296 -6920366783833704e-20
1.4054684894964988 -695768437140934e-19
1.407135711903968 -6992025702778903e-20
1.4088029343114372 -7023411083469794e-20
1.4104701567189064 -7051861713170543e-20
1.4121373791263754 -7077399644630361e-20
1.4138046015338446 -7100047743602983e-20
1.4154718239413138 -7119829649846615e-20
1.417139046348783 -7136769739107818e-20
1.4188062687562522 -7150893086102506e-20
1.4204734911637213 -7162225428534313e-20
1.4221407135711903 -7170793132025427e-20
1.4238079359786595 -7176623156003592e-20
1.4254751583861287 -7179743020570978e-20
1.427142380793598 -7180180774248729e-20
1.428809603201067 -7177964962679084e-20
1.4304768256085363 -7173124598146285e-20
1.4321440480160053 -7165689130043257e-20
1.4338112704234744 -715568841617234e-19
1.4354784928309436 -7143152694848165e-20
1.4371457152384128 -7128112557906047e-20
1.438812937645882 -7110598924427863e-20
1.4404801600533512 -7090643015353337e-20
1.4421473824608202 -7068276328808104e-20
1.4438146048682894 -7043530616222815e-20
1.4454818272757586 -7016437859160701e-20
1.4471490496832278 -6987030246941722e-20
1.448816272090697 -6955340154916195e-20
1.4504834944981662 -6921400123493376e-20
1.4521507169056351 -6885242837782052e-20
1.4538179393131043 -6846901108012449e-20
1.4554851617205735 -6806407850482032e-20
1.4571523841280427 -6763796069238909e-20
1.458819606535512 -6719098838366133e-20
1.460486828942981 -6672349284822521e-20
1.46215405135045 -6623580571978038e-20
1.4638212737579193 -6572825883630062e-20
1.4654884961653885 -6520118408680914e-20
1.4671557185728576 -6465491326274747e-20
1.4688229409803268 -6408977791572124e-20
1.470490163387796 -6350610921955491e-20
1.472157385795265 -6290423783845284e-20
1.4738246082027342 -6228449379941728e-20
1.4754918306102034 -6164720637000243e-20
1.4771590530176726 -60992703940457305e-21
1.4788262754251418 -6032131391103812e-20
1.480493497832611 -5963336258334173e-20
1.48216072024008 -5892917505623263e-20
1.4838279426475491 -5820907512614493e-20
1.4854951650550183 -5747338519151643e-20
1.4871623874624875 -5672242616110157e-20
1.4888296098699567 -5595651736647195e-20
1.490496832277426 -5517597647836103e-20
1.4921640546848949 -5438111942649912e-20
1.493831277092364 -5357226032334447e-20
1.4954984994998333 -5274971139124923e-20
1.4971657219073025 -5191378289312945e-20
1.4988329443147717 -51064783066108455e-21
1.5005001667222408 -50203018059188226e-21
1.5021673891297098 -49328791873214095e-21
1.503834611537179 -4844240630442337e-20
1.5055018339446482 -475441608907938e-19
1.5071690563521174 -4663435286128906e-20
1.5088362787595866 -4571327708786932e-20
1.5105035011670558 -447812260404197e-19
1.5121707235745248 -4383848974396157e-20
1.513837945981994 -4288535573872612e-20
1.5155051683894631 -4192210904240337e-20
1.5171723907969323 -4094903211526377e-20
1.5188396132044015 -39966404827035396e-21
1.5205068356118707 -3897450442647346e-20
1.5221740580193397 -37973605512862246e-21
1.5238412804268089 -36963980009730585e-21
1.525508502834278 -35945897140596955e-21
1.5271757252417473 -3491962340671992e-20
1.5288429476492165 -3388542256664573e-20
1.5305101700566857 -3284355561782373e-20
1.5321773924641546 -3179428077980037e-20
1.5338446148716238 -3073785347907504e-20
1.535511837279093 -29674526336152113e-21
1.5371790596865622 -28604549153585235e-21
1.5388462820940314 -27528168905600198e-21
1.5405135045015006 -26445629730104808e-21
1.5421807269089696 -2535717292082712e-20
1.5438479493164388 -2426303692201759e-20
1.545515171723908 -2316345732369246e-20
1.5471823941313771 -22058666858705556e-21
1.5488496165388463 -20948895400718648e-21
1.5505168389463155 -1983436996381288e-20
1.5521840613537845 -18715314702769797e-21
1.5538512837612537 -17591950914573606e-21
1.555518506168723 -16464497041606546e-21
1.557185728576192 -15333168674965675e-21
1.5588529509836613 -14198178559278463e-21
1.5605201733911305 -13059736598597382e-21
1.5621873957985994 -11918049862939817e-21
1.5638546182060686 -10773322595605123e-21
1.5655218406135378 -9625756221997434e-21
1.567189063021007 -8475549358396423e-21
1.5688562854284762 -7322897822049923e-21
1.5705235078359454 -6167994641849417e-21
1.5721907302434144 -5011030069848599e-21
1.5738579526508836 -3852191593409909e-21
1.5755251750583528 -26916639477327087e-22
1.577192397465822 -1529629129422283e-21
1.5788596198732912 -36626641047171615e-23
1.5805268422807603 7982476472184752e-22
1.5821940646882293 19637391767898804e-22
1.5838612870956985 313003699077552e-20
1.5855285095031677 4296972564984264e-21
1.587195731910637 5464380021958509e-21
1.588862954318106 6632096113918379e-21
1.5905301767255753 7799960205504691e-21
1.5921973991330443 8967814255616408e-21
1.5938646215405134 10135502799556856e-21
1.5955318439479826 1130287293034729e-20
1.5971990663554518 12469774279769835e-21
1.598866288762921 13636058999282052e-21
1.6005335111703902 14801581740404163e-21
1.6022007335778592 15966199635064626e-21
1.6038679559853284 17129772275453065e-21
1.6055351783927976 18292161693838488e-21
1.6072024008002668 1945323234203017e-20
1.608869623207736 2061285107063035e-20
1.6105368456152052 21770887108158582e-21
1.6122040680226741 2292721204016565e-20
1.6138712904301433 240816997875877e-19
1.6155385128376125 25234226585620773e-21
1.6172057352450817 2638467096231084e-20
1.618872957652551 27532913716519364e-21
1.62054018006002 2867883789670414e-20
1.622207402467489 29822328778451174e-21
1.6238746248749583 3096327384298839e-20
1.6255418472824275 3210156275510606e-20
1.6272090696898966 3323708734080666e-20
1.6288762920973658 34369741565537515e-21
1.630543514504835 35499421511858004e-21
1.632210736912304 3662602535710324e-20
1.6338779593197732 37749453351460655e-21
1.6355451817272424 38869607795543465e-21
1.6372124041347116 39986393018089095e-21
1.6388796265421808 41099715353983685e-21
1.64054684894965 4220948312177661e-20
1.642214071357119 43315606601604384e-21
1.6438812937645881 4441799801305213e-20
1.6455485161720573 4551657149291788e-20
1.6472157385795265 4661124307316425e-20
1.6488829609869957 47701930658970715e-21
1.650550183394465 4878855400657252e-20
1.6522174058019339 4987103470153152e-20
1.653884628209403 5094929613661328e-20
1.6555518506168723 5202326349026086e-20
1.6572190730243415 53092863704818846e-21
1.6588862954318107 5415802546481635e-20
1.6605535178392798 5521867917558654e-20
1.6622207402467488 5627475694169187e-20
1.663887962654218 57326192545640794e-21
1.6655551850616872 5837292142673624e-20
1.6672224074691564 5941488065982353e-20
1.6688896298766256 6045200893426035e-20
1.6705568522840948 6148424653332554e-20
1.6722240746915638 6251153531282826e-20
1.673891297099033 6353381868110484e-20
1.6755585195065021 6455104157799402e-20
1.6772257419139713 6556315045481119e-20
1.6788929643214405 6657009325370875e-20
1.6805601867289097 675718193878308e-19
1.6822274091363787 6856827972112796e-20
1.6838946315438479 6955942654856238e-20
1.685561853951317 7054521357629726e-20
1.6872290763587863 7152559590233899e-20
1.6888962987662555 7250052999675446e-20
1.6905635211737247 7346997368268965e-20
1.6922307435811936 7443388611698756e-20
1.6938979659886628 753922277714706e-19
1.695565188396132 7634496041379092e-20
1.6972324108036012 7729204708893135e-20
1.6988996332110704 7823345210061089e-20
1.7005668556185396 7916914099306838e-20
1.7022340780260086 8009908053242809e-20
1.7039013004334778 8102323868922762e-20
1.705568522840947 819415846199014e-19
1.7072357452484161 8285408864950466e-20
1.7089029676558853 8376072225394111e-20
1.7105701900633545 8466145804256371e-20
1.7122374124708235 8555626974082221e-20
1.7139046348782927 8644513217332533e-20
1.715571857285762 8732802124682137e-20
1.717239079693231 8820491393335232e-20
1.7189063021007003 8907578825382428e-20
1.7205735245081695 8994062326147384e-20
1.7222407469156384 9079939902540378e-20
1.7239079693231076 9165209661475548e-20
1.7255751917305768 9249869808258815e-20
1.727242414138046 9333918645013269e-20
1.7289096365455152 9417354569106126e-20
1.7305768589529844 9500176071615407e-20
1.7322440813604534 9582381735795051e-20
1.7339113037679226 9663970235555819e-20
1.7355785261753918 9744940333972045e-20
1.737245748582861 9825290881794457e-20
1.7389129709903302 9905020815991969e-20
1.7405801933977993 9984129158289133e-20
1.7422474158052683 0.00010062615013747833
1.7439146382127375 0.00010140477569335789
1.7455818606202067 0.00010217716092543981
1.747249083027676 0.0001029432992996366
1.748916305435145 0.00010370318505963094
1.7505835278426143 0.00010445681321292165
1.7522507502500833 0.00010520417951763797
1.7539179726575524 0.00010594528046937654
1.7555851950650216 0.00010668011328789431
1.7572524174724908 0.00010740867590431497
1.75891963987996 0.00010813096694833879
1.7605868622874292 0.0001088469857357631
1.7622540846948982 0.000109556732255673
1.7639213071023674 0.00011026020715838337
1.7655885295098366 0.00011095741174335302
1.7672557519173058 0.00011164834794682651
1.768922974324775 0.00011233301833026357
1.7705901967322442 0.00011301142606850306
1.7722574191397131 0.00011368357493821493
1.7739246415471823 0.00011434946930634522
1.7755918639546515 0.00011500911411899128
1.7772590863621207 0.0001156625148901573
1.77892630876959 0.00011630967769078737
1.780593531177059 0.00011695060913786276
1.782260753584528 0.00011758531638367438
1.7839279759919973 0.0001182138071053225
1.7855951983994665 0.00011883608949414797
1.7872624208069356 0.00011945217224547822
1.7889296432144048 0.00012006206454832913
1.790596865621874 0.00012066577607570874
1.792264088029343 0.00012126331697426013
1.7939313104368122 0.00012185469785463456
1.7955985328442814 0.00012243992978216295
1.7972657552517506 0.00012301902426678068
1.7989329776592198 0.00012359199325401912
1.800600200066689 0.00012415884911568583
1.802267422474158 0.0001247196046406272
1.8039346448816271 0.00012527427302566618
1.8056018672890963 0.00012582286786698947
1.8072690896965655 0.0001263654031510462
1.8089363121040347 0.00012690189324615023
1.810603534511504 0.00012743235289376133
1.8122707569189729 0.000127956797200267
1.813937979326442 0.00012847524162854472
1.8156052017339113 0.0001289877019898496
1.8172724241413805 0.00012949419443572963
1.8189396465488497 0.00012999473545014222
1.8206068689563188 0.0001304893418415231
1.822274091363788 0.0001309780307352463
1.823941313771257 0.0001314608195657832
1.8256085361787262 0.0001319377260693864
1.8272757585861954 0.00013240876827666503
1.8289429809936646 0.00013287396450519223
1.8306102034011338 0.00013333333335253592
1.832277425808603 0.00013378689368903109
1.833944648216072 0.0001342346646508643
1.8356118706235411 0.00013467666563320765
1.8372790930310103 0.00013511291628342994
1.8389463154384795 0.00013554343649457932
1.8406135378459487 0.00013596824639862566
1.842280760253418 0.0001363873663601618
1.8439479826608869 0.00013680081696990695
1.845615205068356 0.00013720861903854763
1.8472824274758253 0.00013761079359057415
1.8489496498832945 0.00013800736185805382
1.8506168722907637 0.00013839834527494804
1.8522840946982329 0.00013878376547079435
1.8539513171057018 0.00013916364426536099
1.855618539513171 0.00013953800366259175
1.8572857619206402 0.00013990686584515206
1.8589529843281094 0.0001402702531688926
1.8606202067355786 0.000140628188157306
1.8622874291430478 0.00014098069349631655
1.8639546515505168 0.000141327792028907
1.865621873957986 0.00014166950674987435
1.8672890963654551 0.00014200586080093634
1.8689563187729243 0.0001423368774653806
1.8706235411803935 0.00014266258016347282
1.8722907635878627 0.00014298299244736284
1.8739579859953317 0.00014329813799629932
1.875625208402801 0.00014360804061214205
1.87729243081027 0.00014391272421439586
1.8789596532177393 0.0001442122128359007
1.8806268756252085 0.00014450653061836693
1.8822940980326777 0.00014479570180774568
1.8839613204401466 0.00014507975075015323
1.8856285428476158 0.00014535870188738453
1.887295765255085 0.0001456325797529437
1.8889629876625542 0.0001459014089677576
1.8906302100700234 0.0001461652142361776
1.8922974324774926 0.0001464240203420974
1.8939646548849616 0.00014667785214483777
1.8956318772924308 0.00014692673457555698
1.8972990996999 0.0001471706926331356
1.8989663221073692 0.00014740975138085146
1.9006335445148383 0.0001476439359424423
1.9023007669223075 0.00014787327149866141
1.9039679893297765 0.00014809778328367688
1.9056352117372457 0.00014831749658162936
1.907302434144715 0.00014853243672332877
1.908969656552184 0.00014874262908277577
1.9106368789596533 0.00014894809907390954
1.9123041013671225 0.0001491488721474996
1.9139713237745914 0.00014934497378782125
1.9156385461820606 0.0001495364295097004
1.9173057685895298 0.00014972326485529616
1.918972990996999 0.00014990550539130745
1.9206402134044682 0.00015008317670581499
1.9223074358119374 0.00015025630440564206
1.9239746582194064 0.00015042491411332228
1.9256418806268756 0.0001505890314643045
1.9273091030343448 0.00015074868210438364
1.928976325441814 0.00015090389168699418
1.9306435478492832 0.0001510546858704575
1.9323107702567524 0.00015120109031554682
1.9339779926642213 0.00015134313068281935
1.9356452150716905 0.0001514808326302903
1.9373124374791597 0.0001516142218109201
1.938979659886629 0.00015174332387018282
1.940646882294098 0.00015186816444383278
1.9423141047015673 0.00015198876915556447
1.9439813271090363 0.000152105163614792
1.9456485495165055 0.00015221737341432947
1.9473157719239746 0.00015232542412841243
1.9489829943314438 0.00015242934131042365
1.950650216738913 0.00015252915049103694
1.9523174391463822 0.00015262487717581714
1.9539846615538512 0.00015271654684361722
1.9556518839613204 0.00015280418494444462
1.9573191063687896 0.0001528878168975652
1.9589863287762588 0.00015296746808961611
1.960653551183728 0.00015304316387284322
1.9623207735911972 0.00015311492956323532
1.9639879959986661 0.00015318279043887069
1.9656552184061353 0.0001532467717380662
1.9673224408136045 0.00015330689865779388
1.9689896632210737 0.00015336319635205918
1.970656885628543 0.00015341568993019388
1.972324108036012 0.00015346440445533868
1.973991330443481 0.0001535093649429744
1.9756585528509503 0.00015355059635926372
1.9773257752584195 0.0001535881236197473
1.9789929976658887 0.00015362197158779584
1.9806602200733578 0.00015365216507315978
1.982327442480827 0.0001536787288308343
1.983994664888296 0.00015370168755944613
1.9856618872957652 0.00015372106590009907
1.9873291097032344 0.00015373688843501888
1.9889963321107036 0.00015374917968643615
1.9906635545181728 0.000153757964115174
1.992330776925642 0.00015376326611959848
1.993997999333111 0.00015376511003446715
1.9956652217405801 0.00015376352012965366
1.9973324441480493 0.00015375852060924553
1.9989996665555185 0.000153750135610283
2.0006668889629875 0.0001537383892018609
2.0023341113704567 0.00015372330538392662
2.004001333777926 0.00015370490808648465
2.005668556185395 0.0001536832211685294
2.0073357785928643 0.00015365826841706558
2.0090030010003335 0.00015363007354626812
2.0106702234078027 0.00015359866019654957
2.012337445815272 0.00015356405193359905
2.014004668222741 0.00015352627224771262
2.0156718906302102 0.00015348534455290712
2.0173391130376794 0.00015344129218595852
2.019006335445148 0.00015339413840588512
2.0206735578526174 0.00015334390639300786
2.0223407802600866 0.00015329061924826155
2.0240080026675558 0.00015323429999255622
2.025675225075025 0.0001531749715659816
2.027342447482494 0.00015311265682712173
2.0290096698899633 0.0001530473785525924
2.0306768922974325 0.00015297915943619485
2.0323441147049017 0.0001529080220884463
2.034011337112371 0.00015283398903591199
2.03567855951984 0.00015275708272063145
2.0373457819273093 0.00015267732549968096
2.039013004334778 0.00015259473964452774
2.0406802267422472 0.00015250934734054727
2.0423474491497164 0.00015242117068652288
2.0440146715571856 0.00015233023169416516
2.045681893964655 0.00015223655228771343
2.047349116372124 0.00015214015430334077
2.049016338779593 0.00015204105948898004
2.0506835611870624 0.00015193928950357847
2.0523507835945316 0.00015183486591702385
2.054018006002001 0.00015172781020954913
2.05568522840947 0.00015161814377148133
2.057352450816939 0.00015150588790283862
2.059019673224408 0.00015139106381307403
2.060686895631877 0.00015127369262065522
2.0623541180393463 0.00015115379535281508
2.0640213404468155 0.00015103139294525428
2.0656885628542847 0.0001509065062419452
2.067355785261754 0.0001507791559946848
2.069023007669223 0.00015064936286309514
2.0706902300766923 0.00015051714741409414
2.0723574524841615 0.00015038253012207483
2.0740246748916307 0.0001502455313682231
2.0756918972991 0.00015010617144071894
2.077359119706569 0.00014996447053440293
2.079026342114038 0.00014982044875045493
2.080693564521507 0.0001496741260965666
2.082360786928976 0.0001495255224865503
2.0840280093364454 0.00014937465774027075
2.0856952317439146 0.00014922155158347502
2.0873624541513838 0.00014906622364782574
2.089029676558853 0.00014890869347060852
2.090696898966322 0.000148748980494832
2.0923641213737914 0.00014858710406897777
2.0940313437812605 0.00014842308344702507
2.0956985661887297 0.00014825693778840882
2.097365788596199 0.00014808868615789287
2.0990330110036677 0.0001479183475256293
2.100700233411137 0.00014774594076700717
2.102367455818606 0.00014757148466274135
2.1040346782260753 0.00014739499789879085
2.1057019006335445 0.0001472164990664387
2.1073691230410136 0.0001470360066621679
2.109036345448483 0.00014685353908784615
2.110703567855952 0.0001466691146505862
2.1123707902634212 0.00014648275156285435
2.1140380126708904 0.0001462944679425501
2.1157052350783596 0.00014610428181298114
2.117372457485829 0.00014591221110295434
2.1190396798932976 0.00014571827364682176
2.1207069023007667 0.00014552248718460552
2.122374124708236 0.00014532486936199088
2.124041347115705 0.00014512543773053787
2.1257085695231743 0.0001449242097475564
2.1273757919306435 0.00014472120277646966
2.1290430143381127 0.00014451643408673956
2.130710236745582 0.00014430992085407487
2.132377459153051 0.00014410168016047633
2.1340446815605203 0.0001438917289944084
2.1357119039679895 0.00014368008425095537
2.1373791263754587 0.00014346676273187427
2.1390463487829274 0.00014325178114581432
2.1407135711903966 0.00014303515610853117
2.142380793597866 0.00014281690414281838
2.144048016005335 0.00014259704167888815
2.145715238412804 0.00014237558505446161
2.1473824608202734 0.0001421525505149665
2.1490496832277426 0.00014192795421359618
2.150716905635212 0.00014170181221166353
2.152384128042681 0.00014147414047869546
2.15405135045015 0.00014124495489260813
2.1557185728576194 0.00014101427123996372
2.1573857952650886 0.00014078210521620282
2.1590530176725573 0.00014054847242571129
2.1607202400800265 0.0001403133883820882
2.1623874624874957 0.0001400768685084798
2.164054684894965 0.00013983892813763422
2.165721907302434 0.0001395995825122986
2.1673891297099033 0.00013935884678519233
2.1690563521173725 0.00013911673601952126
2.1707235745248417 0.00013887326518898999
2.172390796932311 0.00013862844917820593
2.17405801933978 0.00013838230278282251
2.1757252417472492 0.00013813484070983144
2.1773924641547184 0.00013788607757772142
2.179059686562187 0.0001376360279168971
2.1807269089696564 0.00013738470616978232
2.1823941313771256 0.00013713212669113316
2.1840613537845948 0.0001368783037483971
2.185728576192064 0.00013662325152176847
2.187395798599533 0.00013636698410461438
2.1890630210070023 0.00013610951550375137
2.1907302434144715 0.00013585085963960762
2.1923974658219407 0.00013559103034662713
2.19406468822941 0.00013533004137344755
2.195731910636879 0.00013506790638323322
2.1973991330443483 0.00013480463895395537
2.199066355451817 0.00013454025257866355
2.2007335778592862 0.00013427476066579704
2.2024008002667554 0.00013400817653938697
2.2040680226742246 0.00013374051343959404
2.205735245081694 0.00013347178452263655
2.207402467489163 0.00013320200286137066
2.209069689896632 0.00013293118144558965
2.2107369123041014 0.00013265933318204384
2.2124041347115706 0.00013238647089512147
2.21407135711904 0.00013211260732685914
2.215738579526509 0.0001318377551374119
2.217405801933978 0.00013156192690527441
2.219073024341447 0.00013128513512763312
2.220740246748916 0.0001310073922207158
2.2224074691563853 0.0001307287105199416
2.2240746915638545 0.00013044910228046918
2.2257419139713237 0.00013016857967734774
2.227409136378793 0.00012988715480581527
2.229076358786262 0.00012960483968179302
2.2307435811937313 0.00012932164624201384
2.2324108036012005 0.00012903758634444547
2.2340780260086697 0.00012875267176853857
2.235745248416139 0.0001284669142156544
2.237412470823608 0.00012818032530928676
2.239079693231077 0.00012789291659544722
2.240746915638546 0.00012760469954296774
2.242414138046015 0.00012731568554382768
2.2440813604534844 0.00012702588591345567
2.2457485828609536 0.0001267353118911364
2.2474158052684228 0.000126443974640204
2.249083027675892 0.00012615188524849833
2.250750250083361 0.0001258590547286659
2.2524174724908304 0.0001255654940184323
2.2540846948982995 0.00012527121398094986
2.2557519173057687 0.00012497622540523154
2.257419139713238 0.0001246805390063225
2.2590863621207067 0.0001243841654257078
2.260753584528176 0.00012408711523170107
2.262420806935645 0.0001237893989196226
2.2640880293431143 0.00012349102691234333
2.2657552517505835 0.0001231920095604369
2.2674224741580526 0.0001228923571425472
2.269089696565522 0.0001225920798658543
2.270756918972991 0.00012229118786621744
2.2724241413804602 0.00012198969120857895
2.2740913637879294 0.00012168759988746662
2.2757585861953986 0.00012138492382697194
2.277425808602868 0.00012108167288143665
2.279093031010337 0.0001207778568355529
2.2807602534178057 0.00012047348540483553
2.282427475825275 0.00012016856823589099
2.284094698232744 0.00011986311490674167
2.2857619206402133 0.00011955713492719372
2.2874291430476825 0.00011925063773912496
2.2890963654551517 0.00011894363271692729
2.290763587862621 0.00011863612916763674
2.29243081027009 0.00011832813633153028
2.2940980326775593 0.00011801966338217777
2.2957652550850285 0.00011771071942702147
2.2974324774924977 0.00011740131350750083
2.299099699899967 0.00011709145459960942
2.3007669223074356 0.00011678115161396253
2.302434144714905 0.00011647041339638876
2.304101367122374 0.00011615924872801324
2.305768589529843 0.00011584766632577806
2.3074358119373124 0.00011553567484268515
2.3091030343447816 0.00011522328286819525
2.310770256752251 0.00011491049892839791
2.31243747915972 0.00011459733148653714
2.314104701567189 0.00011428378894321085
2.3157719239746584 0.0001139698796366901
2.3174391463821276 0.00011365561184337007
2.3191063687895968 0.00011334099377795573
2.3207735911970655 0.0001130260335938469
2.3224408136045347 0.00011271073938350605
2.324108036012004 0.00011239511917864042
2.325775258419473 0.00011207918095075889
2.3274424808269423 0.00011176293261121878
2.3291097032344115 0.00011144638201175845
2.3307769256418807 0.00011112953694477137
2.33244414804935 0.00011081240514346571
2.334111370456819 0.00011049499428244895
2.3357785928642882 0.00011017731197793777
2.3374458152717574 0.00010985936578790725
2.3391130376792266 0.00010954116321265292
2.3407802600866954 0.00010922271169499197
2.3424474824941646 0.00010890401862061541
2.3441147049016338 0.00010858509131831187
2.345781927309103 0.00010826593706046717
2.347449149716572 0.00010794656306315105
2.3491163721240413 0.00010762697648655437
2.3507835945315105 0.0001073071844353967
2.3524508169389797 0.00010698719395898885
2.354118039346449 0.00010666701205174108
2.355785261753918 0.00010634664565343024
2.3574524841613873 0.00010602610164946874
2.3591197065688565 0.00010570538687120976
2.3607869289763252 0.00010538450809630812
2.3624541513837944 0.00010506347204897876
2.3641213737912636 0.00010474228540029856
2.365788596198733 0.00010442095476855678
2.367455818606202 0.0001040994867195083
2.369123041013671 0.00010377788776668416
2.3707902634211404 0.00010345616437171072
2.3724574858286096 0.00010313432294462542
2.374124708236079 0.00010281236984407277
2.375791930643548 0.0001024903113777606
2.377459153051017 0.0001021681538026075
2.3791263754584864 0.00010184590332510193
2.380793597865955 0.00010152356610168035
2.3824608202734243 0.00010120114823882094
2.3841280426808935 0.00010087865579356745
2.3857952650883627 0.00010055609477361074
2.387462487495832 0.00010023347113768434
2.389129709903301 9991079079591306e-20
2.3907969323107703 9958805960995874e-20
2.3924641547182395 9926528339339498e-20
2.3941313771257087 9894246791200025e-20
2.395798599533178 9861961888399211e-20
2.397465821940647 9829674198033253e-20
2.3991330443481163 9797384282501584e-20
2.400800266755585 976509269953723e-19
2.402467489163054 973280000223127e-19
2.4041347115705234 9700506739060942e-20
2.4058019339779926 9668213453918086e-20
2.4074691563854618 9635920686139679e-20
2.409136378792931 9603628970535072e-20
2.4108036012004 9571338837402292e-20
2.4124708236078694 9539050812572454e-20
2.4141380460153385 9506765417428495e-20
2.4158052684228077 9474483168930674e-20
2.417472490830277 9442204579643634e-20
2.419139713237746 9409930157772833e-20
2.420806935645215 9377660407176858e-20
2.422474158052684 9345395827403159e-20
2.4241413804601533 931313691371425e-19
2.4258086028676225 92808841571132e-18
2.4274758252750916 924863804436845e-19
2.429143047682561 9216399058038609e-20
2.43081027009003 918416767650733e-19
2.4324774924974992 9151944373996489e-20
2.4341447149049684 9119729620597934e-20
2.4358119373124376 9087523882309045e-20
2.437479159719907 9055327621042795e-20
2.439146382127376 9023141294656721e-20
2.4408136045348447 8990965356989351e-20
2.442480826942314 895880025787027e-19
2.444148049349783 8926646443158451e-20
2.4458152717572523 8894504354759261e-20
2.4474824941647215 8862374430652041e-20
2.4491497165721907 8830257104914911e-20
2.45081693897966 8798152807743854e-20
2.452484161387129 8766061965496084e-20
2.4541513837945983 8733985000690045e-20
2.4558186062020675 8701922332040105e-20
2.4574858286095367 8669874374492292e-20
2.459153051017006 8637841539229849e-20
2.4608202734244746 8605824233706011e-20
2.462487495831944 8573822861669515e-20
2.464154718239413 854183782318732e-19
2.465821940646882 8509869514662823e-20
2.4674891630543514 8477918328870897e-20
2.4691563854618206 8445984654967091e-20
2.47082360786929 8414068878522148e-20
2.472490830276759 8382171381545941e-20
2.474158052684228 8350292542496501e-20
2.4758252750916974 8318432736316092e-20
2.4774924974991666 8286592334461398e-20
2.4791597199066358 8254771704900403e-20
2.4808269423141045 8222971212157489e-20
2.4824941647215737 8191191217328878e-20
2.484161387129043 8159432078109347e-20
2.485828609536512 8127694148797777e-20
2.4874958319439813 809597778034625e-19
2.4891630543514505 8064283320362645e-20
2.4908302767589197 8032611113131284e-20
2.492497499166389 8000961499654916e-20
2.494164721573858 7969334817649158e-20
2.4958319439813272 7937731401592985e-20
2.4974991663887964 7906151582723342e-20
2.4991663887962656 7874595689072103e-20
2.5008336112037344 7843064045488617e-20
2.5025008336112036 781155697365081e-19
2.5041680560186728 7780074792092945e-20
2.505835278426142 7748617816229729e-20
2.507502500833611 771718635836742e-19
2.5091697232410803 7685780727738865e-20
2.5108369456485495 7654401230505932e-20
2.5125041680560187 7623048169793332e-20
2.514171390463488 7591721845711004e-20
2.515838612870957 7560422555360699e-20
2.5175058352784263 7529150592871722e-20
2.5191730576858955 7497906249409429e-20
2.5208402800933642 7466689813202462e-20
2.5225075025008334 7435501569558363e-20
2.5241747249083026 7404341800886644e-20
2.525841947315772 737321078671787e-19
2.527509169723241 7342108803719792e-20
2.52917639213071 7311036125720073e-20
2.5308436145381794 7279993023726235e-20
2.5325108369456486 7248979765945782e-20
2.534178059353118 7217996617800426e-20
2.535845281760587 7187043841946211e-20
2.537512504168056 7156121698301092e-20
2.5391797265755254 7125230444051354e-20
2.540846948982994 7094370333680933e-20
2.5425141713904633 7063541618981123e-20
2.5441813937979325 7032744549074002e-20
2.5458486162054017 70019793704355e-18
2.547515838612871 6971246326902512e-20
2.54918306102034 6940545659701869e-20
2.5508502834278093 6909877607457274e-20
2.5525175058352785 6879242406224867e-20
2.5541847282427477 684864028949253e-19
2.555851950650217 681807148820452e-19
2.557519173057686 678753623078298e-19
2.5591863954651553 6757034743145977e-20
2.560853617872624 672656724871705e-19
2.562520840280093 6696133968449661e-20
2.5641880626875624 666573512084264e-19
2.5658552850950316 6635370921956492e-20
2.5675225075025008 6605041585431431e-20
2.56918972990997 6574747322505778e-20
2.570856952317439 6544488342027921e-20
2.5725241747249084 6514264850485466e-20
2.5741913971323775 6484077052000721e-20
2.5758586195398467 645392514837008e-19
2.577525841947316 6423809339067658e-20
2.579193064354785 6393729821260914e-20
2.580860286762254 6363686789840478e-20
2.582527509169723 6333680437412177e-20
2.5841947315771923 6303710954340923e-20
2.5858619539846615 6273778528747935e-20
2.5875291763921306 6243883346534335e-20
2.5891963987996 6214025591393113e-20
2.590863621207069 6184205444827347e-20
2.5925308436145382 6154423086168932e-20
2.5941980660220074 6124678692587954e-20
2.5958652884294766 60949724391112445e-21
2.597532510836946 60653044986402546e-21
2.599199733244415 60356750419611124e-21
2.6008669556518837 60060842377644e-18
2.602534178059353 5976532252661808e-20
2.604201400466822 59470192511899486e-21
2.6058686228742913 5917545395841932e-20
2.6075358452817605 5888110847071526e-20
2.6092030676892297 58587157633072096e-21
2.610870290096699 5829360300975764e-20
2.612537512504168 5800044614505742e-20
2.6142047349116373 5770768856349327e-20
2.6158719573191065 574153317700124e-19
2.6175391797265757 57123377249976987e-21
2.619206402134045 56831826469415717e-21
2.6208736245415136 56540680875225013e-21
2.622540846948983 5624994189516036e-20
2.624208069356452 5595961093806008e-20
2.625875291763921 5566968939402575e-20
2.6275425141713904 55380178634465566e-21
2.6292097365788596 5509108001227822e-20
2.630876958986329 54802394862059345e-21
2.632544181393798 54514124500040784e-21
2.634211403801267 5422627022448959e-20
2.6358786262087364 53938833315603923e-21
2.6375458486162056 5365181503583054e-20
2.6392130710236748 5336521662985608e-20
2.6408802934311435 53079039324830865e-21
2.6425475158386127 5279328433050595e-20
2.644214738246082 52507952839234845e-21
2.645881960653551 52223046026261474e-21
2.6475491830610203 51938565049791316e-21
2.6492164054684895 5165451105107813e-20
2.6508836278759587 51370885154613036e-21
2.652550850283428 5108768846820953e-20
2.654218072690897 5080492208311624e-20
2.6558852950983662 5052258707424068e-20
2.6575525175058354 5024068450014234e-20
2.6592197399133046 49959215403233906e-21
2.6608869623207734 4967818080987493e-20
2.6625541847282426 4939758173050715e-20
2.6642214071357118 49117419159819264e-21
2.665888629543181 488376940767591e-19
2.66755585195065 4855840744472095e-20
2.6692230743581193 48279560211713854e-21
2.6708902967655885 4800115331036331e-20
2.6725575191730577 4772318765812293e-20
2.674224741580527 4744566415735424e-20
2.675891963987996 4716858369542207e-20
2.6775591863954653 4689194714488712e-20
2.6792264088029345 4661575536349556e-20
2.6808936312104032 4634000919445658e-20
2.6825608536178724 4606470946638165e-20
2.6842280760253416 4578985699351182e-20
2.685895298432811 45515452575809606e-21
2.68756252084028 4524149699905097e-20
2.689229743247749 4496799103492766e-20
2.6908969656552184 4469493544114779e-20
2.6925641880626876 444223309616458e-19
2.694231410470157 4415017832654945e-20
2.695898632877626 43878478252327296e-21
2.697565855285095 4360723144199684e-20
2.6992330776925644 433364385851228e-19
2.700900300100033 4306610035793336e-20
2.7025675225075023 4279621742342768e-20
2.7042347449149715 4252679043151818e-20
2.7059019673224407 42257820019158884e-21
2.70756918972991 41989306810326366e-21
2.709236412137379 4172125141620013e-20
2.7109036345448483 4145365443533437e-20
2.7125708569523175 4118651645357296e-20
2.7142380793597867 4091983804439467e-20
2.715905301767256 4065361976877957e-20
2.717572524174725 40387862175396416e-21
2.7192397465821943 4012256580079518e-20
2.720906968989663 3985773116935848e-20
2.722574191397132 3959335879347679e-20
2.7242414138046014 3932944917365254e-20
2.7259086362120706 390660027985313e-19
2.7275758586195398 3880302014506315e-20
2.729243081027009 385405016785495e-19
2.730910303434478 3827844785282697e-20
2.7325775258419474 3801685911015984e-20
2.7342447482494165 377557358815922e-19
2.7359119706568857 3749507858686815e-20
2.737579193064355 3723488763455671e-20
2.739246415471824 3697516342218536e-20
2.7409136378792933 3671590633624183e-20
2.742580860286762 3645711675238049e-20
2.7442480826942313 3619879503544317e-20
2.7459153051017005 3594094153950081e-20
2.7475825275091696 35683556608030395e-21
2.749249749916639 3542664057401383e-20
2.750916972324108 35170193759936214e-21
2.7525841947315772 349142164778795e-19
2.7542514171390464 3465870902970118e-20
2.7559186395465156 3440367170703604e-20
2.757585861953985 3414910479141407e-20
2.759253084361454 3389500855433686e-20
2.760920306768923 33641383257364266e-21
2.762587529176392 3338822915214222e-20
2.764254751583861 3313554648060567e-20
2.7659219739913303 3288333547495255e-20
2.7675891963987995 3263159635779299e-20
2.7692564188062687 32380329342138886e-21
2.770923641213738 3212953463160341e-20
2.772590863621207 31879212420404465e-21
2.7742580860286763 31629362893430615e-21
2.7759253084361455 31379986226400675e-21
2.7775925308436147 3113108258584983e-20
2.779259753251084 30882652129275365e-21
2.780926975658553 30634695005133175e-21
2.782594198066022 30387211353054625e-21
2.784261420473491 30140201303744188e-21
2.78592864288096 29893664979201498e-21
2.7875958652884294 29647602492735223e-21
2.7892630876958986 2940201394900123e-20
2.790930310103368 29156899444169118e-21
2.792597532510837 28912259065890997e-21
2.794264754918306 2866809289345934e-20
2.7959319773257754 28424400997839952e-21
2.7975991997332446 2818118344178125e-20
2.7992664221407138 27938440279781304e-21
2.800933644548183 27696171558290808e-21
2.8026008669556517 27454377315707865e-21
2.804268089363121 2721305758245779e-20
2.80593531177059 26972212381065966e-21
2.8076025341780593 2673184172626887e-20
2.8092697565855285 26491945624963764e-21
2.8109369789929977 2625252407645849e-20
2.812604201400467 26013577072353522e-21
2.814271423807936 25775104596694604e-21
2.8159386462154052 25537106626132358e-21
2.8176058686228744 25299583129799116e-21
2.8192730910303436 25062534069477185e-21
2.820940313437813 2482595939968732e-20
2.8226075358452816 245898590677026e-19
2.8242747582527508 2435423301366639e-20
2.82594198066022 24119081170555917e-21
2.827609203067689 23884403464367876e-21
2.8292764254751583 23650199814102824e-21
2.8309436478826275 2341647013186926e-20
2.8326108702900967 23183214322918325e-21
2.834278092697566 2295043228567155e-20
2.835945315105035 22718123911911678e-21
2.8376125375125043 2248628908665777e-20
2.8392797599199735 22254927688395917e-21
2.8409469823274427 2202403958903934e-20
2.8426142047349114 2179362465404462e-20
2.8442814271423806 2156368274238568e-20
2.84594864954985 2133421370673766e-20
2.847615871957319 21105217393440484e-21
2.849283094364788 2087669364252663e-20
2.8509503167722574 20648642287924082e-21
2.8526175391797266 20421063157407757e-21
2.854284761587196 20193956072609917e-21
2.855951983994665 19967320849221398e-21
2.857619206402134 19741157296899667e-21
2.8592864288096034 19515465219442293e-21
2.8609536512170726 1929024441477828e-20
2.8626208736245413 19065494675016628e-21
2.8642880960320105 18841215786507062e-21
2.8659553184394797 18617407529996147e-21
2.867622540846949 18394069680457287e-21
2.869289763254418 18171202007404713e-21
2.8709569856618873 17948804274725214e-21
2.8726242080693565 17726876240927933e-21
2.8742914304768257 17505417658946615e-21
2.875958652884295 17284428276490016e-21
2.877625875291764 1706390783586323e-20
2.8792930976992333 16843856074111666e-21
2.8809603201067024 16624272723033198e-21
2.882627542514171 1640515750931e-17
2.8842947649216404 16186510154479056e-21
2.8859619873291096 1596833037495471e-20
2.8876292097365788 15750617882240303e-21
2.889296432144048 15533372382720012e-21
2.890963654551517 15316593577991908e-21
2.8926308769589864 1510028116468061e-20
2.8942980993664555 14884434834624635e-21
2.8959653217739247 1466905427487987e-20
2.897632544181394 14454139167728239e-21
2.899299766588863 14239689190813018e-21
2.9009669889963323 14025704017142301e-21
2.902634211403801 13812183315059512e-21
2.9043014338112703 13599126748449833e-21
2.9059686562187395 13386533976603165e-21
2.9076358786262086 13174404654443111e-21
2.909303101033678 12962738432419421e-21
2.910970323441147 12751534956615546e-21
2.9126375458486162 12540793868807618e-21
2.9143047682560854 12330514806497411e-21
2.9159719906635546 12120697402948771e-21
2.917639213071024 11911341287218838e-21
2.919306435478493 11702446084189272e-21
2.920973657885962 1149401141468942e-20
2.922640880293431 1128603689546509e-20
2.9243081027009 11078522139213245e-21
2.9259753251083693 10871466754696496e-21
2.9276425475158385 1066487034667718e-20
2.9293097699233077 10458732516068284e-21
2.930976992330777 1025305285991436e-20
2.932644214738246 1004783097142796e-20
2.9343114371457153 984306644005728e-20
2.9359786595531845 9638758851491375e-21
2.9376458819606537 9434907787743418e-21
2.939313104368123 9231512827197544e-21
2.940980326775592 9028573544553331e-21
2.942647549183061 8826089510992341e-21
2.94431477159053 8624060294101787e-21
2.945981993997999 8422485457989029e-21
2.9476492164054684 822136456331106e-20
2.9493164388129376 8020697167279711e-21
2.950983661220407 782048282373278e-20
2.952650883627876 7620721083144433e-21
2.954318106035345 742141149264082e-20
2.9559853284428144 7222553596145792e-21
2.9576525508502836 702414693426294e-20
2.9593197732577528 68261910444317175e-22
2.960986995665222 6628685460918771e-21
2.9626542180726907 6431629714842221e-21
2.96432144048016 623502333422718e-20
2.965988662887629 60388658440335e-19
2.9676558852950983 5843156766183535e-21
2.9693231077025675 5647895619624588e-21
2.9709903301100367 54530819202994185e-22
2.972657552517506 52587151812676786e-22
2.974324774924975 5064794912686826e-21
2.9759919973324442 48713206218589655e-22
2.9776592197399134 46782918131892115e-22
2.9793264421473826 448570798841641e-20
2.980993664554852 4293568646384152e-21
2.9826608869623206 410187328333568e-20
2.9843281093697898 3910621392707453e-21
2.985995331777259 37198124653286396e-22
2.987662554184728 35294459894020386e-22
2.9893297765921973 33395214504919335e-22
2.9909969989996665 3150038331603891e-21
2.9926642214071357 29609961132402718e-22
2.994331443814605 2772394273360332e-21
2.995998666222074 25842322874305296e-22
2.9976658886295433 23965096285511606e-22
2.9993331110370125 22092257672950283e-22
3.0010003334444817 20223801719242845e-22
3.0026675558519504 18359723083297141e-22
3.0043347782594196 16500016400515516e-22
3.006002000666889 14644676283731561e-22
3.007669223074358 12793697322429493e-22
3.009336445481827 10947074084461522e-22
3.0110036678892964 9104801115093764e-22
3.0126708902967656 7266872937717467e-22
3.014338112704235 5433284054421478e-22
3.016005335111704 36040289460095853e-23
3.017672557519173 17791020719484796e-23
3.0193397799266424 -4150212845263623e-24
3.0210070023341116 -18577892370134907e-23
3.0226742247415803 -3669764855086799e-22
3.0243414471490495 -5477434604390929e-22
3.0260086695565187 -7280804126055807e-22
3.027675891963988 -9079879080657605e-22
3.029343114371457 -10874665147819762e-22
3.0310103367789263 -12665168026195633e-22
3.0326775591863955 -14451393432635823e-22
3.0343447815938647 -16233347102951462e-22
3.036012004001334 -18011034790335612e-22
3.037679226408803 -1978446226649083e-21
3.0393464488162723 -21553635320050585e-22
3.0410136712237414 -23318559757689455e-22
3.04268089363121 -2507924140238843e-21
3.0443481160386794 -26835686094371647e-22
3.0460153384461486 -2858789969062067e-21
3.0476825608536178 -30335888064284694e-22
3.049349783261087 -32079657104541748e-22
3.051017005668556 -3381921271630381e-21
3.0526842280760254 -3555456082070252e-21
3.0543514504834945 -3728570735366671e-21
3.0560186728909637 -39012658266581596e-22
3.057685895298433 -4073541952602858e-21
3.059353117705902 -4245399711257092e-21
3.0610203401133713 -44168397021968064e-22
3.06268756252084 -4587862526390929e-21
3.0643547849283093 -4758468786223921e-21
3.0660220073357785 -4928659085442003e-21
3.0676892297432476 -5098434029179172e-21
3.069356452150717 -5267794223891287e-21
3.071023674558186 -5436740277364738e-21
3.0726908969656552 -5605272798648794e-21
3.0743581193731244 -5773392398095503e-21
3.0760253417805936 -5941099687323259e-21
3.077692564188063 -6108395279142212e-21
3.079359786595532 -62752797875959e-19
3.081027009003001 -64417538278988e-19
3.08269423141047 -6607818016469286e-21
3.084361453817939 -6773472970860242e-21
3.0860286762254083 -6938719309731306e-21
3.0876958986328775 -7103557652869685e-21
3.0893631210403467 -7267988621193627e-21
3.091030343447816 -7432012836594559e-21
3.092697565855285 -7595630922124438e-21
3.0943647882627543 -7758843501754625e-21
3.0960320106702235 -7921651200578847e-21
3.0976992330776927 -8084054644613703e-21
3.099366455485162 -8246054460838564e-21
3.101033677892631 -8407651277228534e-21
3.1027009003001 -856884572272322e-20
3.104368122707569 -8729638427108777e-21
3.106035345115038 -8890030021113313e-21
3.1077025675225074 -9050021136327094e-21
3.1093697899299766 -9209612405218157e-21
3.111037012337446 -9368804461099348e-21
3.112704234744915 -9527597938109242e-21
3.114371457152384 -96859934712e-16
3.1160386795598534 -984399169610961e-20
3.1177059019673226 -10001593249354956e-21
3.1193731243747918 -10158798768214461e-21
3.121040346782261 -10315608890726358e-21
3.1227075691897297 -10472024255634912e-21
3.124374791597199 -10628045502364403e-21
3.126042014004668 -10783673271083302e-21
3.1277092364121373 -10938908202624484e-21
3.1293764588196065 -11093750938440117e-21
3.1310436812270757 -11248202120677994e-21
3.132710903634545 -11402262392093063e-21
3.134378126042014 -11555932396038748e-21
3.1360453484494832 -11709212776454814e-21
3.1377125708569524 -11862104177903787e-21
3.1393797932644216 -12014607245498105e-21
3.141047015671891 -12166722624872353e-21
3.1427142380793596 -12318450962205824e-21
3.1443814604868288 -12469792904203428e-21
3.146048682894298 -1262074909808529e-20
3.147715905301767 -12771320191545116e-21
3.1493831277092363 -12921506832748453e-21
3.1510503501167055 -13071309670339634e-21
3.1527175725241747 -13220729353368918e-21
3.154384794931644 -13369766531332386e-21
3.156052017339113 -13518421854204904e-21
3.1577192397465823 -1366669597225971e-20
3.1593864621540515 -13814589536233213e-21
3.1610536845615207 -1396210319719142e-20
3.1627209069689894 -14109237606604527e-21
3.1643881293764586 -14255993416261922e-21
3.166055351783928 -14402371278265241e-21
3.167722574191397 -14548371845085617e-21
3.169389796598866 -14693995769459595e-21
3.1710570190063354 -14839243704449848e-21
3.1727242414138046 -14984116303360176e-21
3.174391463821274 -15128614219811834e-21
3.176058686228743 -15272738107637712e-21
3.177725908636212 -1541648862093785e-20
3.1793931310436814 -15559866413996162e-21
3.1810603534511506 -15702872141394944e-21
3.1827275758586198 -15845506457837916e-21
3.1843947982660885 -1598777001826472e-20
3.1860620206735577 -16129663477790213e-21
3.187729243081027 -16271187491706182e-21
3.189396465488496 -1641234271541718e-20
3.1910636878959653 -165531298045047e-19
3.1927309103034345 -16693549414692477e-21
3.1943981327109037 -16833602201801398e-21
3.196065355118373 -16973288821770308e-21
3.197732577525842 -17112609930616113e-21
3.1993997999333113 -1725156618448756e-20
3.2010670223407804 -17390158239550743e-21
3.2027342447482496 -17528386752086247e-21
3.2044014671557184 -17666252378369454e-21
3.2060686895631876 -17803755774760746e-21
3.2077359119706568 -1794089759768122e-20
3.209403134378126 -18077678503473915e-21
3.211070356785595 -18214099148566865e-21
3.2127375791930644 -1835016018937423e-20
3.2144048016005335 -18485862282284146e-21
3.2160720240080027 -1862120608364312e-20
3.217739246415472 -18756192249818476e-21
3.219406468822941 -18890821437101205e-21
3.2210736912304103 -19025094301700768e-21
3.2227409136378795 -1915901149982316e-20
3.2244081360453483 -19292573687566816e-21
3.2260753584528175 -19425781520929566e-21
3.2277425808602866 -19558635655879744e-21
3.229409803267756 -1969113674820007e-20
3.231077025675225 -19823285453603873e-21
3.2327442480826942 -19955082427696932e-21
3.2344114704901634 -20086528325918493e-21
3.2360786928976326 -2021762380360545e-20
3.237745915305102 -2034836951590388e-20
3.239413137712571 -20478766117819347e-21
3.24108036012004 -20608814264203024e-21
3.2427475825275094 -20738514609727407e-21
3.244414804934978 -20867867808827337e-21
3.2460820273424473 -20996874515802344e-21
3.2477492497499165 -2112553538474206e-20
3.2494164721573857 -2125385106948284e-20
3.251083694564855 -2138182222370319e-20
3.252750916972324 -21509449500762418e-21
3.2544181393797933 -2163673355388973e-20
3.2560853617872625 -2176367503597086e-20
3.2577525841947317 -21890274599712864e-21
3.259419806602201 -220165328974984e-19
3.26108702900967 -22142450581489823e-21
3.2627542514171393 -2226802830352509e-20
3.264421473824608 -22393266715187155e-21
3.266088696232077 -22518166467744988e-21
3.2677559186395464 -2264272821220388e-20
3.2694231410470156 -2276695259921177e-20
3.271090363454485 -2289084027910608e-20
3.272757585861954 -2301439190191719e-20
3.274424808269423 -2313760811732332e-20
3.2760920306768924 -23260489574688722e-21
3.2777592530843616 -2338303692302375e-20
3.2794264754918308 -23505250810934575e-21
3.2810936978993 -23627131886734196e-21
3.282760920306769 -2374868079831581e-20
3.284428142714238 -23869898193225672e-21
3.286095365121707 -23990784718628394e-21
3.2877625875291763 -24111341021256644e-21
3.2894298099366455 -24231567747468388e-21
3.2910970323441147 -2435146554328159e-20
3.292764254751584 -24471035054176443e-21
3.294431477159053 -245902769253261e-19
3.2960986995665222 -24709191801388503e-21
3.2977659219739914 -2482778032669372e-20
3.2994331443814606 -2494604314504968e-20
3.30110036678893 -2506398089984277e-20
3.302767589196399 -25181594234034363e-21
3.3044348116038678 -25298883790081036e-21
3.306102034011337 -25415850210031704e-21
3.307769256418806 -25532494135440884e-21
3.3094364788262753 -25648816207365227e-21
3.3111037012337445 -25764817066438114e-21
3.3127709236412137 -25880497352723936e-21
3.314438146048683 -25995857705874217e-21
3.316105368456152 -261108987649767e-19
3.3177725908636213 -26225621168695853e-21
3.3194398132710905 -26340025555071644e-21
3.3211070356785597 -26454112561748525e-21
3.322774258086029 -2656788282575165e-20
3.3244414804934976 -26681336983634327e-21
3.326108702900967 -2679447567139996e-20
3.327775925308436 -26907299524526335e-21
3.329443147715905 -27019809177925708e-21
3.3311103701233744 -27132005265963904e-21
3.3327775925308436 -27243888422481127e-21
3.334444814938313 -27355459280726038e-21
3.336112037345782 -2746671847340433e-20
3.337779259753251 -2757766663263536e-20
3.3394464821607204 -2768830438996603e-20
3.3411137045681896 -27798632376369037e-21
3.3427809269756588 -27908651222256775e-21
3.3444481493831275 -28018361557399785e-21
3.3461153717905967 -28127764011020434e-21
3.347782594198066 -28236859211706183e-21
3.349449816605535 -283456477874703e-19
3.3511170390130043 -28454130365685934e-21
3.3527842614204735 -2856230757314164e-20
3.3544514838279427 -28670180036006673e-21
3.356118706235412 -28777748379827522e-21
3.357785928642881 -28885013229494952e-21
3.3594531510503503 -28991975209297777e-21
3.3611203734578194 -29098634942893373e-21
3.3627875958652886 -29204993053267778e-21
3.3644548182727574 -29311050162796407e-21
3.3661220406802266 -29416806893183337e-21
3.3677892630876958 -29522263865490797e-21
3.369456485495165 -29627421700118353e-21
3.371123707902634 -29732281016825457e-21
3.3727909303101034 -29836842434653385e-21
3.3744581527175725 -2994110657207269e-20
3.3761253751250417 -30045074046778503e-21
3.377792597532511 -301487454758137e-19
3.37945981993998 -3025212147558104e-20
3.3811270423474493 -30355202661780725e-21
3.3827942647549185 -30457989649426004e-21
3.3844614871623873 -30560483052806744e-21
3.3861287095698565 -3066268348554321e-20
3.3877959319773256 -3076459156059648e-20
3.389463154384795 -3086620789013658e-20
3.391130376792264 -3096753308569691e-20
3.3927975991997332 -3106856775808402e-20
3.3944648216072024 -3116931251736718e-20
3.3961320440146716 -31269767972933946e-21
3.397799266422141 -31369934733445e-18
3.39946648882961 -3146981340682552e-20
3.401133711237079 -3156940460025473e-20
3.4028009336445484 -3166870892023707e-20
3.404468156052017 -3176772697250328e-20
3.4061353784594863 -318664593620295e-19
3.4078026008669555 -3196490669313268e-20
3.4094698232744247 -3206306956930055e-20
3.411137045681894 -3216094859328708e-20
3.412804268089363 -32258544367185296e-21
3.4144714904968323 -3235585749221219e-20
3.4161387129043015 -3245288856892209e-20
3.4178059353117707 -3254963819709217e-20
3.41947315771924 -32646106975691216e-21
3.421140380126709 -32742295502985463e-21
3.4228076025341783 -3283820437642755e-20
3.424474824941647 -32933834192772765e-21
3.426142047349116 -3302918554792811e-20
3.4278092697565854 -33124259037058124e-21
3.4294764921640546 -3321905525456234e-20
3.431143714571524 -3331357479403711e-20
3.432810936978993 -33407818248305104e-21
3.434478159386462 -33501786209415296e-21
3.4361453817939314 -3359547926866553e-20
3.4378126042014006 -33688898016442925e-21
3.4394798266088698 -33782043042471926e-21
3.441147049016339 -33874914935658196e-21
3.442814271423808 -339675142840435e-19
3.444481493831277 -3405984167493062e-20
3.446148716238746 -34151897694810474e-21
3.4478159386462153 -3424368292935173e-20
3.4494831610536845 -34335197963482333e-21
3.4511503834611537 -3442644338123163e-20
3.452817605868623 -3451741976585876e-20
3.454484828276092 -3460812769982488e-20
3.4561520506835612 -3469856776477931e-20
3.4578192730910304 -3478874054154216e-20
3.4594864954984996 -34878646610102607e-21
3.461153717905969 -3496828654964146e-20
3.462820940313438 -350576609385346e-19
3.4644881627209068 -35146770354342605e-21
3.466155385128376 -35235615373729184e-21
3.467822607535845 -3532419657261733e-20
3.4694898299433143 -3541251452603665e-20
3.4711570523507835 -3550056980824133e-20
3.4728242747582527 -3558836299260605e-20
3.474491497165722 -3567589465168844e-20
3.476158719573191 -35763165357199575e-21
3.4778259419806603 -3585017568005257e-20
3.4794931643881295 -3593692619029143e-20
3.4811603867955987 -3602341745709628e-20
3.482827609203068 -3610965004883192e-20
3.4844948316105366 -3619562453302527e-20
3.486162054018006 -3628134147633938e-20
3.487829276425475 -3636680144459073e-20
3.489496498832944 -3645200500275447e-20
3.4911637212404134 -3653695271496615e-20
3.4928309436478826 -3662164514447487e-20
3.494498166055352 -3670608285373696e-20
3.496165388462821 -3679026640427893e-20
3.49783261087029 -36874196356805056e-21
3.4994998332777594 -3695787327117478e-20
3.5011670556852286 -3704129770640101e-20
3.5028342780926978 -37124470220566835e-21
3.5045015005001665 -3720739137097473e-20
3.5061687229076357 -3729006171404592e-20
3.507835945315105 -3737248180528743e-20
3.509503167722574 -37454652199403124e-21
3.5111703901300433 -3753657345017397e-20
3.5128376125375125 -3761824611057951e-20
3.5145048349449817 -3769967073269202e-20
3.516172057352451 -3778084786769213e-20
3.51783927975992 -37861778065920865e-21
3.5195065021673893 -37942461876879635e-21
3.5211737245748584 -380228998491175e-19
3.5228409469823276 -38103092530389e-18
3.5245081693897964 -38183040467529294e-21
3.5261753917972656 -38262744206471466e-21
3.5278426142047348 -38342204292354104e-21
3.529509836612204 -3842142126937731e-20
3.531177059019673 -3850039568087729e-20
3.5328442814271424 -38579128069314225e-21
3.5345115038346115 -38657618976263575e-21
3.5361787262420807 -3873586894242477e-20
3.53784594864955 -3881387850761253e-20
3.539513171057019 -3889164821078463e-20
3.5411803934644883 -38969178589948195e-21
3.5428476158719575 -3904647018229852e-20
3.5445148382794263 -39123523524118436e-21
3.5461820606868955 -3920033915081993e-20
3.5478492830943646 -39276917596881705e-21
3.549516505501834 -3935325939594635e-20
3.551183727909303 -3942936508076478e-20
3.5528509503167722 -39505235183180665e-21
3.5545181727242414 -3958087023414082e-20
3.5561853951317106 -3965627076374205e-20
3.55785261753918 -39731437301170416e-21
3.559519839946649 -398063703747082e-19
3.561187062354118 -3988107051176512e-20
3.5628542847615874 -3995553823886097e-20
3.564521507169056 -40029774081597885e-21
3.5661887295765253 -40103778564719306e-21
3.5678559519839945 -4017755221209611e-20
3.5695231743914637 -40251095546625995e-21
3.571190396798933 -40324409090389604e-21
3.572857619206402 -4039749336453083e-20
3.5745248416138713 -40470348889343546e-21
3.5761920640213405 -4054297618417274e-20
3.5778592864288097 -4061537576749777e-20
3.579526508836279 -4068754815690634e-20
3.581193731243748 -4075949386907543e-20
3.5828609536512173 -40831213419845885e-21
3.584528176058686 -4090270732404547e-20
3.586195398466155 -40973976095724784e-21
3.5878626208736244 -41045020247957795e-21
3.5895298432810936 -4111584029297538e-20
3.591197065688563 -4118643674208902e-20
3.592864288096032 -41256810105690794e-21
3.594531510503501 -41326960893347045e-21
3.5961987329109704 -4139688961360237e-20
3.5978659553184396 -414665967742589e-19
3.5995331777259088 -4153608288210396e-20
3.601200400133378 -4160534844306965e-20
3.602867622540847 -41674393962189485e-21
3.604534844948316 -4174321994361574e-20
3.606202067355785 -4181182689058302e-20
3.6078692897632543 -4188021530540306e-20
3.6095365121707235 -4194838568955493e-20
3.6112037345781927 -4201633854356013e-20
3.612870956985662 -4208407436709187e-20
3.614538179393131 -42151593658857137e-21
3.6162054018006002 -42218896916757995e-21
3.6178726242080694 -4228598463771119e-20
3.6195398466155386 -4235285731780079e-20
3.621207069023008 -4241951545215679e-20
3.622874291430477 -42485959535097303e-21
3.6245415138379458 -4255219005992392e-20
3.626208736245415 -4261820751913503e-20
3.627875958652884 -4268401240432006e-20
3.6295431810603533 -42749605206126445e-21
3.6312104034678225 -42814986414351636e-21
3.6328776258752917 -4288015651787193e-20
3.634544848282761 -4294511600466504e-20
3.63621207069023 -4300986536183264e-20
3.6378792930976993 -43074405075567423e-21
3.6395465155051685 -43138735631172154e-21
3.6412137379126377 -43202857513051016e-21
3.642880960320107 -432667712046992e-19
3.644548182727576 -433304771887532e-19
3.646215405135045 -433939759469041e-19
3.647882627542514 -4345726795998775e-20
3.649549849949983 -43520353707948364e-21
3.6512170723574524 -43583233669798604e-21
3.6528842947649216 -4364590832371326e-20
3.654551517172391 -437083781469217e-19
3.65621873957986 -4377064361579981e-20
3.657885961987329 -43832705205784986e-21
3.6595531843947984 -4389456339147675e-20
3.6612204068022676 -4395621864654309e-20
3.6628876292097368 -4401767144379502e-20
3.664554851617206 -44078922255118974e-21
3.6662220740246747 -4413997155149757e-20
3.667889296432144 -4420081980311026e-20
3.669556518839613 -44261467479132094e-21
3.6712237412470823 -4432191504794014e-20
3.6728909636545515 -44382162976955644e-21
3.6745581860620207 -444422117327984e-19
3.67622540846949 -44502061781073396e-21
3.677892630876959 -44561713586606724e-21
3.6795598532844283 -44621167613308546e-21
3.6812270756918974 -44680424324193904e-21
3.6828942980993666 -4473948418135844e-20
3.684561520506836 -4479834764610155e-20
3.6862287429143046 -4485701517874599e-20
3.6878959653217738 -4491548723876103e-20
3.689563187729243 -4497376428478153e-20
3.691230410136712 -4503184677447439e-20
3.6928976325441814 -4508973516470331e-20
3.6945648549516505 -45147429911376186e-21
3.6962320773591197 -45204931469599446e-21
3.697899299766589 -4526224029350635e-20
3.699566522174058 -45319356836451274e-21
3.7012337445815273 -45376281550803255e-21
3.7029009669889965 -4543301488815418e-20
3.7045681893964657 -4548955729915746e-20
3.7062354118039345 -4554590923359393e-20
3.7079026342114036 -4560207114037533e-20
3.709569856618873 -4565804346753563e-20
3.711237079026342 -45713826662253584e-21
3.7129043014338112 -45769421170786806e-21
3.7145715238412804 -45824827438575855e-21
3.7162387462487496 -4588004591011066e-20
3.717905968656219 -45935077029112675e-21
3.719573191063688 -4598992123832496e-20
3.721240413471157 -46044578979713424e-21
3.7229076358786264 -46099050694274266e-21
3.7245748582860956 -4615333682222479e-20
3.7262420806935643 -4620743780287505e-20
3.7279093031010335 -4626135407463476e-20
3.7295765255085027 -4631508607511915e-20
3.731243747915972 -4636863424100496e-20
3.732910970323441 -46421999008143186e-21
3.7345781927309103 -464751808114932e-19
3.7362454151383795 -4652818008518689e-20
3.7379126375458487 -465809972624593e-19
3.739579859953318 -4663363277567813e-20
3.741247082360787 -4668608705639225e-20
3.7429143047682563 -4673836053524505e-20
3.7445815271757255 -4679045364203334e-20
3.746248749583194 -4684236680568485e-20
3.7479159719906634 -46894100454301577e-21
3.7495831943981326 -46945655015079996e-21
3.751250416805602 -4699703091440473e-20
3.752917639213071 -470482285777514e-19
3.75458486162054 -4709924842979593e-20
3.7562520840280094 -4715009089431392e-20
3.7579193064354786 -4720075639428126e-20
3.7595865288429478 -47251245351738816e-21
3.761253751250417 -47301558187953785e-21
3.762920973657886 -473516953232965e-19
3.7645881960653553 -4740165717731851e-20
3.766255418472824 -47451444168672766e-21
3.7679226408802933 -4750105671521253e-20
3.7695898632877625 -4755049523393062e-20
3.7712570856952317 -47599760140933436e-21
3.772924308102701 -47648851851574484e-21
3.77459153051017 -47697770780235835e-21
3.7762587529176392 -47746517340555364e-21
3.7779259753251084 -47795091945319196e-21
3.7795931977325776 -4784349500638885e-20
3.781260420140047 -4789172693487817e-20
3.782927642547516 -4793978814102151e-20
3.784594864954985 -4798767903422055e-20
3.786262087362454 -4803540002299052e-20
3.787929309769923 -48082951515123276e-21
3.7895965321773923 -48130333917435764e-21
3.7912637545848615 -48177547636033685e-21
3.7929309769923307 -48224593076085995e-21
3.7945981993998 -482714706420001e-19
3.796265421807269 -4831818073731259e-20
3.7979326442147383 -48364723764739506e-21
3.7995998666222075 -4841110012617118e-20
3.8012670890296767 -48457310222656605e-21
3.802934311437146 -4850335445441209e-20
3.804601533844615 -4854923322086466e-20
3.806268756252084 -48594946920563556e-21
3.807935978659553 -4864049595125833e-20
3.809603201067022 -4868588070988493e-20
3.8112704234744914 -4873110159252583e-20
3.8129376458819606 -48776158994449925e-21
3.81460486828943 -4882105331012812e-20
3.816272090696899 -4886578493319693e-20
3.817939313104368 -4891035425643939e-20
3.8196065355118374 -48954761671878705e-21
3.8212737579193066 -4899900757067595e-20
3.8229409803267758 -4904309234321155e-20
3.824608202734245 -4908701637901594e-20
3.8262754251417137 -4913078006680595e-20
3.827942647549183 -4917438379455075e-20
3.829609869956652 -4921782794929663e-20
3.8312770923641213 -4926111291738214e-20
3.8329443147715905 -49304239084254145e-21
3.8346115371790597 -4934720683463789e-20
3.836278759586529 -49390016552344415e-21
3.837945981993998 -4943266862047352e-20
3.8396132044014673 -4947516342126805e-20
3.8412804268089364 -4951750133620064e-20
3.8429476492164056 -4955968274586789e-20
3.844614871623875 -4960170803017597e-20
3.8462820940313436 -49643577568113384e-21
3.8479493164388128 -4968529173795394e-20
3.849616538846282 -4972685091714224e-20
3.851283761253751 -49768255482317975e-21
3.8529509836612204 -4980950580932286e-20
3.8546182060686895 -4985060227323014e-20
3.8562854284761587 -49891545248275174e-21
3.857952650883628 -4993233510794566e-20
3.859619873291097 -49972972224908777e-21
3.8612870956985663 -5001345697103199e-20
3.8629543181060355 -50053789717419486e-21
3.8646215405135047 -5009397083438269e-20
3.8662887629209735 -5013400069140729e-20
3.8679559853284426 -501738796572504e-19
3.869623207735912 -5021360809982951e-20
3.871290430143381 -5025318638630927e-20
3.8729576525508502 -5029261488308928e-20
3.8746248749583194 -5033189395572957e-20
3.8762920973657886 -50371023969054615e-21
3.877959319773258 -5041000528709788e-20
3.879626542180727 -5044883827309658e-20
3.881293764588196 -5048752328954895e-20
3.8829609869956654 -5052606069813441e-20
3.8846282094031346 -5056445085978127e-20
3.8862954318106033 -5060269413464241e-20
3.8879626542180725 -5064079088208662e-20
3.8896298766255417 -5067874146071939e-20
3.891297099033011 -5071654622837256e-20
3.89296432144048 -50754205542121594e-21
3.8946315438479493 -50791719758261356e-21
3.8962987662554185 -5082908923229913e-20
3.8979659886628877 -50866314319008427e-21
3.899633211070357 -5090339537239773e-20
3.901300433477826 -50940332745689695e-21
3.9029676558852953 -50977126791355853e-21
3.9046348782927645 -5101377786112353e-20
3.906302100700233 -51050286305913406e-21
3.9079693231077024 -510866524759436e-19
3.9096365455151716 -5112287672063079e-20
3.911303767922641 -51158959388663064e-21
3.91297099033011 -51194900827960035e-21
3.914638212737579 -5123070138569365e-20
3.9163054351450484 -5126636140826042e-20
3.9179726575525176 -5130188124134391e-20
3.9196398799599868 -513372612298401e-19
3.921307102367456 -51372501717938945e-21
3.922974324774925 -5140760304902549e-20
3.9246415471823943 -5144256556577874e-20
3.926308769589863 -5147738961010749e-20
3.9279759919973323 -5151207552322491e-20
3.9296432144048015 -51546623645544465e-21
3.9313104368122707 -515810343167597e-19
3.93297765921974 -51615307875828645e-21
3.934644881627209 -51649444660940846e-21
3.9363121040346782 -5168344500959196e-20
3.9379793264421474 -5171730925850743e-20
3.9396465488496166 -5175103774369624e-20
3.941313771257086 -51784630800409334e-21
3.942980993664555 -51818088763193326e-21
3.944648216072024 -518514119658333e-19
3.946315438479493 -5188460074141352e-20
3.947982660886962 -51917655422261885e-21
3.9496498832944313 -51950576339976004e-21
3.9513171057019005 -5198336382545611e-20
3.9529843281093697 -520160182088409e-19
3.954651550516839 -5204853981956824e-20
3.956318772924308 -52080928986337e-18
3.9579859953317773 -5211318603714696e-20
3.9596532177392465 -5214531129923809e-20
3.9613204401467157 -5217730509917036e-20
3.962987662554185 -5220916776274391e-20
3.964654884961654 -5224089961507715e-20
3.966322107369123 -5227250098055469e-20
3.967989329776592 -5230397218283778e-20
3.969656552184061 -52335313544918036e-21
3.9713237745915304 -5236652538900648e-20
3.9729909969989996 -52397608036647975e-21
3.974658219406469 -52428561808657084e-21
3.976325441813938 -52459387025159676e-21
3.977992664221407 -5249008400553569e-20
3.9796598866288764 -5252065306853709e-20
3.9813271090363456 -525510945320936e-19
3.9829943314438148 -52581408713529496e-21
3.984661553851284 -5261159592941621e-20
3.9863287762587527 -5264165649564341e-20
3.987995998666222 -52671590727394746e-21
3.989663221073691 -52701398939154764e-21
3.9913304434811603 -5273108144471239e-20
3.9929976658886295 -5276063855712623e-20
3.9946648882960987 -5279007058881652e-20
3.996332110703568 -5281937785148183e-20
3.997999333111037 -52848560656097374e-21
3.9996665555185063 -5287761931300518e-20
4.001333777925975 -52906554131816955e-21
4.003001000333445 -52935365421460934e-21
4.004668222740913 -5296405349018707e-20
4.006335445148383 -52992618645537545e-21
4.008002667555852 -5302106119439362e-20
4.009669889963321 -5304938144293052e-20
4.01133711237079 -5307757969667988e-20
4.01300433477826 -5310565626041354e-20
4.0146715571857285 -5313361143829097e-20
4.016338779593197 -5316144553379511e-20
4.018006002000667 -5318915884965428e-20
4.019673224408136 -5321675168802088e-20
4.021340446815605 -5324422435028231e-20
4.023007669223074 -5327157713723267e-20
4.024674891630544 -53298810348908e-18
4.0263421140380125 -53325924284721576e-21
4.028009336445482 -53352919243429206e-21
4.029676558852951 -53379795523089343e-21
4.0313437812604205 -53406553421078695e-21
4.033011003667889 -53433193234130386e-21
4.034678226075359 -5345971525832008e-20
4.036345448482828 -53486119789031283e-21
4.038012670890296 -5351240712100566e-20
4.039679893297766 -53538577548301394e-21
4.041347115705235 -53564631364334814e-21
4.043014338112704 -53590568861857854e-21
4.044681560520173 -53616390332956315e-21
4.046348782927643 -53642096069046394e-21
4.0480160053351115 -536676863609354e-19
4.049683227742581 -536931614987194e-19
4.05135045015005 -53718521771869976e-21
4.0530176725575195 -5374376746919082e-20
4.054684894964988 -53768898878861146e-21
4.056352117372457 -5379391628837667e-20
4.058019339779927 -5381881998461728e-20
4.059686562187395 -53843610253781135e-21
4.061353784594865 -5386828738144188e-20
4.063021007002334 -5389285165251223e-20
4.0646882294098035 -5391730335127867e-20
4.066355451817272 -539416427613737e-19
4.068022674224742 -5396587016579142e-20
4.069689896632211 -5398998584688064e-20
4.07135711903968 -5401399008635177e-20
4.073024341447149 -54037883165289e-18
4.074691563854619 -5406166536412252e-20
4.076358786262087 -54085336962652816e-21
4.078026008669556 -5410889824004721e-20
4.079693231077026 -5413234947482942e-20
4.0813604534844945 -5415569094493339e-20
4.083027675891964 -5417892292760261e-20
4.084694898299433 -54202045699475176e-21
4.0863621207069025 -5422505953657161e-20
4.088029343114371 -54247964714287944e-21
4.089696565521841 -54270761507366205e-21
4.09136378792931 -54293450189955156e-21
4.093031010336779 -54316031035553033e-21
4.094698232744248 -5433850431705266e-20
4.096365455151718 -5436087030672755e-20
4.098032677559186 -5438312927620072e-20
4.099699899966655 -5440528149652617e-20
4.101367122374125 -5442732723810913e-20
4.103034344781594 -544492667707442e-19
4.104701567189063 -54471100363596286e-21
4.106368789596532 -5449282828525609e-20
4.108036012004002 -5451445080364471e-20
4.10970323441147 -54535968186131614e-21
4.11137045681894 -5455738069942359e-20
4.113037679226409 -5457868860964457e-20
4.114704901633878 -54599892182335616e-21
4.116372124041347 -5462099168235604e-20
4.118039346448816 -54641987374063825e-21
4.1197065688562855 -5466287952109704e-20
4.121373791263754 -546836683865768e-19
4.123041013671224 -54704354232985863e-21
4.124708236078693 -54724937322224096e-21
4.126375458486162 -5474541791558943e-20
4.128042680893631 -5476579627374835e-20
4.129709903301101 -5478607265679489e-20
4.131377125708569 -54806247324254084e-21
4.133044348116039 -54826320535014336e-21
4.134711570523508 -5484629254736903e-20
4.136378792930977 -54866163619054706e-21
4.138046015338446 -54885934007209425e-21
4.139713237745915 -5490560396834848e-20
4.141380460153385 -54925173758414714e-21
4.143047682560853 -5494464363277503e-20
4.144714904968323 -5496401384620306e-20
4.146382127375792 -54983284652873957e-21
4.148049349783261 -55002456306404296e-21
4.14971657219073 -5502152905981217e-20
4.1513837945982 -5504050316551545e-20
4.1530510170056685 -55059378875387324e-21
4.154718239413138 -5507815644070248e-20
4.156385461820607 -55096836112164885e-21
4.158052684228076 -5511541813986963e-20
4.159719906635545 -5513390277339485e-20
4.161387129043014 -55152290261687234e-21
4.163054351450484 -5517058085315746e-20
4.164721573857952 -55188774795628115e-21
4.166388796265422 -55206872336321586e-21
4.168056018672891 -55224873721969325e-21
4.16972324108036 -5524277919864186e-20
4.171390463487829 -55260589011904906e-21
4.173057685895299 -55278303406723975e-21
4.1747249083027675 -5529592262752507e-20
4.176392130710237 -553134469181496e-19
4.178059353117706 -55330876521864775e-21
4.179726575525175 -5534821168142953e-20
4.181393797932644 -5536545263896964e-20
4.183061020340113 -5538259963610431e-20
4.184728242747583 -5539965291387165e-20
4.1863954651550515 -55416612712745963e-21
4.188062687562521 -55433479272684605e-21
4.18972990996999 -55450252833030844e-21
4.1913971323774595 -5546693363260753e-20
4.193064354784928 -5548352190969108e-20
4.194731577192398 -5550001790198891e-20
4.196398799599867 -55516421846665484e-21
4.198066022007335 -55532733980337076e-21
4.199733244414805 -55548954539059656e-21
4.201400466822274 -555650837583653e-19
4.203067689229743 -5558112187320843e-20
4.204734911637212 -5559706911802652e-20
4.206402134044682 -5561292572670365e-20
4.2080693564521505 -5562869193257575e-20
4.20973657885962 -5564436796843056e-20
4.211403801267089 -5565995406654582e-20
4.2130710236745585 -55675450458625084e-21
4.214738246082027 -55690857375834124e-21
4.216405468489497 -5570617504883739e-20
4.218072690896966 -5572140370774248e-20
4.219739913304434 -5573654358211749e-20
4.221407135711904 -55751594900980625e-21
4.223074358119373 -5576655789285567e-20
4.2247415805268425 -5578143278571479e-20
4.226408802934311 -5579621980699237e-20
4.228076025341781 -55810919183621466e-21
4.22974324774925 -5582553114195053e-20
4.231410470156719 -5584005590785965e-20
4.233077692564188 -5585449370669113e-20
4.234744914971658 -5586884476323217e-20
4.236412137379126 -5588310930176692e-20
4.238079359786595 -5589728754606428e-20
4.239746582194065 -5591137971937103e-20
4.2414138046015335 -559253860443875e-19
4.243081027009003 -55939306743309214e-21
4.244748249416472 -5595314203783036e-20
4.2464154718239415 -5596689214910043e-20
4.24808269423141 -5598055729779186e-20
4.24974991663888 -55994137704006366e-21
4.251417139046349 -56007633587361674e-21
4.253084361453818 -5602104516699499e-20
4.254751583861287 -560343726614676e-19
4.256418806268757 -5604761628887761e-20
4.258086028676225 -56060776266778425e-21
4.259753251083694 -5607385281225334e-20
4.261420473491164 -56086846141872176e-21
4.263087695898633 -5609975647164617e-20
4.264754918306102 -56112584017147665e-21
4.266422140713571 -5612532899341126e-20
4.268089363121041 -56137991614961524e-21
4.269756585528509 -5615057209584773e-20
4.271423807935979 -5616307064961086e-20
4.273091030343448 -5617548748926629e-20
4.274758252750917 -5618782282735581e-20
4.276425475158386 -5620007687593721e-20
4.278092697565855 -56212249846527076e-21
4.2797599199733245 -5622434195017359e-20
4.281427142380793 -5623635339743749e-20
4.283094364788263 -5624828439836256e-20
4.284761587195732 -56260135162519015e-21
4.286428809603201 -562719058989844e-19
4.28809603201067 -562835968163488e-19
4.28976325441814 -56295208122690565e-21
4.291430476825608 -5630674002561446e-20
4.293097699233078 -5631819273225515e-20
4.294764921640547 -5632956644922513e-20
4.296432144048016 -5634086138268414e-20
4.298099366455485 -5635207773828019e-20
4.299766588862954 -5636321572121371e-20
4.301433811270424 -5637427553615605e-20
4.303101033677892 -5638525738735009e-20
4.304768256085362 -5639616147852175e-20
4.306435478492831 -56406988012930315e-21
4.3081027009003 -56417737193345877e-21
4.309769923307769 -564284092220875e-19
4.311437145715239 -5643900430096077e-20
4.3131043681227075 -56449522631344534e-21
4.314771590530177 -56459964414104155e-21
4.316438812937646 -5647032984964183e-20
4.318106035345115 -5648061913790005e-20
4.319773257752584 -56490832478339054e-21
4.321440480160053 -5650097006995418e-20
4.323107702567523 -5651103211127065e-20
4.324774924974991 -5652101880035745e-20
4.326442147382461 -5653093033477878e-20
4.32810936978993 -56540766911689425e-21
4.329776592197399 -5655052872773243e-20
4.331443814604868 -5656021597912585e-20
4.333111037012338 -56569828861586374e-21
4.3347782594198065 -565793675703901e-19
4.336445481827276 -5658883230036556e-20
4.338112704234745 -5659822324585208e-20
4.339779926642214 -5660754060075185e-20
4.341447149049683 -5661678455850909e-20
4.343114371457152 -56625955312082296e-21
4.344781593864622 -56635053054018836e-21
4.3464488162720905 -56644077976392496e-21
4.34811603867956 -5665303027082083e-20
4.349783261087029 -5666191012845302e-20
4.3514504834944985 -5667071774001671e-20
4.353117705901967 -56679453295776366e-21
4.354784928309437 -5668811698555411e-20
4.356452150716906 -56696708998700204e-21
4.358119373124374 -5670522952413992e-20
4.359786595531844 -5671367875034576e-20
4.361453817939313 -5672205686535828e-20
4.363121040346782 -56730364056739244e-21
4.364788262754251 -5673860051163063e-20
4.366455485161721 -5674676641672684e-20
4.3681227075691895 -5675486195829728e-20
4.369789929976659 -5676288732214124e-20
4.371457152384128 -5677084269364516e-20
4.3731243747915975 -56778728257727076e-21
4.374791597199066 -5678654419889566e-20
4.376458819606536 -56794290701217207e-21
4.378126042014005 -5680196794830526e-20
4.379793264421473 -5680957612334836e-20
4.381460486828943 -56817115409110025e-21
4.383127709236412 -5682458598791837e-20
4.3847949316438815 -5683198804165915e-20
4.38646215405135 -5683932175179138e-20
4.38812937645882 -56846587299345594e-21
4.389796598866289 -5685378486492906e-20
4.391463821273758 -56860914628717105e-21
4.393131043681227 -5686797677043748e-20
4.394798266088697 -5687497146942243e-20
4.396465488496165 -5688189890456531e-20
4.398132710903634 -56888759254339685e-21
4.399799933311104 -5689555269678716e-20
4.4014671557185725 -56902279409536474e-21
4.403134378126042 -5690893956979484e-20
4.404801600533511 -5691553335433232e-20
4.4064688229409805 -5692206093951477e-20
4.408136045348449 -5692852250129693e-20
4.409803267755919 -5693491821519986e-20
4.411470490163388 -56941248256323074e-21
4.413137712570857 -5694751279936884e-20
4.414804934978326 -56953712018616154e-21
4.416472157385796 -56959846087927674e-21
4.418139379793264 -5696591518075493e-20
4.419806602200733 -5697191947013833e-20
4.421473824608203 -5697785912871581e-20
4.423141047015672 -56983734328686433e-21
4.424808269423141 -5698954524186069e-20
4.42647549183061 -56995292039646595e-21
4.42814271423808 -5700097489304279e-20
4.429809936645548 -57006593972615954e-21
4.431477159053018 -57012149448568486e-21
4.433144381460487 -5701764149065522e-20
4.434811603867956 -5702307026825802e-20
4.436478826275425 -57028435950332024e-21
4.438146048682894 -5703373870545765e-20
4.4398132710903635 -5703897870179726e-20
4.441480493497832 -5704415610711597e-20
4.443147715905302 -5704927108876601e-20
4.444814938312771 -57054323813728394e-21
4.44648216072024 -57059314448562604e-21
4.448149383127709 -57064243159455144e-21
4.449816605535179 -57069110112155375e-21
4.451483827942647 -5707391547207785e-20
4.453151050350117 -5707865940417049e-20
4.454818272757586 -5708334207306029e-20
4.456485495165055 -5708796364293535e-20
4.458152717572524 -5709252427762643e-20
4.459819939979993 -5709702414051325e-20
4.461487162387463 -57101463394645946e-21
4.463154384794931 -5710584220267566e-20
4.464821607202401 -5711016072685454e-20
4.46648882960987 -5711441912903577e-20
4.468156052017339 -57118617570704744e-21
4.469823274424808 -5712275621296524e-20
4.471490496832278 -571268352165151e-19
4.4731577192397465 -5713085474169134e-20
4.474824941647216 -57134814948442414e-21
4.476492164054685 -5713871599631777e-20
4.478159386462154 -5714255804450258e-20
4.479826608869623 -5714634125181077e-20
4.481493831277092 -57150065776653824e-21
4.483161053684562 -57153731777070255e-21
4.48482827609203 -57157339410739486e-21
4.4864954984995 -571608888349541e-19
4.488162720906969 -571643802066233e-19
4.489829943314438 -57167813682281604e-21
4.491497165721907 -5717118941809922e-20
4.493164388129377 -5717450756987687e-20
4.4948316105368455 -57177768293021486e-21
4.496498832944315 -5718097174259307e-20
4.498166055351784 -57184118073266496e-21
4.499833277759253 -5718720743934022e-20
4.501500500166722 -57190239994765746e-21
4.503167722574191 -5719321589311467e-20
4.504834944981661 -5719613528758563e-20
4.5065021673891295 -5719899833101123e-20
4.508169389796599 -5720180517587367e-20
4.509836612204068 -572045559742735e-19
4.5115038346115375 -5720725087795912e-20
4.513171057019006 -5720989003830772e-20
4.514838279426476 -57212473606335634e-21
4.516505501833945 -5721500173270534e-20
4.518172724241413 -57217474567702875e-21
4.519839946648883 -57219892261272526e-21
4.521507169056352 -5722225496298042e-20
4.523174391463821 -5722456282206134e-20
4.52484161387129 -5722681598736498e-20
4.52650883627876 -5722901460740275e-20
4.5281760586862285 -5723115883032176e-20
4.529843281093698 -57233248803915254e-21
4.531510503501167 -5723528467562258e-20
4.5331777259086365 -57237266592529215e-21
4.534844948316105 -57239194701377144e-21
4.536512170723575 -572410691485406e-19
4.538179393131044 -5724289008005902e-20
4.539846615538512 -57244657641607535e-21
4.541513837945982 -5724637197851955e-20
4.543181060353451 -5724803323578151e-20
4.5448482827609205 -572496415580364e-19
4.546515505168389 -5725119708956464e-20
4.548182727575859 -5725269997430317e-20
4.549849949983328 -5725415035587669e-20
4.551517172390797 -5725554837751612e-20
4.553184394798266 -572568941821245e-19
4.554851617205736 -57258187912297837e-21
4.556518839613204 -57259429710245294e-21
4.558186062020674 -572606197178499e-19
4.559853284428143 -57261758076663366e-21
4.5615205068356115 -57262844927874826e-21
4.563187729243081 -5726388041236291e-20
4.56485495165055 -57264864670648896e-21
4.5665221740580195 -5726579784292099e-20
4.568189396465488 -57266680069027395e-21
4.569856618872958 -5726751148849886e-20
4.571523841280427 -5726829224050704e-20
4.573191063687896 -5726902246389401e-20
4.574858286095365 -57269702297191305e-21
4.576525508502835 -57270331878562716e-21
4.578192730910303 -5727091134587019e-20
4.579859953317772 -5727144083662525e-20
4.581527175725242 -5727192048800463e-20
4.583194398132711 -57272350436874536e-21
4.58486162054018 -57272730819773326e-21
4.586528842947649 -5727306177289067e-20
4.588196065355119 -57273343432112656e-21
4.589863287762587 -572735759329767e-19
4.591530510170057 -5727375941068889e-20
4.593197732577526 -57273894000160405e-21
4.594864954984995 -5727397983597282e-20
4.596532177392464 -572740170523417e-19
4.598199399799934 -5727400578321891e-20
4.5998666222074025 -57273946162211126e-21
4.601533844614871 -5727383832257807e-20
4.603201067022341 -572736823972915e-19
4.60486828942981 -5727347851898837e-20
4.606535511837279 -5727322681998298e-20
4.608202734244748 -57272927432282586e-21
4.609869956652218 -5727258048757698e-20
4.611537179059686 -5727218611723331e-20
4.613204401467156 -5727174445230472e-20
4.614871623874625 -5727125562352692e-20
4.616538846282094 -5727071976131641e-20
4.618206068689563 -5727013699576705e-20
4.619873291097032 -5726950745671075e-20
4.621540513504502 -57268831273594306e-21
4.62320773591197 -57268108575609517e-21
4.62487495831944 -57267339491590824e-21
4.626542180726909 -5726652415010379e-20
4.628209403134378 -57265662679387846e-21
4.629876625541847 -57264755207361503e-21
4.631543847949317 -57263801861655306e-21
4.6332110703567855 -5726280276957367e-20
4.634878292764255 -57261758058138254e-21
4.636545515171724 -5726066785403071e-20
4.6382127375791935 -5725953228366207e-20
4.639879959986662 -57258351473118974e-21
4.641547182394131 -57257125548175816e-21
4.643214404801601 -5725585463431729e-20
4.644881627209069 -5725453885674532e-20
4.646548849616539 -5725317834032878e-20
4.648216072024008 -5725177320963122e-20
4.649883294431477 -5725032358893517e-20
4.651550516838946 -5724882960222652e-20
4.653217739246416 -5724729137317891e-20
4.6548849616538845 -57245709025172814e-21
4.656552184061354 -57244082681302474e-21
4.658219406468823 -5724241246431519e-20
4.659886628876292 -5724069849674489e-20
4.661553851283761 -5723894090075947e-20
4.66322107369123 -5723713979825795e-20
4.6648882960987 -5723529531085833e-20
4.6665555185061685 -57233407559854205e-21
4.668222740913638 -5723147666627203e-20
4.669889963321107 -5722950275083294e-20
4.6715571857285765 -57227485933980526e-21
4.673224408136045 -5722542633585133e-20
4.674891630543515 -5722332407629219e-20
4.676558852950984 -57221179274882794e-21
4.678226075358453 -57218992050883655e-21
4.679893297765922 -5721676252327945e-20
4.681560520173391 -5721449081078252e-20
4.68322774258086 -57212177031801606e-21
4.684894964988329 -57209821304452305e-21
4.686562187395799 -57207423746595196e-21
4.6882294098032675 -57204984475761264e-21
4.689896632210737 -5720250360925598e-20
4.691563854618206 -5719998126403093e-20
4.6932310770256755 -57197417556812194e-21
4.694898299433144 -571948126040292e-19
4.696565521840614 -57192166521818216e-21
4.698232744248083 -5718947942602755e-20
4.699899966655551 -571867514322609e-19
4.701567189063021 -57183982655802795e-21
4.70323441147049 -57181173211675804e-21
4.7049016338779595 -5717832321464403e-20
4.706568856285428 -5717543277916973e-20
4.708236078692898 -5717250201942026e-20
4.709903301100367 -5716953104932705e-20
4.711570523507836 -57166519982542255e-21
4.713237745915305 -57163468932404024e-21
4.714904968322775 -57160378012018065e-21
4.716572190730243 -5715724733419171e-20
4.718239413137713 -5715407701148076e-20
4.719906635545182 -57150867156139165e-21
4.7215738579526505 -5714761788019711e-20
4.72324108036012 -57144329295344756e-21
4.724908302767589 -571410015130433e-19
4.7265755251750585 -5713763464450239e-20
4.728242747582527 -57134228800636774e-21
4.729909969989997 -5713078409207671e-20
4.731577192397466 -5712730062922694e-20
4.733244414804935 -5712377852218342e-20
4.734911637212404 -5712021788080446e-20
4.736578859619874 -57116618814684675e-21
4.738246082027342 -5711298143310818e-20
4.739913304434811 -57109305845156125e-21
4.741580526842281 -5710559215960087e-20
4.74324774924975 -5710184048497366e-20
4.744914971657219 -57098050929521235e-21
4.746582194064688 -570942236012735e-19
4.748249416472158 -5709035860793597e-20
4.749916638879626 -5708645605699732e-20
4.751583861287096 -57082516055666915e-21
4.753251083694565 -57078538710918225e-21
4.754918306102034 -5707452412944021e-20
4.756585528509503 -5707047241764775e-20
4.758252750916973 -5706638368175969e-20
4.7599199733244415 -5706225802766009e-20
4.76158719573191 -5705809556104044e-20
4.76325441813938 -5705389638730948e-20
4.764921640546849 -5704966061161401e-20
4.766588862954318 -57045388338835407e-21
4.768256085361787 -57041079673655556e-21
4.769923307769257 -5703673472043716e-20
4.771590530176725 -57032353583329545e-21
4.773257752584195 -570279363662201e-19
4.774924974991664 -57023483172722114e-21
4.776592197399133 -5701899410624073e-20
4.778259419806602 -570144692698879e-19
4.779926642214071 -570099087665709e-19
4.781593864621541 -5700531269889342e-20
4.783261087029009 -5700068116923536e-20
4.784928309436479 -5699601427975806e-20
4.786595531843948 -5699131213232449e-20
4.788262754251417 -56986574828565145e-21
4.789929976658886 -56981802469893705e-21
4.791597199066356 -5697699515744975e-20
4.7932644214738245 -5697215299212306e-20
4.794931643881294 -5696727607457444e-20
4.796598866288763 -5696236450520968e-20
4.7982660886962325 -56957418384216e-18
4.799933311103701 -56952437811490925e-21
4.80160053351117 -5694742288672554e-20
4.80326775591864 -5694237370934205e-20
4.804934978326108 -5693729037857358e-20
4.806602200733578 -5693217299333926e-20
4.808269423141047 -56927021652384766e-21
4.809936645548516 -5692183645416432e-20
4.811603867955985 -56916617496929195e-21
4.813271090363455 -5691136487866004e-20
4.8149383127709235 -56906078697120666e-21
4.816605535178393 -569007590498459e-19
4.818272757585862 -5689540603411036e-20
4.819939979993331 -5689001974696663e-20
4.8216072024008 -5688460028524002e-20
4.823274424808269 -56879147745473105e-21
4.824941647215739 -5687366222404018e-20
4.8266088696232075 -5686814381704493e-20
4.828276092030677 -56862592620341226e-21
4.829943314438146 -5685700872959214e-20
4.8316105368456155 -56851392240209186e-21
4.833277759253084 -56845743247355834e-21
4.834944981660554 -56840061845983905e-21
4.836612204068023 -5683434813081277e-20
4.838279426475492 -56828602196317204e-21
4.839946648882961 -5682282413675341e-20
4.84161387129043 -5681701404615554e-20
4.843281093697899 -5681117201830968e-20
4.844948316105368 -56805298146776415e-21
4.846615538512838 -5679939252492203e-20
4.8482827609203065 -5679345524584392e-20
4.849949983327776 -567874864024244e-19
4.851617205735245 -56781486087344527e-21
4.8532844281427145 -5677545439301997e-20
4.854951650550183 -5676939141167035e-20
4.856618872957653 -5676329723527766e-20
4.858286095365122 -5675717195559489e-20
4.85995331777259 -56751015664179005e-21
4.86162054018006 -5674482845234759e-20
4.863287762587529 -5673861041117709e-20
4.8649549849949985 -56732361631544465e-21
4.866622207402467 -567260822041081e-19
4.868289429809937 -56719772219280054e-21
4.869956652217406 -56713431767293696e-21
4.871623874624875 -567070609381326e-19
4.873291097032344 -56700659821553104e-21
4.874958319439814 -566942285071155e-19
4.876625541847282 -5668776708414418e-20
4.878292764254752 -5668127564177963e-20
4.879959986662221 -5667475426890216e-20
4.8816272090696895 -5666820305419429e-20
4.883294431477159 -5666162208613906e-20
4.884961653884628 -5665501145296105e-20
4.8866288762920975 -5664837124271134e-20
4.888296098699566 -5664170154322072e-20
4.889963321107036 -5663500244207538e-20
4.891630543514505 -5662827402667242e-20
4.893297765921974 -56621516384199044e-21
4.894964988329443 -5661472960162735e-20
4.896632210736913 -5660791376571085e-20
4.898299433144381 -56601068963000115e-21
4.89996665555185 -5659419527980804e-20
4.90163387795932 -56587292802268846e-21
4.903301100366789 -5658036161631033e-20
4.904968322774258 -56573401807605284e-21
4.906635545181727 -5656641346166863e-20
4.908302767589197 -5655939666378458e-20
4.909969989996665 -5655235149902571e-20
4.911637212404135 -56545278052270304e-21
4.913304434811604 -5653817640817807e-20
4.914971657219073 -5653104665120229e-20
4.916638879626542 -5652388886558633e-20
4.918306102034012 -5651670313540011e-20
4.9199733244414805 -5650948954446372e-20
4.921640546848949 -5650224817641339e-20
4.923307769256419 -56494979114682375e-21
4.924974991663888 -56487682442495774e-21
4.926642214071357 -5648035824288959e-20
4.928309436478826 -56473006598670855e-21
4.929976658886296 -56465627592476586e-21
4.931643881293764 -56458221306707884e-21
4.933311103701234 -5645078782359758e-20
4.934978326108703 -5644332722514779e-20
4.936645548516172 -56435839593169806e-21
4.938312770923641 -56428325009303185e-21
4.93997999333111 -56420783554942885e-21
4.94164721573858 -564132153113156e-19
4.943314438146048 -56405620359439856e-21
4.944981660553518 -56397998780134684e-21
4.946648882960987 -5639035065403003e-20
4.948316105368456 -56382676061539e-18
4.949983327775925 -5637497508290644e-20
4.951650550183395 -5636724779817075e-20
4.9533177725908635 -5635949428716043e-20
4.954984994998333 -56351714629516644e-21
4.956652217405802 -5634390890469493e-20
4.9583194398132715 -5633607719195653e-20
4.95998666222074 -5632821957035107e-20
4.961653884628209 -56320336118754685e-21
4.963321107035679 -5631242691583535e-20
4.964988329443147 -563044920400841e-19
4.966655551850617 -56296531569789005e-21
4.968322774258086 -56288545583047314e-21
4.969989996665555 -5628053415778281e-20
4.971657219073024 -5627249737168681e-20
4.973324441480494 -562644353023032e-19
4.9749916638879625 -56256348026978084e-21
4.976658886295432 -5624823562286156e-20
4.978326108702901 -5624009816689382e-20
4.97999333111037 -5623193573585719e-20
4.981660553517839 -5622374840634492e-20
4.983327775925308 -5621553625474382e-20
4.984994998332778 -56207299357272436e-21
4.9866622207402465 -5619903778995676e-20
4.988329443147716 -56190751628621555e-21
4.989996665555185 -5618244094894066e-20
4.9916638879626545 -56174105826360676e-21
4.993331110370123 -561657463361738e-19
4.994998332777593 -56157362553477946e-21
4.996665555185062 -5614895455318368e-20
4.998332777592531 -5614052241004197e-20
5 -56132066198557456e-21


==> figures/experiments/convergence_rates.dat <==
G,q,gauss,zolo,bfgsgamma,box,zolo2,ebfgs
0.95,4,0.024165255708715784,0.022702224279352024,0.000944352215479992,0.01385478961926451,1.1099137041258145e-2,0.0001640403410572651
,6,0.01993936891861645,0.0016567145853698779,0.0002973273481971714,0.0005162782486843285,8.2698721091084559e-4,2.80305633299781E-05
,8,0.0017856157018341554,0.00012323638971562044,8.03731955885169E-05,0.0019587182454113205,6.1610602189565711e-5,5.30618695095028E-06
0.98,4,0.29573035204435516,0.022702224279352003,0.0672688255714375,0.01385478961926454,1.1099137041258145e-2,0.033205386014600276
,6,0.048316075682149545,0.0016567145853698744,0.013179933188781037,0.0009747831740404692,8.2698721091084559e-4,0.009214133715149878
,8,0.02444508128112474,0.0001232363897156343,0.0065043196704031156,0.0019605279869685495,6.1610602189565711e-5,0.005107317036370299
0.99998,4,0.9988253529269914,0.9667603239018887,0.9912249122816358,0.9599814173633784,1.1099137041258145e-2,0.963166596840054
,6,0.9974661076440782,0.9515323139916272,0.7909656229356635,0.9381592527879793,8.2698721091084559e-4,0.4963450864680806
,8,0.9955920941644772,0.935999011368415,0.17459479751718213,0.8321627422958953,6.1610602189565711e-5,0.10356262773568299


==> figures/experiments/different_lower_bounds.dat <==
percent 0.95 0.98 0.998 0.9998
0 0.014458424655268714 0.017015245372662233 0.054443338264550695 57.96285706487606
1 0.014458617580490964 0.017015360302216634 0.05444392586975219 57.9625783536601
2 0.01445858455217565 0.017015471829653177 0.05444394390713141 57.962438883998786
3 0.014458688084053664 0.01701557600767944 0.05444285478750567 57.96301548676644
4 0.014458724482936185 0.017015504597631032 0.054443537152494864 57.9628224521488
5 0.01445848404622116 0.017015302889630428 0.05444270203941046 57.96308934207933
6 0.014458779444320427 0.01701554547661178 0.05444383655137647 57.96269306415669
7 0.014458540366046846 0.017015354547030705 0.05444260767996895 57.963156012827255
8 0.014458983429976879 0.017015608097819677 0.054442557700839445 57.963239479218515
9 0.0144588608875684 0.01701573947615681 0.054444854677046614 57.962320421774386
10 0.014458851628772737 0.017015555546828237 0.05444352105221652 57.962820341787605
11 0.014458611150411325 0.017015451601064022 0.05444361205947608 57.96276270432902
12 0.014458267420219061 0.017015115625651014 0.05444413217582921 57.96274138803912
13 0.014459099469121904 0.017015697454092985 0.05444362610803933 57.96271087898286
14 0.01445893587044028 0.017015608431832505 0.05444181071234958 57.96334560990087
15 0.014458415554892794 0.01701555955653713 0.05444181325424413 57.96336566403536
16 0.014458660763287034 0.01701547427993989 0.05444418100543582 57.96258857592092
17 0.014458854544136035 0.017015284436217835 0.054441777704050155 57.96335368995713
18 0.014458748106169957 0.017015496766760858 0.054443688766122315 57.96286529769726
19 0.014458476166743435 0.017015070311949848 0.05444249445656297 57.96313686452169
20 0.01445863851134629 0.0170154416347708 0.05444366324131798 57.96274241864772
21 0.014458647982860406 0.017015583074878268 0.05444368455730254 57.962690406011575
22 0.014458472194218747 0.0170153609359192 0.05444361596170336 57.962825332476356
23 0.014458731162796737 0.017015558875366397 0.05444385315271625 57.96261086333132
24 0.014458494246749366 0.017015142252298675 0.054443901753176184 57.962712352115446
25 0.014458379108512415 0.01701523155945618 0.05443995376035387 57.96413629574657
26 0.01445882843658916 0.017015550468417767 0.05444383439673379 57.962701634224125
27 0.01445866245383524 0.017015302406735173 0.054441774881642216 57.9634793935042
28 0.014458594653584584 0.01701554034868673 0.054444811493327354 57.96260816548649
29 0.01445888767180511 0.01701560403072616 0.05444291158906333 57.96296221159098
30 0.014458626397320812 0.01701533472370585 0.054444524939147664 57.96238560127372
31 0.014458708935566458 0.017015521670301393 0.05444403515801815 57.96263717171715
32 0.014458642816481397 0.0170154065308453 0.054443763495019504 57.962699609873894
33 0.01445860841279739 0.01701539447088603 0.054443681989750005 57.96273619937243
34 0.014458402534731964 0.01701527363472176 0.05444368447398933 57.96275328223339
35 0.014458697926623855 0.017015477217552807 0.05444451780572612 57.96246317736797
36 0.014458676284071572 0.017015396194915593 0.05444435066017235 57.96263374237751
37 0.014458691663189496 0.017015464597870244 0.05444411321025916 57.962612680308325
38 0.014459010625551586 0.017015774265132354 0.05444570030044696 57.961929728253025
39 0.014458855837190398 0.017015641306485682 0.0544435572940476 57.96275567392874
40 0.014458376556438206 0.0170154715408202 0.05444329817228677 57.962919451725156
41 0.01445857449273648 0.017015298287210216 0.05444314503710707 57.96290694662321
42 0.014458605250489481 0.017015238608161478 0.054443751330959675 57.96278742546077
43 0.014458632962881524 0.017015462411027363 0.05444378932497934 57.96250226775034
44 0.014458616581942087 0.017015398433846456 0.054443257024741454 57.96274489780147
45 0.014458634073442347 0.017015451402248957 0.05444392902814468 57.96268232567023
46 0.014458678138893434 0.01701551327553338 0.054444031521996866 57.962551921703096
47 0.014458697260772032 0.017015474391733322 0.05444356608838991 57.96269957381821
48 0.014458563435132283 0.01701545390762487 0.05444392683922169 57.96262723637598
49 0.014459115178189937 0.01701550589718487 0.05443875918551193 57.96442056211859
50 0.014572266691668275 0.017104372507304337 0.05687215697114971 56.894592473300364
51 0.014682379796237674 0.01718257922043442 0.05937438806028141 55.77864006733486
52 0.014780358316153961 0.017243090383810566 0.06174013635862967 54.70546813274284
53 0.014866292514597128 0.01728535622602071 0.06396949491066653 53.672718414834534
54 0.014940511462648636 0.017310609699217838 0.06606581124298805 52.678153759281
55 0.015003368557611854 0.017319406650628952 0.06803005348721439 51.719660335015355
56 0.015055171976523816 0.017312209248046315 0.06986446763678117 50.795328780123704
57 0.015096583181614302 0.017289597413851592 0.07157052287041128 49.9033700344945
58 0.015127707888638384 0.017252185799795285 0.07315090485141161 49.04208596100814
59 0.015148939321844832 0.017200606168210855 0.07460780422120002 48.209943607267874
60 0.015160707550369164 0.017135356658177076 0.07594375155916328 47.40549565295781
61 0.015163802846771244 0.017057254801384238 0.07715959777632853 46.62732216160339
62 0.015157072650664087 0.016965791990475567 0.07825856033228641 45.87427190481921
63 0.015142984018083278 0.01686323271155677 0.07924295234711573 45.145027493201525
64 0.015122586000058556 0.01674845377020922 0.08011615143186267 44.43856443002724
65 0.01510083480261523 0.01662318730230958 0.08087994253864228 43.753775823831
66 0.015077947332055624 0.016487145315861474 0.08153604453139308 43.089709692294605
67 0.0150539202423851 0.016341358765549034 0.08208825309695124 42.44541582471578
68 0.015028409056685522 0.016185585638730456 0.08253779369286862 41.8200708794964
69 0.015001811043453857 0.016021619064628772 0.08288817710800458 41.212794153381736
70 0.01497382689180449 0.01584849063115926 0.08314110859581272 40.622846244075404
71 0.014944571778768333 0.015667493892152582 0.08330050325405801 40.0494860397374
72 0.014913654372079768 0.0154786825604578 0.0833676641163776 39.492031372442156
73 0.014881595742953915 0.015282522004969724 0.08334585116156067 38.94983417441281
74 0.014848134664664177 0.015084050395799397 0.0832371710862463 38.4222549213251
75 0.014813294270268751 0.014887840871349641 0.08304386206948317 37.908740626877766
76 0.01477704259912053 0.014777042599120558 0.08276990061986032 37.408716712107015
77 0.01473940111846902 0.014739401118469022 0.08241609912570858 36.9216619613223
78 0.014700493256142918 0.014700493256142918 0.08198497700274668 36.447074782766094
79 0.014660342005763109 0.014660342005763109 0.08148532483226187 35.98448979742632
80 0.014618929038631495 0.014618929038631493 0.08097586087756284 35.53342947719375
81 0.014576122568132814 0.014576122568132814 0.08047068249465145 35.09354088422707
82 0.014531911141494918 0.014531911141494946 0.07997063418805367 34.66436507793889
83 0.014486768952883894 0.014486768952883868 0.07947526223530149 34.24549025372252
84 0.014440163133137857 0.014440163133137885 0.07898482319213526 33.83658265901158
85 0.014392426350186865 0.014392426350186895 0.07849837219404468 33.437297490311806
86 0.014343510165618634 0.014343510165618634 0.07801610845425337 33.04727720229631
87 0.014293443353010298 0.014293443353010298 0.07753860333983739 32.66621376599534
88 0.014242494990746995 0.014242494990746995 0.07706463984480709 32.29380785479623
89 0.014190052134181027 0.014190052134181 0.07659447949877728 31.92976619147835
90 0.01413668163226509 0.014136681632265145 0.07612825388839085 31.573808172141838
91 0.01408219885195722 0.014082198851957219 0.07566610675369038 31.2256651323124
92 0.0140268295718711 0.0140268295718711 0.07520722311115073 30.885072534996667
93 0.013970354534148618 0.013970354534148618 0.07475214088175845 30.551806492136585
94 0.013912424754171801 0.013912424754171772 0.07430087901959494 30.22566968663743
95 0.01385478961926454 0.01385478961926451 0.07385275761896193 29.906302984497117
96 0.01379533805201184 0.013795338052011868 0.07340815409741008 29.593642840538983
97 0.013735269723328785 0.013735269723328785 0.07296815255550806 29.28739867263404
98 0.013674426973633377 0.013674426973633347 0.07253055429661051 28.987400453948055
99 0.013612623273401209 0.013612623273401183 0.07209657631024324 28.69345395763141
100 0.013549814448846662 0.01354981444884669 0.07166629221474839 28.405413343734438


==> figures/experiments/different_lower_bounds_residuals.dat <==
t resd cond
1 0.0003796579451926796 1757900.77284016
2 0.00037965794516159335 1764238.37500569
3 0.0003796579451658122 1767194.79396429
4 0.00037965794515271156 1763707.94492223
5 0.0003796579452464144 1765168.84104769
6 0.0003796579451602611 1763677.85756793
7 0.00037965794517247353 1762649.98304928
8 0.00037965794520489204 1762561.00395343
9 0.0003796579452699511 1760648.49723704
10 0.0003796579451658122 1763073.2265883
11 0.00037965794515359974 1762444.00812709
12 0.00037965794520289364 1760366.0374991
13 0.0003796579452035598 1764555.71342713
14 0.00037965794521443996 1762512.27205499
15 0.00037965794524419394 1761412.19907722
16 0.00037965794516003903 1761692.18680684
17 0.0003796579452026716 1764903.11504569
18 0.0003796579451837978 1764138.98412204
19 0.00037965794520244955 1757610.2259656
20 0.00037965794515026907 1761917.87708252
21 0.00037965794515604223 1763714.05389738
22 0.0003796579451558202 1762373.28083981
23 0.0003796579451553761 1761211.54326583
24 0.00037965794520733454 1758507.86536391
25 0.000379657945344114 1762327.08334654
26 0.000379657945214662 1762945.14923164
27 0.00037965794522776264 1762803.38321542
28 0.0003796579451662563 1762162.82574669
29 0.0003796579451682547 1761573.53718832
30 0.0003796579451933457 1758871.46917127
31 0.0003796579451553761 1762452.5972138
32 0.0003796579451529336 1762267.10039061
33 0.0003796579451544879 1762379.4402288
34 0.00037965794516647833 1757889.48034239
35 0.0003796579451633697 1762244.49664314
36 0.00037965794517003104 1760277.01121968
37 0.00037965794515404383 1762040.66502445
38 0.00037965794527661245 1759267.47359339
39 0.0003796579451644799 1761670.89092277
40 0.0003796579451762483 1760607.30201997
41 0.00037965794516114926 1757375.6075723
42 0.0003796579451633697 1761021.91151597
43 0.0003796579452042259 1766510.09532881
44 0.00037965794516603424 1758543.45324206
45 0.0003796579451518234 1763805.22905172
46 0.0003796579451544879 1761808.50009989
47 0.00037965794515271156 1761230.34985729
48 0.0003796579451602611 1762315.69908378
49 0.0003796579454227178 1766541.37456568
50 0.00037970346659577103 1777374.34977433
51 0.0003798533744125976 1788650.38433131
52 0.00038010406205035707 1814329.50088108
53 0.0003804518914263255 1827411.58282022
54 0.00038089350255821053 1843039.40181128
55 0.0003814257881245009 1858119.70820841
56 0.00038204587019841085 1868253.3937188
57 0.00038275107927199237 1874380.03611314
58 0.0003835389347952578 1880105.84701666
59 0.00038440712818488265 1887449.02658799
60 0.00038535350653767786 1882849.00457315
61 0.0003863760580982145 1893585.79959144
62 0.0003874728994963661 1875087.70485852
63 0.0003886422633549991 1870712.7807202
64 0.0003898824875592233 1852450.68010711
65 0.00039119200523884956 1842290.56125021
66 0.00039256933568587726 1821451.4874541
67 0.0003940130762232208 1805982.01237576
68 0.0003955218945279615 1769394.72283504
69 0.0003970945219815558 1744747.13532776
70 0.0003987297473824203 1711714.36063611
71 0.00040042641143589464 1680589.05783181
72 0.00040218340146092046 1639209.09040419
73 0.00040399964683768275 1601840.87489966
74 0.0004058741149477463 1556672.76758993
75 0.0004078058070831059 1518924.93794984
76 0.0004097937553675379 1479855.63701162
77 0.00041183701925140426 1435382.72780146
78 0.0004139346831006918 1387410.25954741
79 0.0004160858534349998 1341106.66168487
80 0.0004182896568414307 1302910.78201512
81 0.00042054523733225935 1256195.34124087
82 0.00042285175580558665 1208631.8432223
83 0.00042520838702642116 1168050.82991274
84 0.0004276143190569126 1127843.89805986
85 0.00043006875160855884 1086220.83489774
86 0.000432570895007256 1046623.32703918
87 0.00043511996921186125 1008139.67360652
88 0.0004377152028678388 970704.673343455
89 0.0004403558325805079 933563.785171101
90 0.00044304110225068527 898385.570469709
91 0.0004457702625333404 862058.544967417
92 0.0004485425701346024 831328.557281861
93 0.00045135728781264817 800134.63123885
94 0.0004542136837377697 766397.017970415
95 0.0004571110308178028 739845.974490437
96 0.000460048607664465 711705.04565502
97 0.0004630256969844204 686977.033974505
98 0.0004660415865385126 661338.998255126
99 0.0004690955684578668 638092.651420319
100 0.00047218693923456456 613033.952711663


==> figures/experiments/exp_conv_equi.dat <==
x fx
-5 -0.0085413
-4.998 -0.0085473
-4.996 -0.0085532
-4.994 -0.0085592
-4.992 -0.0085652
-4.99 -0.0085712
-4.988 -0.0085772
-4.986 -0.0085831
-4.984 -0.0085891
-4.982 -0.0085951
-4.98 -0.0086012
-4.978 -0.0086072
-4.976 -0.0086132
-4.974 -0.0086192
-4.972 -0.0086253
-4.97 -0.0086313
-4.968 -0.0086373
-4.966 -0.0086434
-4.964 -0.0086495
-4.962 -0.0086555
-4.96 -0.0086616
-4.958 -0.0086677
-4.956 -0.0086737
-4.954 -0.0086798
-4.952 -0.0086859
-4.95 -0.008692
-4.948 -0.0086981
-4.946 -0.0087042
-4.944 -0.0087104
-4.942 -0.0087165
-4.94 -0.0087226
-4.938 -0.0087287
-4.936 -0.0087349
-4.934 -0.008741
-4.932 -0.0087472
-4.93 -0.0087533
-4.928 -0.0087595
-4.926 -0.0087657
-4.924 -0.0087718
-4.922 -0.008778
-4.92 -0.0087842
-4.918 -0.0087904
-4.916 -0.0087966
-4.914 -0.0088028
-4.912 -0.008809
-4.91 -0.0088152
-4.908 -0.0088215
-4.906 -0.0088277
-4.904 -0.0088339
-4.902 -0.0088402
-4.9 -0.0088464
-4.898 -0.0088527
-4.896 -0.0088589
-4.894 -0.0088652
-4.892 -0.0088715
-4.89 -0.0088778
-4.888 -0.008884
-4.886 -0.0088903
-4.884 -0.0088966
-4.882 -0.0089029
-4.88 -0.0089092
-4.878 -0.0089156
-4.876 -0.0089219
-4.874 -0.0089282
-4.872 -0.0089345
-4.87 -0.0089409
-4.868 -0.0089472
-4.866 -0.0089536
-4.864 -0.0089599
-4.862 -0.0089663
-4.86 -0.0089727
-4.858 -0.008979
-4.856 -0.0089854
-4.854 -0.0089918
-4.852 -0.0089982
-4.85 -0.0090046
-4.848 -0.009011
-4.846 -0.0090174
-4.844 -0.0090239
-4.842 -0.0090303
-4.84 -0.0090367
-4.838 -0.0090432
-4.836 -0.0090496
-4.834 -0.0090561
-4.832 -0.0090625
-4.83 -0.009069
-4.828 -0.0090755
-4.826 -0.0090819
-4.824 -0.0090884
-4.822 -0.0090949
-4.82 -0.0091014
-4.818 -0.0091079
-4.816 -0.0091144
-4.814 -0.0091209
-4.812 -0.0091274
-4.81 -0.009134
-4.808 -0.0091405
-4.806 -0.009147
-4.804 -0.0091536
-4.802 -0.0091601
-4.8 -0.0091667
-4.798 -0.0091733
-4.796 -0.0091798
-4.794 -0.0091864
-4.792 -0.009193
-4.79 -0.0091996
-4.788 -0.0092062
-4.786 -0.0092128
-4.784 -0.0092194
-4.782 -0.009226
-4.78 -0.0092327
-4.778 -0.0092393
-4.776 -0.0092459
-4.774 -0.0092526
-4.772 -0.0092592
-4.77 -0.0092659
-4.768 -0.0092725
-4.766 -0.0092792
-4.764 -0.0092859
-4.762 -0.0092926
-4.76 -0.0092993
-4.758 -0.009306
-4.756 -0.0093127
-4.754 -0.0093194
-4.752 -0.0093261
-4.7499 -0.0093328
-4.7479 -0.0093395
-4.7459 -0.0093463
-4.7439 -0.009353
-4.7419 -0.0093598
-4.7399 -0.0093665
-4.7379 -0.0093733
-4.7359 -0.00938
-4.7339 -0.0093868
-4.7319 -0.0093936
-4.7299 -0.0094004
-4.7279 -0.0094072
-4.7259 -0.009414
-4.7239 -0.0094208
-4.7219 -0.0094276
-4.7199 -0.0094344
-4.7179 -0.0094413
-4.7159 -0.0094481
-4.7139 -0.0094549
-4.7119 -0.0094618
-4.7099 -0.0094686
-4.7079 -0.0094755
-4.7059 -0.0094824
-4.7039 -0.0094893
-4.7019 -0.0094961
-4.6999 -0.009503
-4.6979 -0.0095099
-4.6959 -0.0095168
-4.6939 -0.0095237
-4.6919 -0.0095306
-4.6899 -0.0095376
-4.6879 -0.0095445
-4.6859 -0.0095514
-4.6839 -0.0095584
-4.6819 -0.0095653
-4.6799 -0.0095723
-4.6779 -0.0095793
-4.6759 -0.0095862
-4.6739 -0.0095932
-4.6719 -0.0096002
-4.6699 -0.0096072
-4.6679 -0.0096142
-4.6659 -0.0096212
-4.6639 -0.0096282
-4.6619 -0.0096352
-4.6599 -0.0096422
-4.6579 -0.0096493
-4.6559 -0.0096563
-4.6539 -0.0096634
-4.6519 -0.0096704
-4.6499 -0.0096775
-4.6479 -0.0096845
-4.6459 -0.0096916
-4.6439 -0.0096987
-4.6419 -0.0097058
-4.6399 -0.0097129
-4.6379 -0.00972
-4.6359 -0.0097271
-4.6339 -0.0097342
-4.6319 -0.0097413
-4.6299 -0.0097485
-4.6279 -0.0097556
-4.6259 -0.0097627
-4.6239 -0.0097699
-4.6219 -0.009777
-4.6199 -0.0097842
-4.6179 -0.0097914
-4.6159 -0.0097986
-4.6139 -0.0098057
-4.6119 -0.0098129
-4.6099 -0.0098201
-4.6079 -0.0098274
-4.6059 -0.0098346
-4.6039 -0.0098418
-4.6019 -0.009849
-4.5999 -0.0098563
-4.5979 -0.0098635
-4.5959 -0.0098707
-4.5939 -0.009878
-4.5919 -0.0098853
-4.5899 -0.0098925
-4.5879 -0.0098998
-4.5859 -0.0099071
-4.5839 -0.0099144
-4.5819 -0.0099217
-4.5799 -0.009929
-4.5779 -0.0099363
-4.5759 -0.0099436
-4.5739 -0.009951
-4.5719 -0.0099583
-4.5699 -0.0099657
-4.5679 -0.009973
-4.5659 -0.0099804
-4.5639 -0.0099877
-4.5619 -0.0099951
-4.5599 -0.010002
-4.5579 -0.01001
-4.5559 -0.010017
-4.5539 -0.010025
-4.5519 -0.010032
-4.5499 -0.010039
-4.5479 -0.010047
-4.5459 -0.010054
-4.5439 -0.010062
-4.5419 -0.010069
-4.5399 -0.010077
-4.5379 -0.010084
-4.5359 -0.010092
-4.5339 -0.010099
-4.5319 -0.010107
-4.5299 -0.010114
-4.5279 -0.010122
-4.5259 -0.010129
-4.5239 -0.010137
-4.5219 -0.010144
-4.5199 -0.010152
-4.5179 -0.010159
-4.5159 -0.010167
-4.5139 -0.010174
-4.5119 -0.010182
-4.5099 -0.010189
-4.5079 -0.010197
-4.5059 -0.010205
-4.5039 -0.010212
-4.5019 -0.01022
-4.4999 -0.010227
-4.4979 -0.010235
-4.4959 -0.010243
-4.4939 -0.01025
-4.4919 -0.010258
-4.4899 -0.010265
-4.4879 -0.010273
-4.4859 -0.010281
-4.4839 -0.010288
-4.4819 -0.010296
-4.4799 -0.010304
-4.4779 -0.010311
-4.4759 -0.010319
-4.4739 -0.010327
-4.4719 -0.010335
-4.4699 -0.010342
-4.4679 -0.01035
-4.4659 -0.010358
-4.4639 -0.010365
-4.4619 -0.010373
-4.4599 -0.010381
-4.4579 -0.010389
-4.4559 -0.010396
-4.4539 -0.010404
-4.4519 -0.010412
-4.4499 -0.01042
-4.4479 -0.010428
-4.4459 -0.010435
-4.4439 -0.010443
-4.4419 -0.010451
-4.4399 -0.010459
-4.4379 -0.010467
-4.4359 -0.010475
-4.4339 -0.010482
-4.4319 -0.01049
-4.4299 -0.010498
-4.4279 -0.010506
-4.4259 -0.010514
-4.4239 -0.010522
-4.4219 -0.01053
-4.4199 -0.010538
-4.4179 -0.010546
-4.4159 -0.010553
-4.4139 -0.010561
-4.4119 -0.010569
-4.4099 -0.010577
-4.4079 -0.010585
-4.4059 -0.010593
-4.4039 -0.010601
-4.4019 -0.010609
-4.3999 -0.010617
-4.3979 -0.010625
-4.3959 -0.010633
-4.3939 -0.010641
-4.3919 -0.010649
-4.3899 -0.010657
-4.3879 -0.010665
-4.3859 -0.010673
-4.3839 -0.010681
-4.3819 -0.010689
-4.3799 -0.010697
-4.3779 -0.010705
-4.3759 -0.010714
-4.3739 -0.010722
-4.3719 -0.01073
-4.3699 -0.010738
-4.3679 -0.010746
-4.3659 -0.010754
-4.3639 -0.010762
-4.3619 -0.01077
-4.3599 -0.010779
-4.3579 -0.010787
-4.3559 -0.010795
-4.3539 -0.010803
-4.3519 -0.010811
-4.3499 -0.010819
-4.3479 -0.010828
-4.3459 -0.010836
-4.3439 -0.010844
-4.3419 -0.010852
-4.3399 -0.01086
-4.3379 -0.010869
-4.3359 -0.010877
-4.3339 -0.010885
-4.3319 -0.010893
-4.3299 -0.010902
-4.3279 -0.01091
-4.3259 -0.010918
-4.3239 -0.010926
-4.3219 -0.010935
-4.3199 -0.010943
-4.3179 -0.010951
-4.3159 -0.01096
-4.3139 -0.010968
-4.3119 -0.010976
-4.3099 -0.010985
-4.3079 -0.010993
-4.3059 -0.011001
-4.3039 -0.01101
-4.3019 -0.011018
-4.2999 -0.011027
-4.2979 -0.011035
-4.2959 -0.011043
-4.2939 -0.011052
-4.2919 -0.01106
-4.2899 -0.011069
-4.2879 -0.011077
-4.2859 -0.011086
-4.2839 -0.011094
-4.2819 -0.011102
-4.2799 -0.011111
-4.2779 -0.011119
-4.2759 -0.011128
-4.2739 -0.011136
-4.2719 -0.011145
-4.2699 -0.011153
-4.2679 -0.011162
-4.2659 -0.011171
-4.2639 -0.011179
-4.2619 -0.011188
-4.2599 -0.011196
-4.2579 -0.011205
-4.2559 -0.011213
-4.2539 -0.011222
-4.2519 -0.01123
-4.2498 -0.011239
-4.2478 -0.011248
-4.2458 -0.011256
-4.2438 -0.011265
-4.2418 -0.011274
-4.2398 -0.011282
-4.2378 -0.011291
-4.2358 -0.011299
-4.2338 -0.011308
-4.2318 -0.011317
-4.2298 -0.011325
-4.2278 -0.011334
-4.2258 -0.011343
-4.2238 -0.011352
-4.2218 -0.01136
-4.2198 -0.011369
-4.2178 -0.011378
-4.2158 -0.011387
-4.2138 -0.011395
-4.2118 -0.011404
-4.2098 -0.011413
-4.2078 -0.011422
-4.2058 -0.01143
-4.2038 -0.011439
-4.2018 -0.011448
-4.1998 -0.011457
-4.1978 -0.011466
-4.1958 -0.011474
-4.1938 -0.011483
-4.1918 -0.011492
-4.1898 -0.011501
-4.1878 -0.01151
-4.1858 -0.011519
-4.1838 -0.011528
-4.1818 -0.011536
-4.1798 -0.011545
-4.1778 -0.011554
-4.1758 -0.011563
-4.1738 -0.011572
-4.1718 -0.011581
-4.1698 -0.01159
-4.1678 -0.011599
-4.1658 -0.011608
-4.1638 -0.011617
-4.1618 -0.011626
-4.1598 -0.011635
-4.1578 -0.011644
-4.1558 -0.011653
-4.1538 -0.011662
-4.1518 -0.011671
-4.1498 -0.01168
-4.1478 -0.011689
-4.1458 -0.011698
-4.1438 -0.011707
-4.1418 -0.011716
-4.1398 -0.011725
-4.1378 -0.011734
-4.1358 -0.011743
-4.1338 -0.011752
-4.1318 -0.011761
-4.1298 -0.011771
-4.1278 -0.01178
-4.1258 -0.011789
-4.1238 -0.011798
-4.1218 -0.011807
-4.1198 -0.011816
-4.1178 -0.011825
-4.1158 -0.011835
-4.1138 -0.011844
-4.1118 -0.011853
-4.1098 -0.011862
-4.1078 -0.011871
-4.1058 -0.011881
-4.1038 -0.01189
-4.1018 -0.011899
-4.0998 -0.011908
-4.0978 -0.011918
-4.0958 -0.011927
-4.0938 -0.011936
-4.0918 -0.011945
-4.0898 -0.011955
-4.0878 -0.011964
-4.0858 -0.011973
-4.0838 -0.011983
-4.0818 -0.011992
-4.0798 -0.012001
-4.0778 -0.012011
-4.0758 -0.01202
-4.0738 -0.012029
-4.0718 -0.012039
-4.0698 -0.012048
-4.0678 -0.012058
-4.0658 -0.012067
-4.0638 -0.012076
-4.0618 -0.012086
-4.0598 -0.012095
-4.0578 -0.012105
-4.0558 -0.012114
-4.0538 -0.012124
-4.0518 -0.012133
-4.0498 -0.012143
-4.0478 -0.012152
-4.0458 -0.012162
-4.0438 -0.012171
-4.0418 -0.012181
-4.0398 -0.01219
-4.0378 -0.0122
-4.0358 -0.012209
-4.0338 -0.012219
-4.0318 -0.012228
-4.0298 -0.012238
-4.0278 -0.012247
-4.0258 -0.012257
-4.0238 -0.012267
-4.0218 -0.012276
-4.0198 -0.012286
-4.0178 -0.012295
-4.0158 -0.012305
-4.0138 -0.012315
-4.0118 -0.012324
-4.0098 -0.012334
-4.0078 -0.012344
-4.0058 -0.012353
-4.0038 -0.012363
-4.0018 -0.012373
-3.9998 -0.012382
-3.9978 -0.012392
-3.9958 -0.012402
-3.9938 -0.012412
-3.9918 -0.012421
-3.9898 -0.012431
-3.9878 -0.012441
-3.9858 -0.012451
-3.9838 -0.01246
-3.9818 -0.01247
-3.9798 -0.01248
-3.9778 -0.01249
-3.9758 -0.0125
-3.9738 -0.012509
-3.9718 -0.012519
-3.9698 -0.012529
-3.9678 -0.012539
-3.9658 -0.012549
-3.9638 -0.012559
-3.9618 -0.012569
-3.9598 -0.012578
-3.9578 -0.012588
-3.9558 -0.012598
-3.9538 -0.012608
-3.9518 -0.012618
-3.9498 -0.012628
-3.9478 -0.012638
-3.9458 -0.012648
-3.9438 -0.012658
-3.9418 -0.012668
-3.9398 -0.012678
-3.9378 -0.012688
-3.9358 -0.012698
-3.9338 -0.012708
-3.9318 -0.012718
-3.9298 -0.012728
-3.9278 -0.012738
-3.9258 -0.012748
-3.9238 -0.012758
-3.9218 -0.012768
-3.9198 -0.012778
-3.9178 -0.012788
-3.9158 -0.012798
-3.9138 -0.012809
-3.9118 -0.012819
-3.9098 -0.012829
-3.9078 -0.012839
-3.9058 -0.012849
-3.9038 -0.012859
-3.9018 -0.012869
-3.8998 -0.01288
-3.8978 -0.01289
-3.8958 -0.0129
-3.8938 -0.01291
-3.8918 -0.01292
-3.8898 -0.012931
-3.8878 -0.012941
-3.8858 -0.012951
-3.8838 -0.012961
-3.8818 -0.012971
-3.8798 -0.012982
-3.8778 -0.012992
-3.8758 -0.013002
-3.8738 -0.013013
-3.8718 -0.013023
-3.8698 -0.013033
-3.8678 -0.013044
-3.8658 -0.013054
-3.8638 -0.013064
-3.8618 -0.013075
-3.8598 -0.013085
-3.8578 -0.013095
-3.8558 -0.013106
-3.8538 -0.013116
-3.8518 -0.013126
-3.8498 -0.013137
-3.8478 -0.013147
-3.8458 -0.013158
-3.8438 -0.013168
-3.8418 -0.013179
-3.8398 -0.013189
-3.8378 -0.0132
-3.8358 -0.01321
-3.8338 -0.013221
-3.8318 -0.013231
-3.8298 -0.013242
-3.8278 -0.013252
-3.8258 -0.013263
-3.8238 -0.013273
-3.8218 -0.013284
-3.8198 -0.013294
-3.8178 -0.013305
-3.8158 -0.013315
-3.8138 -0.013326
-3.8118 -0.013337
-3.8098 -0.013347
-3.8078 -0.013358
-3.8058 -0.013368
-3.8038 -0.013379
-3.8018 -0.01339
-3.7998 -0.0134
-3.7978 -0.013411
-3.7958 -0.013422
-3.7938 -0.013432
-3.7918 -0.013443
-3.7898 -0.013454
-3.7878 -0.013464
-3.7858 -0.013475
-3.7838 -0.013486
-3.7818 -0.013497
-3.7798 -0.013507
-3.7778 -0.013518
-3.7758 -0.013529
-3.7738 -0.01354
-3.7718 -0.01355
-3.7698 -0.013561
-3.7678 -0.013572
-3.7658 -0.013583
-3.7638 -0.013594
-3.7618 -0.013604
-3.7598 -0.013615
-3.7578 -0.013626
-3.7558 -0.013637
-3.7538 -0.013648
-3.7518 -0.013659
-3.7497 -0.01367
-3.7477 -0.013681
-3.7457 -0.013691
-3.7437 -0.013702
-3.7417 -0.013713
-3.7397 -0.013724
-3.7377 -0.013735
-3.7357 -0.013746
-3.7337 -0.013757
-3.7317 -0.013768
-3.7297 -0.013779
-3.7277 -0.01379
-3.7257 -0.013801
-3.7237 -0.013812
-3.7217 -0.013823
-3.7197 -0.013834
-3.7177 -0.013845
-3.7157 -0.013856
-3.7137 -0.013867
-3.7117 -0.013878
-3.7097 -0.013889
-3.7077 -0.013901
-3.7057 -0.013912
-3.7037 -0.013923
-3.7017 -0.013934
-3.6997 -0.013945
-3.6977 -0.013956
-3.6957 -0.013967
-3.6937 -0.013978
-3.6917 -0.01399
-3.6897 -0.014001
-3.6877 -0.014012
-3.6857 -0.014023
-3.6837 -0.014034
-3.6817 -0.014046
-3.6797 -0.014057
-3.6777 -0.014068
-3.6757 -0.014079
-3.6737 -0.014091
-3.6717 -0.014102
-3.6697 -0.014113
-3.6677 -0.014124
-3.6657 -0.014136
-3.6637 -0.014147
-3.6617 -0.014158
-3.6597 -0.01417
-3.6577 -0.014181
-3.6557 -0.014192
-3.6537 -0.014204
-3.6517 -0.014215
-3.6497 -0.014226
-3.6477 -0.014238
-3.6457 -0.014249
-3.6437 -0.014261
-3.6417 -0.014272
-3.6397 -0.014283
-3.6377 -0.014295
-3.6357 -0.014306
-3.6337 -0.014318
-3.6317 -0.014329
-3.6297 -0.014341
-3.6277 -0.014352
-3.6257 -0.014364
-3.6237 -0.014375
-3.6217 -0.014387
-3.6197 -0.014398
-3.6177 -0.01441
-3.6157 -0.014421
-3.6137 -0.014433
-3.6117 -0.014444
-3.6097 -0.014456
-3.6077 -0.014467
-3.6057 -0.014479
-3.6037 -0.014491
-3.6017 -0.014502
-3.5997 -0.014514
-3.5977 -0.014525
-3.5957 -0.014537
-3.5937 -0.014549
-3.5917 -0.01456
-3.5897 -0.014572
-3.5877 -0.014584
-3.5857 -0.014595
-3.5837 -0.014607
-3.5817 -0.014619
-3.5797 -0.01463
-3.5777 -0.014642
-3.5757 -0.014654
-3.5737 -0.014666
-3.5717 -0.014677
-3.5697 -0.014689
-3.5677 -0.014701
-3.5657 -0.014713
-3.5637 -0.014724
-3.5617 -0.014736
-3.5597 -0.014748
-3.5577 -0.01476
-3.5557 -0.014771
-3.5537 -0.014783
-3.5517 -0.014795
-3.5497 -0.014807
-3.5477 -0.014819
-3.5457 -0.014831
-3.5437 -0.014843
-3.5417 -0.014854
-3.5397 -0.014866
-3.5377 -0.014878
-3.5357 -0.01489
-3.5337 -0.014902
-3.5317 -0.014914
-3.5297 -0.014926
-3.5277 -0.014938
-3.5257 -0.01495
-3.5237 -0.014962
-3.5217 -0.014974
-3.5197 -0.014986
-3.5177 -0.014998
-3.5157 -0.01501
-3.5137 -0.015022
-3.5117 -0.015034
-3.5097 -0.015046
-3.5077 -0.015058
-3.5057 -0.01507
-3.5037 -0.015082
-3.5017 -0.015094
-3.4997 -0.015106
-3.4977 -0.015118
-3.4957 -0.01513
-3.4937 -0.015142
-3.4917 -0.015154
-3.4897 -0.015166
-3.4877 -0.015179
-3.4857 -0.015191
-3.4837 -0.015203
-3.4817 -0.015215
-3.4797 -0.015227
-3.4777 -0.015239
-3.4757 -0.015252
-3.4737 -0.015264
-3.4717 -0.015276
-3.4697 -0.015288
-3.4677 -0.0153
-3.4657 -0.015313
-3.4637 -0.015325
-3.4617 -0.015337
-3.4597 -0.015349
-3.4577 -0.015362
-3.4557 -0.015374
-3.4537 -0.015386
-3.4517 -0.015398
-3.4497 -0.015411
-3.4477 -0.015423
-3.4457 -0.015435
-3.4437 -0.015448
-3.4417 -0.01546
-3.4397 -0.015472
-3.4377 -0.015485
-3.4357 -0.015497
-3.4337 -0.015509
-3.4317 -0.015522
-3.4297 -0.015534
-3.4277 -0.015546
-3.4257 -0.015559
-3.4237 -0.015571
-3.4217 -0.015584
-3.4197 -0.015596
-3.4177 -0.015608
-3.4157 -0.015621
-3.4137 -0.015633
-3.4117 -0.015646
-3.4097 -0.015658
-3.4077 -0.015671
-3.4057 -0.015683
-3.4037 -0.015696
-3.4017 -0.015708
-3.3997 -0.015721
-3.3977 -0.015733
-3.3957 -0.015746
-3.3937 -0.015758
-3.3917 -0.015771
-3.3897 -0.015783
-3.3877 -0.015796
-3.3857 -0.015808
-3.3837 -0.015821
-3.3817 -0.015833
-3.3797 -0.015846
-3.3777 -0.015859
-3.3757 -0.015871
-3.3737 -0.015884
-3.3717 -0.015896
-3.3697 -0.015909
-3.3677 -0.015922
-3.3657 -0.015934
-3.3637 -0.015947
-3.3617 -0.01596
-3.3597 -0.015972
-3.3577 -0.015985
-3.3557 -0.015998
-3.3537 -0.01601
-3.3517 -0.016023
-3.3497 -0.016036
-3.3477 -0.016048
-3.3457 -0.016061
-3.3437 -0.016074
-3.3417 -0.016087
-3.3397 -0.016099
-3.3377 -0.016112
-3.3357 -0.016125
-3.3337 -0.016138
-3.3317 -0.01615
-3.3297 -0.016163
-3.3277 -0.016176
-3.3257 -0.016189
-3.3237 -0.016201
-3.3217 -0.016214
-3.3197 -0.016227
-3.3177 -0.01624
-3.3157 -0.016253
-3.3137 -0.016266
-3.3117 -0.016278
-3.3097 -0.016291
-3.3077 -0.016304
-3.3057 -0.016317
-3.3037 -0.01633
-3.3017 -0.016343
-3.2997 -0.016356
-3.2977 -0.016368
-3.2957 -0.016381
-3.2937 -0.016394
-3.2917 -0.016407
-3.2897 -0.01642
-3.2877 -0.016433
-3.2857 -0.016446
-3.2837 -0.016459
-3.2817 -0.016472
-3.2797 -0.016485
-3.2777 -0.016498
-3.2757 -0.016511
-3.2737 -0.016524
-3.2717 -0.016537
-3.2697 -0.01655
-3.2677 -0.016563
-3.2657 -0.016576
-3.2637 -0.016589
-3.2617 -0.016602
-3.2597 -0.016615
-3.2577 -0.016628
-3.2557 -0.016641
-3.2537 -0.016654
-3.2517 -0.016667
-3.2496 -0.01668
-3.2476 -0.016693
-3.2456 -0.016706
-3.2436 -0.016719
-3.2416 -0.016732
-3.2396 -0.016745
-3.2376 -0.016758
-3.2356 -0.016771
-3.2336 -0.016784
-3.2316 -0.016797
-3.2296 -0.016811
-3.2276 -0.016824
-3.2256 -0.016837
-3.2236 -0.01685
-3.2216 -0.016863
-3.2196 -0.016876
-3.2176 -0.016889
-3.2156 -0.016902
-3.2136 -0.016916
-3.2116 -0.016929
-3.2096 -0.016942
-3.2076 -0.016955
-3.2056 -0.016968
-3.2036 -0.016981
-3.2016 -0.016994
-3.1996 -0.017008
-3.1976 -0.017021
-3.1956 -0.017034
-3.1936 -0.017047
-3.1916 -0.01706
-3.1896 -0.017074
-3.1876 -0.017087
-3.1856 -0.0171
-3.1836 -0.017113
-3.1816 -0.017127
-3.1796 -0.01714
-3.1776 -0.017153
-3.1756 -0.017166
-3.1736 -0.017179
-3.1716 -0.017193
-3.1696 -0.017206
-3.1676 -0.017219
-3.1656 -0.017232
-3.1636 -0.017246
-3.1616 -0.017259
-3.1596 -0.017272
-3.1576 -0.017286
-3.1556 -0.017299
-3.1536 -0.017312
-3.1516 -0.017325
-3.1496 -0.017339
-3.1476 -0.017352
-3.1456 -0.017365
-3.1436 -0.017379
-3.1416 -0.017392
-3.1396 -0.017405
-3.1376 -0.017418
-3.1356 -0.017432
-3.1336 -0.017445
-3.1316 -0.017458
-3.1296 -0.017472
-3.1276 -0.017485
-3.1256 -0.017498
-3.1236 -0.017512
-3.1216 -0.017525
-3.1196 -0.017538
-3.1176 -0.017552
-3.1156 -0.017565
-3.1136 -0.017578
-3.1116 -0.017592
-3.1096 -0.017605
-3.1076 -0.017619
-3.1056 -0.017632
-3.1036 -0.017645
-3.1016 -0.017659
-3.0996 -0.017672
-3.0976 -0.017685
-3.0956 -0.017699
-3.0936 -0.017712
-3.0916 -0.017725
-3.0896 -0.017739
-3.0876 -0.017752
-3.0856 -0.017766
-3.0836 -0.017779
-3.0816 -0.017792
-3.0796 -0.017806
-3.0776 -0.017819
-3.0756 -0.017832
-3.0736 -0.017846
-3.0716 -0.017859
-3.0696 -0.017873
-3.0676 -0.017886
-3.0656 -0.017899
-3.0636 -0.017913
-3.0616 -0.017926
-3.0596 -0.01794
-3.0576 -0.017953
-3.0556 -0.017966
-3.0536 -0.01798
-3.0516 -0.017993
-3.0496 -0.018007
-3.0476 -0.01802
-3.0456 -0.018033
-3.0436 -0.018047
-3.0416 -0.01806
-3.0396 -0.018074
-3.0376 -0.018087
-3.0356 -0.0181
-3.0336 -0.018114
-3.0316 -0.018127
-3.0296 -0.018141
-3.0276 -0.018154
-3.0256 -0.018167
-3.0236 -0.018181
-3.0216 -0.018194
-3.0196 -0.018207
-3.0176 -0.018221
-3.0156 -0.018234
-3.0136 -0.018248
-3.0116 -0.018261
-3.0096 -0.018274
-3.0076 -0.018288
-3.0056 -0.018301
-3.0036 -0.018315
-3.0016 -0.018328
-2.9996 -0.018341
-2.9976 -0.018355
-2.9956 -0.018368
-2.9936 -0.018381
-2.9916 -0.018395
-2.9896 -0.018408
-2.9876 -0.018422
-2.9856 -0.018435
-2.9836 -0.018448
-2.9816 -0.018462
-2.9796 -0.018475
-2.9776 -0.018488
-2.9756 -0.018502
-2.9736 -0.018515
-2.9716 -0.018528
-2.9696 -0.018542
-2.9676 -0.018555
-2.9656 -0.018568
-2.9636 -0.018582
-2.9616 -0.018595
-2.9596 -0.018608
-2.9576 -0.018622
-2.9556 -0.018635
-2.9536 -0.018648
-2.9516 -0.018662
-2.9496 -0.018675
-2.9476 -0.018688
-2.9456 -0.018702
-2.9436 -0.018715
-2.9416 -0.018728
-2.9396 -0.018741
-2.9376 -0.018755
-2.9356 -0.018768
-2.9336 -0.018781
-2.9316 -0.018794
-2.9296 -0.018808
-2.9276 -0.018821
-2.9256 -0.018834
-2.9236 -0.018847
-2.9216 -0.018861
-2.9196 -0.018874
-2.9176 -0.018887
-2.9156 -0.0189
-2.9136 -0.018913
-2.9116 -0.018927
-2.9096 -0.01894
-2.9076 -0.018953
-2.9056 -0.018966
-2.9036 -0.018979
-2.9016 -0.018993
-2.8996 -0.019006
-2.8976 -0.019019
-2.8956 -0.019032
-2.8936 -0.019045
-2.8916 -0.019058
-2.8896 -0.019071
-2.8876 -0.019084
-2.8856 -0.019098
-2.8836 -0.019111
-2.8816 -0.019124
-2.8796 -0.019137
-2.8776 -0.01915
-2.8756 -0.019163
-2.8736 -0.019176
-2.8716 -0.019189
-2.8696 -0.019202
-2.8676 -0.019215
-2.8656 -0.019228
-2.8636 -0.019241
-2.8616 -0.019254
-2.8596 -0.019267
-2.8576 -0.01928
-2.8556 -0.019293
-2.8536 -0.019306
-2.8516 -0.019319
-2.8496 -0.019332
-2.8476 -0.019345
-2.8456 -0.019358
-2.8436 -0.01937
-2.8416 -0.019383
-2.8396 -0.019396
-2.8376 -0.019409
-2.8356 -0.019422
-2.8336 -0.019435
-2.8316 -0.019448
-2.8296 -0.01946
-2.8276 -0.019473
-2.8256 -0.019486
-2.8236 -0.019499
-2.8216 -0.019511
-2.8196 -0.019524
-2.8176 -0.019537
-2.8156 -0.01955
-2.8136 -0.019562
-2.8116 -0.019575
-2.8096 -0.019588
-2.8076 -0.0196
-2.8056 -0.019613
-2.8036 -0.019626
-2.8016 -0.019638
-2.7996 -0.019651
-2.7976 -0.019663
-2.7956 -0.019676
-2.7936 -0.019689
-2.7916 -0.019701
-2.7896 -0.019714
-2.7876 -0.019726
-2.7856 -0.019739
-2.7836 -0.019751
-2.7816 -0.019763
-2.7796 -0.019776
-2.7776 -0.019788
-2.7756 -0.019801
-2.7736 -0.019813
-2.7716 -0.019825
-2.7696 -0.019838
-2.7676 -0.01985
-2.7656 -0.019862
-2.7636 -0.019875
-2.7616 -0.019887
-2.7596 -0.019899
-2.7576 -0.019912
-2.7556 -0.019924
-2.7536 -0.019936
-2.7516 -0.019948
-2.7495 -0.01996
-2.7475 -0.019972
-2.7455 -0.019985
-2.7435 -0.019997
-2.7415 -0.020009
-2.7395 -0.020021
-2.7375 -0.020033
-2.7355 -0.020045
-2.7335 -0.020057
-2.7315 -0.020069
-2.7295 -0.020081
-2.7275 -0.020093
-2.7255 -0.020105
-2.7235 -0.020116
-2.7215 -0.020128
-2.7195 -0.02014
-2.7175 -0.020152
-2.7155 -0.020164
-2.7135 -0.020175
-2.7115 -0.020187
-2.7095 -0.020199
-2.7075 -0.020211
-2.7055 -0.020222
-2.7035 -0.020234
-2.7015 -0.020245
-2.6995 -0.020257
-2.6975 -0.020269
-2.6955 -0.02028
-2.6935 -0.020292
-2.6915 -0.020303
-2.6895 -0.020315
-2.6875 -0.020326
-2.6855 -0.020337
-2.6835 -0.020349
-2.6815 -0.02036
-2.6795 -0.020371
-2.6775 -0.020383
-2.6755 -0.020394
-2.6735 -0.020405
-2.6715 -0.020416
-2.6695 -0.020428
-2.6675 -0.020439
-2.6655 -0.02045
-2.6635 -0.020461
-2.6615 -0.020472
-2.6595 -0.020483
-2.6575 -0.020494
-2.6555 -0.020505
-2.6535 -0.020516
-2.6515 -0.020527
-2.6495 -0.020538
-2.6475 -0.020548
-2.6455 -0.020559
-2.6435 -0.02057
-2.6415 -0.020581
-2.6395 -0.020591
-2.6375 -0.020602
-2.6355 -0.020613
-2.6335 -0.020623
-2.6315 -0.020634
-2.6295 -0.020644
-2.6275 -0.020655
-2.6255 -0.020665
-2.6235 -0.020676
-2.6215 -0.020686
-2.6195 -0.020696
-2.6175 -0.020707
-2.6155 -0.020717
-2.6135 -0.020727
-2.6115 -0.020737
-2.6095 -0.020747
-2.6075 -0.020758
-2.6055 -0.020768
-2.6035 -0.020778
-2.6015 -0.020788
-2.5995 -0.020798
-2.5975 -0.020807
-2.5955 -0.020817
-2.5935 -0.020827
-2.5915 -0.020837
-2.5895 -0.020847
-2.5875 -0.020856
-2.5855 -0.020866
-2.5835 -0.020876
-2.5815 -0.020885
-2.5795 -0.020895
-2.5775 -0.020904
-2.5755 -0.020914
-2.5735 -0.020923
-2.5715 -0.020932
-2.5695 -0.020942
-2.5675 -0.020951
-2.5655 -0.02096
-2.5635 -0.020969
-2.5615 -0.020978
-2.5595 -0.020988
-2.5575 -0.020997
-2.5555 -0.021006
-2.5535 -0.021014
-2.5515 -0.021023
-2.5495 -0.021032
-2.5475 -0.021041
-2.5455 -0.02105
-2.5435 -0.021058
-2.5415 -0.021067
-2.5395 -0.021076
-2.5375 -0.021084
-2.5355 -0.021092
-2.5335 -0.021101
-2.5315 -0.021109
-2.5295 -0.021118
-2.5275 -0.021126
-2.5255 -0.021134
-2.5235 -0.021142
-2.5215 -0.02115
-2.5195 -0.021158
-2.5175 -0.021166
-2.5155 -0.021174
-2.5135 -0.021182
-2.5115 -0.02119
-2.5095 -0.021198
-2.5075 -0.021205
-2.5055 -0.021213
-2.5035 -0.021221
-2.5015 -0.021228
-2.4995 -0.021236
-2.4975 -0.021243
-2.4955 -0.02125
-2.4935 -0.021258
-2.4915 -0.021265
-2.4895 -0.021272
-2.4875 -0.021279
-2.4855 -0.021286
-2.4835 -0.021293
-2.4815 -0.0213
-2.4795 -0.021307
-2.4775 -0.021313
-2.4755 -0.02132
-2.4735 -0.021327
-2.4715 -0.021333
-2.4695 -0.02134
-2.4675 -0.021346
-2.4655 -0.021353
-2.4635 -0.021359
-2.4615 -0.021365
-2.4595 -0.021371
-2.4575 -0.021377
-2.4555 -0.021383
-2.4535 -0.021389
-2.4515 -0.021395
-2.4495 -0.021401
-2.4475 -0.021407
-2.4455 -0.021412
-2.4435 -0.021418
-2.4415 -0.021424
-2.4395 -0.021429
-2.4375 -0.021434
-2.4355 -0.02144
-2.4335 -0.021445
-2.4315 -0.02145
-2.4295 -0.021455
-2.4275 -0.02146
-2.4255 -0.021465
-2.4235 -0.02147
-2.4215 -0.021474
-2.4195 -0.021479
-2.4175 -0.021484
-2.4155 -0.021488
-2.4135 -0.021493
-2.4115 -0.021497
-2.4095 -0.021501
-2.4075 -0.021505
-2.4055 -0.021509
-2.4035 -0.021513
-2.4015 -0.021517
-2.3995 -0.021521
-2.3975 -0.021525
-2.3955 -0.021528
-2.3935 -0.021532
-2.3915 -0.021535
-2.3895 -0.021539
-2.3875 -0.021542
-2.3855 -0.021545
-2.3835 -0.021548
-2.3815 -0.021551
-2.3795 -0.021554
-2.3775 -0.021557
-2.3755 -0.02156
-2.3735 -0.021563
-2.3715 -0.021565
-2.3695 -0.021568
-2.3675 -0.02157
-2.3655 -0.021572
-2.3635 -0.021574
-2.3615 -0.021576
-2.3595 -0.021578
-2.3575 -0.02158
-2.3555 -0.021582
-2.3535 -0.021584
-2.3515 -0.021585
-2.3495 -0.021586
-2.3475 -0.021588
-2.3455 -0.021589
-2.3435 -0.02159
-2.3415 -0.021591
-2.3395 -0.021592
-2.3375 -0.021593
-2.3355 -0.021594
-2.3335 -0.021594
-2.3315 -0.021595
-2.3295 -0.021595
-2.3275 -0.021595
-2.3255 -0.021596
-2.3235 -0.021596
-2.3215 -0.021595
-2.3195 -0.021595
-2.3175 -0.021595
-2.3155 -0.021595
-2.3135 -0.021594
-2.3115 -0.021593
-2.3095 -0.021593
-2.3075 -0.021592
-2.3055 -0.021591
-2.3035 -0.02159
-2.3015 -0.021588
-2.2995 -0.021587
-2.2975 -0.021585
-2.2955 -0.021584
-2.2935 -0.021582
-2.2915 -0.02158
-2.2895 -0.021578
-2.2875 -0.021576
-2.2855 -0.021574
-2.2835 -0.021571
-2.2815 -0.021569
-2.2795 -0.021566
-2.2775 -0.021564
-2.2755 -0.021561
-2.2735 -0.021558
-2.2715 -0.021554
-2.2695 -0.021551
-2.2675 -0.021548
-2.2655 -0.021544
-2.2635 -0.02154
-2.2615 -0.021537
-2.2595 -0.021533
-2.2575 -0.021528
-2.2555 -0.021524
-2.2535 -0.02152
-2.2515 -0.021515
-2.2494 -0.02151
-2.2474 -0.021506
-2.2454 -0.021501
-2.2434 -0.021495
-2.2414 -0.02149
-2.2394 -0.021485
-2.2374 -0.021479
-2.2354 -0.021473
-2.2334 -0.021467
-2.2314 -0.021461
-2.2294 -0.021455
-2.2274 -0.021449
-2.2254 -0.021442
-2.2234 -0.021436
-2.2214 -0.021429
-2.2194 -0.021422
-2.2174 -0.021415
-2.2154 -0.021407
-2.2134 -0.0214
-2.2114 -0.021392
-2.2094 -0.021385
-2.2074 -0.021377
-2.2054 -0.021368
-2.2034 -0.02136
-2.2014 -0.021352
-2.1994 -0.021343
-2.1974 -0.021334
-2.1954 -0.021325
-2.1934 -0.021316
-2.1914 -0.021307
-2.1894 -0.021297
-2.1874 -0.021288
-2.1854 -0.021278
-2.1834 -0.021268
-2.1814 -0.021258
-2.1794 -0.021247
-2.1774 -0.021237
-2.1754 -0.021226
-2.1734 -0.021215
-2.1714 -0.021204
-2.1694 -0.021193
-2.1674 -0.021181
-2.1654 -0.021169
-2.1634 -0.021158
-2.1614 -0.021145
-2.1594 -0.021133
-2.1574 -0.021121
-2.1554 -0.021108
-2.1534 -0.021095
-2.1514 -0.021082
-2.1494 -0.021069
-2.1474 -0.021056
-2.1454 -0.021042
-2.1434 -0.021028
-2.1414 -0.021014
-2.1394 -0.021
-2.1374 -0.020985
-2.1354 -0.020971
-2.1334 -0.020956
-2.1314 -0.020941
-2.1294 -0.020926
-2.1274 -0.02091
-2.1254 -0.020894
-2.1234 -0.020878
-2.1214 -0.020862
-2.1194 -0.020846
-2.1174 -0.020829
-2.1154 -0.020813
-2.1134 -0.020796
-2.1114 -0.020778
-2.1094 -0.020761
-2.1074 -0.020743
-2.1054 -0.020725
-2.1034 -0.020707
-2.1014 -0.020689
-2.0994 -0.02067
-2.0974 -0.020651
-2.0954 -0.020632
-2.0934 -0.020613
-2.0914 -0.020593
-2.0894 -0.020574
-2.0874 -0.020554
-2.0854 -0.020533
-2.0834 -0.020513
-2.0814 -0.020492
-2.0794 -0.020471
-2.0774 -0.02045
-2.0754 -0.020428
-2.0734 -0.020407
-2.0714 -0.020385
-2.0694 -0.020363
-2.0674 -0.02034
-2.0654 -0.020317
-2.0634 -0.020294
-2.0614 -0.020271
-2.0594 -0.020247
-2.0574 -0.020224
-2.0554 -0.0202
-2.0534 -0.020175
-2.0514 -0.020151
-2.0494 -0.020126
-2.0474 -0.020101
-2.0454 -0.020075
-2.0434 -0.02005
-2.0414 -0.020024
-2.0394 -0.019998
-2.0374 -0.019971
-2.0354 -0.019944
-2.0334 -0.019917
-2.0314 -0.01989
-2.0294 -0.019862
-2.0274 -0.019834
-2.0254 -0.019806
-2.0234 -0.019778
-2.0214 -0.019749
-2.0194 -0.01972
-2.0174 -0.019691
-2.0154 -0.019661
-2.0134 -0.019631
-2.0114 -0.019601
-2.0094 -0.01957
-2.0074 -0.019539
-2.0054 -0.019508
-2.0034 -0.019477
-2.0014 -0.019445
-1.9994 -0.019413
-1.9974 -0.019381
-1.9954 -0.019348
-1.9934 -0.019315
-1.9914 -0.019282
-1.9894 -0.019248
-1.9874 -0.019214
-1.9854 -0.01918
-1.9834 -0.019145
-1.9814 -0.01911
-1.9794 -0.019075
-1.9774 -0.019039
-1.9754 -0.019003
-1.9734 -0.018967
-1.9714 -0.018931
-1.9694 -0.018894
-1.9674 -0.018856
-1.9654 -0.018819
-1.9634 -0.018781
-1.9614 -0.018743
-1.9594 -0.018704
-1.9574 -0.018665
-1.9554 -0.018626
-1.9534 -0.018586
-1.9514 -0.018546
-1.9494 -0.018506
-1.9474 -0.018465
-1.9454 -0.018424
-1.9434 -0.018382
-1.9414 -0.018341
-1.9394 -0.018298
-1.9374 -0.018256
-1.9354 -0.018213
-1.9334 -0.01817
-1.9314 -0.018126
-1.9294 -0.018082
-1.9274 -0.018038
-1.9254 -0.017993
-1.9234 -0.017948
-1.9214 -0.017902
-1.9194 -0.017856
-1.9174 -0.01781
-1.9154 -0.017763
-1.9134 -0.017716
-1.9114 -0.017669
-1.9094 -0.017621
-1.9074 -0.017573
-1.9054 -0.017524
-1.9034 -0.017475
-1.9014 -0.017425
-1.8994 -0.017376
-1.8974 -0.017325
-1.8954 -0.017275
-1.8934 -0.017224
-1.8914 -0.017172
-1.8894 -0.01712
-1.8874 -0.017068
-1.8854 -0.017015
-1.8834 -0.016962
-1.8814 -0.016908
-1.8794 -0.016854
-1.8774 -0.0168
-1.8754 -0.016745
-1.8734 -0.01669
-1.8714 -0.016634
-1.8694 -0.016578
-1.8674 -0.016522
-1.8654 -0.016464
-1.8634 -0.016407
-1.8614 -0.016349
-1.8594 -0.016291
-1.8574 -0.016232
-1.8554 -0.016173
-1.8534 -0.016113
-1.8514 -0.016053
-1.8494 -0.015992
-1.8474 -0.015931
-1.8454 -0.01587
-1.8434 -0.015808
-1.8414 -0.015746
-1.8394 -0.015683
-1.8374 -0.015619
-1.8354 -0.015556
-1.8334 -0.015491
-1.8314 -0.015427
-1.8294 -0.015361
-1.8274 -0.015296
-1.8254 -0.015229
-1.8234 -0.015163
-1.8214 -0.015096
-1.8194 -0.015028
-1.8174 -0.01496
-1.8154 -0.014891
-1.8134 -0.014822
-1.8114 -0.014753
-1.8094 -0.014683
-1.8074 -0.014612
-1.8054 -0.014541
-1.8034 -0.014469
-1.8014 -0.014397
-1.7994 -0.014325
-1.7974 -0.014252
-1.7954 -0.014178
-1.7934 -0.014104
-1.7914 -0.01403
-1.7894 -0.013954
-1.7874 -0.013879
-1.7854 -0.013803
-1.7834 -0.013726
-1.7814 -0.013649
-1.7794 -0.013571
-1.7774 -0.013493
-1.7754 -0.013414
-1.7734 -0.013335
-1.7714 -0.013255
-1.7694 -0.013175
-1.7674 -0.013094
-1.7654 -0.013013
-1.7634 -0.012931
-1.7614 -0.012848
-1.7594 -0.012765
-1.7574 -0.012682
-1.7554 -0.012598
-1.7534 -0.012513
-1.7514 -0.012428
-1.7493 -0.012342
-1.7473 -0.012256
-1.7453 -0.012169
-1.7433 -0.012082
-1.7413 -0.011994
-1.7393 -0.011905
-1.7373 -0.011816
-1.7353 -0.011727
-1.7333 -0.011637
-1.7313 -0.011546
-1.7293 -0.011455
-1.7273 -0.011363
-1.7253 -0.01127
-1.7233 -0.011177
-1.7213 -0.011084
-1.7193 -0.01099
-1.7173 -0.010895
-1.7153 -0.0108
-1.7133 -0.010704
-1.7113 -0.010608
-1.7093 -0.010511
-1.7073 -0.010413
-1.7053 -0.010315
-1.7033 -0.010217
-1.7013 -0.010117
-1.6993 -0.010018
-1.6973 -0.0099171
-1.6953 -0.0098161
-1.6933 -0.0097146
-1.6913 -0.0096124
-1.6893 -0.0095097
-1.6873 -0.0094064
-1.6853 -0.0093025
-1.6833 -0.009198
-1.6813 -0.009093
-1.6793 -0.0089874
-1.6773 -0.0088811
-1.6753 -0.0087743
-1.6733 -0.0086669
-1.6713 -0.008559
-1.6693 -0.0084504
-1.6673 -0.0083413
-1.6653 -0.0082315
-1.6633 -0.0081212
-1.6613 -0.0080103
-1.6593 -0.0078988
-1.6573 -0.0077868
-1.6553 -0.0076741
-1.6533 -0.0075609
-1.6513 -0.007447
-1.6493 -0.0073326
-1.6473 -0.0072176
-1.6453 -0.0071021
-1.6433 -0.0069859
-1.6413 -0.0068692
-1.6393 -0.0067519
-1.6373 -0.006634
-1.6353 -0.0065155
-1.6333 -0.0063965
-1.6313 -0.0062769
-1.6293 -0.0061567
-1.6273 -0.0060359
-1.6253 -0.0059146
-1.6233 -0.0057927
-1.6213 -0.0056702
-1.6193 -0.0055471
-1.6173 -0.0054235
-1.6153 -0.0052994
-1.6133 -0.0051746
-1.6113 -0.0050493
-1.6093 -0.0049235
-1.6073 -0.0047971
-1.6053 -0.0046701
-1.6033 -0.0045426
-1.6013 -0.0044146
-1.5993 -0.004286
-1.5973 -0.0041569
-1.5953 -0.0040272
-1.5933 -0.003897
-1.5913 -0.0037663
-1.5893 -0.003635
-1.5873 -0.0035032
-1.5853 -0.0033709
-1.5833 -0.0032381
-1.5813 -0.0031047
-1.5793 -0.0029709
-1.5773 -0.0028365
-1.5753 -0.0027017
-1.5733 -0.0025663
-1.5713 -0.0024305
-1.5693 -0.0022942
-1.5673 -0.0021574
-1.5653 -0.0020201
-1.5633 -0.0018823
-1.5613 -0.0017441
-1.5593 -0.0016054
-1.5573 -0.0014663
-1.5553 -0.0013267
-1.5533 -0.0011866
-1.5513 -0.0010462
-1.5493 -0.00090527
-1.5473 -0.00076395
-1.5453 -0.00062221
-1.5433 -0.00048006
-1.5413 -0.00033751
-1.5393 -0.00019457
-1.5373 -5.1243e-05
-1.5353 9.2465e-05
-1.5333 0.00023654
-1.5313 0.00038098
-1.5293 0.00052578
-1.5273 0.00067092
-1.5253 0.00081639
-1.5233 0.0009622
-1.5213 0.0011083
-1.5193 0.0012547
-1.5173 0.0014015
-1.5153 0.0015485
-1.5133 0.0016958
-1.5113 0.0018433
-1.5093 0.0019911
-1.5073 0.0021392
-1.5053 0.0022875
-1.5033 0.002436
-1.5013 0.0025847
-1.4993 0.0027336
-1.4973 0.0028827
-1.4953 0.003032
-1.4933 0.0031814
-1.4913 0.003331
-1.4893 0.0034807
-1.4873 0.0036305
-1.4853 0.0037804
-1.4833 0.0039304
-1.4813 0.0040805
-1.4793 0.0042306
-1.4773 0.0043808
-1.4753 0.0045309
-1.4733 0.0046811
-1.4713 0.0048313
-1.4693 0.0049815
-1.4673 0.0051316
-1.4653 0.0052816
-1.4633 0.0054316
-1.4613 0.0055815
-1.4593 0.0057312
-1.4573 0.0058808
-1.4553 0.0060302
-1.4533 0.0061795
-1.4513 0.0063286
-1.4493 0.0064774
-1.4473 0.006626
-1.4453 0.0067743
-1.4433 0.0069223
-1.4413 0.00707
-1.4393 0.0072174
-1.4373 0.0073644
-1.4353 0.0075111
-1.4333 0.0076573
-1.4313 0.0078031
-1.4293 0.0079484
-1.4273 0.0080932
-1.4253 0.0082376
-1.4233 0.0083813
-1.4213 0.0085245
-1.4193 0.0086671
-1.4173 0.0088091
-1.4153 0.0089504
-1.4133 0.009091
-1.4113 0.0092309
-1.4093 0.0093701
-1.4073 0.0095085
-1.4053 0.009646
-1.4033 0.0097827
-1.4013 0.0099185
-1.3993 0.010053
-1.3973 0.010187
-1.3953 0.01032
-1.3933 0.010452
-1.3913 0.010583
-1.3893 0.010713
-1.3873 0.010841
-1.3853 0.010969
-1.3833 0.011095
-1.3813 0.01122
-1.3793 0.011344
-1.3773 0.011466
-1.3753 0.011587
-1.3733 0.011706
-1.3713 0.011825
-1.3693 0.011941
-1.3673 0.012056
-1.3653 0.012169
-1.3633 0.012281
-1.3613 0.012391
-1.3593 0.012499
-1.3573 0.012606
-1.3553 0.012711
-1.3533 0.012813
-1.3513 0.012914
-1.3493 0.013013
-1.3473 0.01311
-1.3453 0.013204
-1.3433 0.013297
-1.3413 0.013387
-1.3393 0.013475
-1.3373 0.013561
-1.3353 0.013644
-1.3333 0.013725
-1.3313 0.013803
-1.3293 0.013879
-1.3273 0.013952
-1.3253 0.014023
-1.3233 0.014091
-1.3213 0.014156
-1.3193 0.014218
-1.3173 0.014277
-1.3153 0.014334
-1.3133 0.014387
-1.3113 0.014437
-1.3093 0.014484
-1.3073 0.014528
-1.3053 0.014568
-1.3033 0.014605
-1.3013 0.014639
-1.2993 0.014669
-1.2973 0.014695
-1.2953 0.014718
-1.2933 0.014737
-1.2913 0.014753
-1.2893 0.014764
-1.2873 0.014772
-1.2853 0.014776
-1.2833 0.014775
-1.2813 0.014771
-1.2793 0.014762
-1.2773 0.014749
-1.2753 0.014731
-1.2733 0.01471
-1.2713 0.014683
-1.2693 0.014653
-1.2673 0.014617
-1.2653 0.014577
-1.2633 0.014532
-1.2613 0.014483
-1.2593 0.014428
-1.2573 0.014369
-1.2553 0.014304
-1.2533 0.014235
-1.2513 0.01416
-1.2492 0.01408
-1.2472 0.013995
-1.2452 0.013905
-1.2432 0.013809
-1.2412 0.013708
-1.2392 0.013602
-1.2372 0.01349
-1.2352 0.013373
-1.2332 0.01325
-1.2312 0.013121
-1.2292 0.012987
-1.2272 0.012847
-1.2252 0.012701
-1.2232 0.01255
-1.2212 0.012393
-1.2192 0.01223
-1.2172 0.012062
-1.2152 0.011887
-1.2132 0.011708
-1.2112 0.011522
-1.2092 0.011331
-1.2072 0.011134
-1.2052 0.010931
-1.2032 0.010723
-1.2012 0.01051
-1.1992 0.010291
-1.1972 0.010066
-1.1952 0.0098365
-1.1932 0.0096017
-1.1912 0.0093617
-1.1892 0.0091169
-1.1872 0.0088672
-1.1852 0.0086129
-1.1832 0.008354
-1.1812 0.0080908
-1.1792 0.0078235
-1.1772 0.0075523
-1.1752 0.0072774
-1.1732 0.006999
-1.1712 0.0067175
-1.1692 0.006433
-1.1672 0.006146
-1.1652 0.0058567
-1.1632 0.0055655
-1.1612 0.0052728
-1.1592 0.0049789
-1.1572 0.0046844
-1.1552 0.0043896
-1.1532 0.004095
-1.1512 0.0038011
-1.1492 0.0035085
-1.1472 0.0032177
-1.1452 0.0029293
-1.1432 0.002644
-1.1412 0.0023624
-1.1392 0.0020851
-1.1372 0.001813
-1.1352 0.0015467
-1.1332 0.0012871
-1.1312 0.0010349
-1.1292 0.00079104
-1.1272 0.00055633
-1.1252 0.00033168
-1.1232 0.00011804
-1.1212 -8.3639e-05
-1.1192 -0.00027239
-1.1172 -0.0004472
-1.1152 -0.00060707
-1.1132 -0.00075097
-1.1112 -0.00087786
-1.1092 -0.00098673
-1.1072 -0.0010765
-1.1052 -0.0011463
-1.1032 -0.001195
-1.1012 -0.0012217
-1.0992 -0.0012255
-1.0972 -0.0012056
-1.0952 -0.0011612
-1.0932 -0.0010917
-1.0912 -0.00099652
-1.0892 -0.00087527
-1.0872 -0.00072775
-1.0852 -0.00055393
-1.0832 -0.00035403
-1.0812 -0.00012855
-1.0792 0.0001217
-1.0772 0.00039555
-1.0752 0.0006914
-1.0732 0.0010072
-1.0712 0.0013403
-1.0692 0.0016875
-1.0672 0.0020449
-1.0652 0.0024079
-1.0632 0.0027707
-1.0612 0.003127
-1.0592 0.0034692
-1.0572 0.0037885
-1.0552 0.0040748
-1.0532 0.0043168
-1.0512 0.0045014
-1.0492 0.0046143
-1.0472 0.004639
-1.0452 0.0045579
-1.0432 0.0043513
-1.0412 0.0039983
-1.0392 0.0034764
-1.0372 0.0027626
-1.0352 0.0018337
-1.0332 0.00066768
-1.0312 -0.00075458
-1.0292 -0.0024467
-1.0272 -0.0044129
-1.0252 -0.0066428
-1.0232 -0.0091032
-1.0212 -0.011728
-1.0192 -0.014402
-1.0172 -0.016942
-1.0152 -0.019072
-1.0132 -0.02039
-1.0112 -0.020335
-1.0092 -0.018166
-1.0072 -0.012967
-1.0052 -0.0037291
-1.0032 0.010396
-1.0012 0.029557
-0.9992 0.052167
-0.9972 0.073225
-0.9952 0.082738
-0.9932 0.078053
-0.9912 0.24828
-0.9892 0.94332
-0.9872 1.0861
-0.9852 1.0577
-0.9832 1.0393
-0.9812 1.0317
-0.9792 1.0281
-0.9772 1.0253
-0.9752 1.0224
-0.97319 1.0191
-0.97119 1.0156
-0.96919 1.0121
-0.96719 1.0089
-0.96519 1.006
-0.96319 1.0036
-0.96119 1.0018
-0.95919 1.0004
-0.95719 0.99962
-0.95519 0.99929
-0.95319 0.99942
-0.95119 0.99995
-0.94919 1.0009
-0.94719 1.0021
-0.94519 1.0035
-0.94319 1.0053
-0.94119 1.0072
-0.93919 1.0092
-0.93719 1.0114
-0.93519 1.0136
-0.93319 1.0159
-0.93119 1.0183
-0.92919 1.0207
-0.92719 1.023
-0.92519 1.0253
-0.92318 1.0276
-0.92118 1.0299
-0.91918 1.0321
-0.91718 1.0342
-0.91518 1.0362
-0.91318 1.0382
-0.91118 1.0401
-0.90918 1.0419
-0.90718 1.0436
-0.90518 1.0452
-0.90318 1.0467
-0.90118 1.0482
-0.89918 1.0495
-0.89718 1.0507
-0.89518 1.0519
-0.89318 1.053
-0.89118 1.054
-0.88918 1.0549
-0.88718 1.0557
-0.88518 1.0565
-0.88318 1.0572
-0.88118 1.0578
-0.87918 1.0583
-0.87718 1.0588
-0.87518 1.0593
-0.87317 1.0596
-0.87117 1.0599
-0.86917 1.0602
-0.86717 1.0604
-0.86517 1.0606
-0.86317 1.0608
-0.86117 1.0609
-0.85917 1.0609
-0.85717 1.061
-0.85517 1.061
-0.85317 1.061
-0.85117 1.0609
-0.84917 1.0608
-0.84717 1.0608
-0.84517 1.0606
-0.84317 1.0605
-0.84117 1.0604
-0.83917 1.0602
-0.83717 1.0601
-0.83517 1.0599
-0.83317 1.0598
-0.83117 1.0596
-0.82917 1.0594
-0.82717 1.0592
-0.82517 1.059
-0.82316 1.0588
-0.82116 1.0587
-0.81916 1.0585
-0.81716 1.0583
-0.81516 1.0581
-0.81316 1.0579
-0.81116 1.0578
-0.80916 1.0576
-0.80716 1.0575
-0.80516 1.0573
-0.80316 1.0572
-0.80116 1.057
-0.79916 1.0569
-0.79716 1.0568
-0.79516 1.0567
-0.79316 1.0566
-0.79116 1.0565
-0.78916 1.0564
-0.78716 1.0564
-0.78516 1.0563
-0.78316 1.0563
-0.78116 1.0562
-0.77916 1.0562
-0.77716 1.0562
-0.77516 1.0562
-0.77315 1.0562
-0.77115 1.0562
-0.76915 1.0562
-0.76715 1.0563
-0.76515 1.0563
-0.76315 1.0564
-0.76115 1.0565
-0.75915 1.0566
-0.75715 1.0567
-0.75515 1.0568
-0.75315 1.0569
-0.75115 1.057
-0.74915 1.0572
-0.74715 1.0573
-0.74515 1.0575
-0.74315 1.0577
-0.74115 1.0578
-0.73915 1.058
-0.73715 1.0582
-0.73515 1.0584
-0.73315 1.0587
-0.73115 1.0589
-0.72915 1.0591
-0.72715 1.0594
-0.72515 1.0596
-0.72314 1.0599
-0.72114 1.0602
-0.71914 1.0604
-0.71714 1.0607
-0.71514 1.061
-0.71314 1.0613
-0.71114 1.0616
-0.70914 1.0619
-0.70714 1.0623
-0.70514 1.0626
-0.70314 1.0629
-0.70114 1.0633
-0.69914 1.0636
-0.69714 1.064
-0.69514 1.0643
-0.69314 1.0647
-0.69114 1.0651
-0.68914 1.0654
-0.68714 1.0658
-0.68514 1.0662
-0.68314 1.0666
-0.68114 1.067
-0.67914 1.0674
-0.67714 1.0677
-0.67514 1.0681
-0.67313 1.0686
-0.67113 1.069
-0.66913 1.0694
-0.66713 1.0698
-0.66513 1.0702
-0.66313 1.0706
-0.66113 1.071
-0.65913 1.0714
-0.65713 1.0719
-0.65513 1.0723
-0.65313 1.0727
-0.65113 1.0731
-0.64913 1.0736
-0.64713 1.074
-0.64513 1.0744
-0.64313 1.0749
-0.64113 1.0753
-0.63913 1.0757
-0.63713 1.0761
-0.63513 1.0766
-0.63313 1.077
-0.63113 1.0774
-0.62913 1.0779
-0.62713 1.0783
-0.62513 1.0787
-0.62312 1.0792
-0.62112 1.0796
-0.61912 1.08
-0.61712 1.0804
-0.61512 1.0808
-0.61312 1.0813
-0.61112 1.0817
-0.60912 1.0821
-0.60712 1.0825
-0.60512 1.0829
-0.60312 1.0833
-0.60112 1.0838
-0.59912 1.0842
-0.59712 1.0846
-0.59512 1.085
-0.59312 1.0854
-0.59112 1.0858
-0.58912 1.0862
-0.58712 1.0866
-0.58512 1.0869
-0.58312 1.0873
-0.58112 1.0877
-0.57912 1.0881
-0.57712 1.0885
-0.57512 1.0888
-0.57311 1.0892
-0.57111 1.0896
-0.56911 1.0899
-0.56711 1.0903
-0.56511 1.0907
-0.56311 1.091
-0.56111 1.0914
-0.55911 1.0917
-0.55711 1.0921
-0.55511 1.0924
-0.55311 1.0927
-0.55111 1.0931
-0.54911 1.0934
-0.54711 1.0937
-0.54511 1.094
-0.54311 1.0943
-0.54111 1.0946
-0.53911 1.0949
-0.53711 1.0952
-0.53511 1.0955
-0.53311 1.0958
-0.53111 1.0961
-0.52911 1.0964
-0.52711 1.0967
-0.52511 1.0969
-0.5231 1.0972
-0.5211 1.0975
-0.5191 1.0977
-0.5171 1.098
-0.5151 1.0982
-0.5131 1.0985
-0.5111 1.0987
-0.5091 1.099
-0.5071 1.0992
-0.5051 1.0994
-0.5031 1.0996
-0.5011 1.0999
-0.4991 1.1001
-0.4971 1.1003
-0.4951 1.1005
-0.4931 1.1007
-0.4911 1.1009
-0.4891 1.1011
-0.4871 1.1013
-0.4851 1.1014
-0.4831 1.1016
-0.4811 1.1018
-0.4791 1.102
-0.4771 1.1021
-0.4751 1.1023
-0.47309 1.1024
-0.47109 1.1026
-0.46909 1.1027
-0.46709 1.1029
-0.46509 1.103
-0.46309 1.1031
-0.46109 1.1032
-0.45909 1.1034
-0.45709 1.1035
-0.45509 1.1036
-0.45309 1.1037
-0.45109 1.1038
-0.44909 1.1039
-0.44709 1.104
-0.44509 1.1041
-0.44309 1.1042
-0.44109 1.1043
-0.43909 1.1043
-0.43709 1.1044
-0.43509 1.1045
-0.43309 1.1045
-0.43109 1.1046
-0.42909 1.1046
-0.42709 1.1047
-0.42509 1.1047
-0.42308 1.1048
-0.42108 1.1048
-0.41908 1.1049
-0.41708 1.1049
-0.41508 1.1049
-0.41308 1.1049
-0.41108 1.105
-0.40908 1.105
-0.40708 1.105
-0.40508 1.105
-0.40308 1.105
-0.40108 1.105
-0.39908 1.105
-0.39708 1.105
-0.39508 1.105
-0.39308 1.105
-0.39108 1.105
-0.38908 1.1049
-0.38708 1.1049
-0.38508 1.1049
-0.38308 1.1049
-0.38108 1.1048
-0.37908 1.1048
-0.37708 1.1047
-0.37508 1.1047
-0.37307 1.1047
-0.37107 1.1046
-0.36907 1.1046
-0.36707 1.1045
-0.36507 1.1044
-0.36307 1.1044
-0.36107 1.1043
-0.35907 1.1042
-0.35707 1.1042
-0.35507 1.1041
-0.35307 1.104
-0.35107 1.1039
-0.34907 1.1039
-0.34707 1.1038
-0.34507 1.1037
-0.34307 1.1036
-0.34107 1.1035
-0.33907 1.1034
-0.33707 1.1033
-0.33507 1.1032
-0.33307 1.1031
-0.33107 1.103
-0.32907 1.1029
-0.32707 1.1028
-0.32507 1.1027
-0.32306 1.1026
-0.32106 1.1025
-0.31906 1.1024
-0.31706 1.1023
-0.31506 1.1021
-0.31306 1.102
-0.31106 1.1019
-0.30906 1.1018
-0.30706 1.1017
-0.30506 1.1015
-0.30306 1.1014
-0.30106 1.1013
-0.29906 1.1011
-0.29706 1.101
-0.29506 1.1009
-0.29306 1.1007
-0.29106 1.1006
-0.28906 1.1005
-0.28706 1.1003
-0.28506 1.1002
-0.28306 1.1001
-0.28106 1.0999
-0.27906 1.0998
-0.27706 1.0996
-0.27506 1.0995
-0.27305 1.0993
-0.27105 1.0992
-0.26905 1.099
-0.26705 1.0989
-0.26505 1.0987
-0.26305 1.0986
-0.26105 1.0984
-0.25905 1.0983
-0.25705 1.0981
-0.25505 1.098
-0.25305 1.0978
-0.25105 1.0977
-0.24905 1.0975
-0.24705 1.0974
-0.24505 1.0972
-0.24305 1.0971
-0.24105 1.0969
-0.23905 1.0967
-0.23705 1.0966
-0.23505 1.0964
-0.23305 1.0963
-0.23105 1.0961
-0.22905 1.096
-0.22705 1.0958
-0.22505 1.0957
-0.22304 1.0955
-0.22104 1.0953
-0.21904 1.0952
-0.21704 1.095
-0.21504 1.0949
-0.21304 1.0947
-0.21104 1.0946
-0.20904 1.0944
-0.20704 1.0943
-0.20504 1.0941
-0.20304 1.0939
-0.20104 1.0938
-0.19904 1.0936
-0.19704 1.0935
-0.19504 1.0933
-0.19304 1.0932
-0.19104 1.093
-0.18904 1.0929
-0.18704 1.0927
-0.18504 1.0926
-0.18304 1.0924
-0.18104 1.0923
-0.17904 1.0921
-0.17704 1.092
-0.17504 1.0918
-0.17303 1.0917
-0.17103 1.0916
-0.16903 1.0914
-0.16703 1.0913
-0.16503 1.0911
-0.16303 1.091
-0.16103 1.0909
-0.15903 1.0907
-0.15703 1.0906
-0.15503 1.0904
-0.15303 1.0903
-0.15103 1.0902
-0.14903 1.09
-0.14703 1.0899
-0.14503 1.0898
-0.14303 1.0897
-0.14103 1.0895
-0.13903 1.0894
-0.13703 1.0893
-0.13503 1.0892
-0.13303 1.089
-0.13103 1.0889
-0.12903 1.0888
-0.12703 1.0887
-0.12503 1.0886
-0.12302 1.0884
-0.12102 1.0883
-0.11902 1.0882
-0.11702 1.0881
-0.11502 1.088
-0.11302 1.0879
-0.11102 1.0878
-0.10902 1.0877
-0.10702 1.0876
-0.10502 1.0875
-0.10302 1.0874
-0.10102 1.0873
-0.09902 1.0872
-0.097019 1.0871
-0.095019 1.087
-0.093019 1.0869
-0.091018 1.0868
-0.089018 1.0867
-0.087017 1.0866
-0.085017 1.0865
-0.083017 1.0865
-0.081016 1.0864
-0.079016 1.0863
-0.077015 1.0862
-0.075015 1.0862
-0.073015 1.0861
-0.071014 1.086
-0.069014 1.0859
-0.067013 1.0859
-0.065013 1.0858
-0.063013 1.0857
-0.061012 1.0857
-0.059012 1.0856
-0.057011 1.0856
-0.055011 1.0855
-0.053011 1.0854
-0.05101 1.0854
-0.04901 1.0853
-0.047009 1.0853
-0.045009 1.0852
-0.043009 1.0852
-0.041008 1.0852
-0.039008 1.0851
-0.037007 1.0851
-0.035007 1.085
-0.033007 1.085
-0.031006 1.085
-0.029006 1.0849
-0.027005 1.0849
-0.025005 1.0849
-0.023005 1.0849
-0.021004 1.0848
-0.019004 1.0848
-0.017003 1.0848
-0.015003 1.0848
-0.013003 1.0848
-0.011002 1.0848
-0.0090018 1.0847
-0.0070014 1.0847
-0.005001 1.0847
-0.0030006 1.0847
-0.0010002 1.0847
0.0010002 1.0847
0.0030006 1.0847
0.005001 1.0847
0.0070014 1.0847
0.0090018 1.0847
0.011002 1.0848
0.013003 1.0848
0.015003 1.0848
0.017003 1.0848
0.019004 1.0848
0.021004 1.0848
0.023005 1.0849
0.025005 1.0849
0.027005 1.0849
0.029006 1.0849
0.031006 1.085
0.033007 1.085
0.035007 1.085
0.037007 1.0851
0.039008 1.0851
0.041008 1.0852
0.043009 1.0852
0.045009 1.0852
0.047009 1.0853
0.04901 1.0853
0.05101 1.0854
0.053011 1.0854
0.055011 1.0855
0.057011 1.0856
0.059012 1.0856
0.061012 1.0857
0.063013 1.0857
0.065013 1.0858
0.067013 1.0859
0.069014 1.0859
0.071014 1.086
0.073015 1.0861
0.075015 1.0862
0.077015 1.0862
0.079016 1.0863
0.081016 1.0864
0.083017 1.0865
0.085017 1.0865
0.087017 1.0866
0.089018 1.0867
0.091018 1.0868
0.093019 1.0869
0.095019 1.087
0.097019 1.0871
0.09902 1.0872
0.10102 1.0873
0.10302 1.0874
0.10502 1.0875
0.10702 1.0876
0.10902 1.0877
0.11102 1.0878
0.11302 1.0879
0.11502 1.088
0.11702 1.0881
0.11902 1.0882
0.12102 1.0883
0.12302 1.0884
0.12503 1.0886
0.12703 1.0887
0.12903 1.0888
0.13103 1.0889
0.13303 1.089
0.13503 1.0892
0.13703 1.0893
0.13903 1.0894
0.14103 1.0895
0.14303 1.0897
0.14503 1.0898
0.14703 1.0899
0.14903 1.09
0.15103 1.0902
0.15303 1.0903
0.15503 1.0904
0.15703 1.0906
0.15903 1.0907
0.16103 1.0909
0.16303 1.091
0.16503 1.0911
0.16703 1.0913
0.16903 1.0914
0.17103 1.0916
0.17303 1.0917
0.17504 1.0918
0.17704 1.092
0.17904 1.0921
0.18104 1.0923
0.18304 1.0924
0.18504 1.0926
0.18704 1.0927
0.18904 1.0929
0.19104 1.093
0.19304 1.0932
0.19504 1.0933
0.19704 1.0935
0.19904 1.0936
0.20104 1.0938
0.20304 1.0939
0.20504 1.0941
0.20704 1.0943
0.20904 1.0944
0.21104 1.0946
0.21304 1.0947
0.21504 1.0949
0.21704 1.095
0.21904 1.0952
0.22104 1.0953
0.22304 1.0955
0.22505 1.0957
0.22705 1.0958
0.22905 1.096
0.23105 1.0961
0.23305 1.0963
0.23505 1.0964
0.23705 1.0966
0.23905 1.0967
0.24105 1.0969
0.24305 1.0971
0.24505 1.0972
0.24705 1.0974
0.24905 1.0975
0.25105 1.0977
0.25305 1.0978
0.25505 1.098
0.25705 1.0981
0.25905 1.0983
0.26105 1.0984
0.26305 1.0986
0.26505 1.0987
0.26705 1.0989
0.26905 1.099
0.27105 1.0992
0.27305 1.0993
0.27506 1.0995
0.27706 1.0996
0.27906 1.0998
0.28106 1.0999
0.28306 1.1001
0.28506 1.1002
0.28706 1.1003
0.28906 1.1005
0.29106 1.1006
0.29306 1.1007
0.29506 1.1009
0.29706 1.101
0.29906 1.1011
0.30106 1.1013
0.30306 1.1014
0.30506 1.1015
0.30706 1.1017
0.30906 1.1018
0.31106 1.1019
0.31306 1.102
0.31506 1.1021
0.31706 1.1023
0.31906 1.1024
0.32106 1.1025
0.32306 1.1026
0.32507 1.1027
0.32707 1.1028
0.32907 1.1029
0.33107 1.103
0.33307 1.1031
0.33507 1.1032
0.33707 1.1033
0.33907 1.1034
0.34107 1.1035
0.34307 1.1036
0.34507 1.1037
0.34707 1.1038
0.34907 1.1039
0.35107 1.1039
0.35307 1.104
0.35507 1.1041
0.35707 1.1042
0.35907 1.1042
0.36107 1.1043
0.36307 1.1044
0.36507 1.1044
0.36707 1.1045
0.36907 1.1046
0.37107 1.1046
0.37307 1.1047
0.37508 1.1047
0.37708 1.1047
0.37908 1.1048
0.38108 1.1048
0.38308 1.1049
0.38508 1.1049
0.38708 1.1049
0.38908 1.1049
0.39108 1.105
0.39308 1.105
0.39508 1.105
0.39708 1.105
0.39908 1.105
0.40108 1.105
0.40308 1.105
0.40508 1.105
0.40708 1.105
0.40908 1.105
0.41108 1.105
0.41308 1.1049
0.41508 1.1049
0.41708 1.1049
0.41908 1.1049
0.42108 1.1048
0.42308 1.1048
0.42509 1.1047
0.42709 1.1047
0.42909 1.1046
0.43109 1.1046
0.43309 1.1045
0.43509 1.1045
0.43709 1.1044
0.43909 1.1043
0.44109 1.1043
0.44309 1.1042
0.44509 1.1041
0.44709 1.104
0.44909 1.1039
0.45109 1.1038
0.45309 1.1037
0.45509 1.1036
0.45709 1.1035
0.45909 1.1034
0.46109 1.1032
0.46309 1.1031
0.46509 1.103
0.46709 1.1029
0.46909 1.1027
0.47109 1.1026
0.47309 1.1024
0.4751 1.1023
0.4771 1.1021
0.4791 1.102
0.4811 1.1018
0.4831 1.1016
0.4851 1.1014
0.4871 1.1013
0.4891 1.1011
0.4911 1.1009
0.4931 1.1007
0.4951 1.1005
0.4971 1.1003
0.4991 1.1001
0.5011 1.0999
0.5031 1.0996
0.5051 1.0994
0.5071 1.0992
0.5091 1.099
0.5111 1.0987
0.5131 1.0985
0.5151 1.0982
0.5171 1.098
0.5191 1.0977
0.5211 1.0975
0.5231 1.0972
0.52511 1.0969
0.52711 1.0967
0.52911 1.0964
0.53111 1.0961
0.53311 1.0958
0.53511 1.0955
0.53711 1.0952
0.53911 1.0949
0.54111 1.0946
0.54311 1.0943
0.54511 1.094
0.54711 1.0937
0.54911 1.0934
0.55111 1.0931
0.55311 1.0927
0.55511 1.0924
0.55711 1.0921
0.55911 1.0917
0.56111 1.0914
0.56311 1.091
0.56511 1.0907
0.56711 1.0903
0.56911 1.0899
0.57111 1.0896
0.57311 1.0892
0.57512 1.0888
0.57712 1.0885
0.57912 1.0881
0.58112 1.0877
0.58312 1.0873
0.58512 1.0869
0.58712 1.0866
0.58912 1.0862
0.59112 1.0858
0.59312 1.0854
0.59512 1.085
0.59712 1.0846
0.59912 1.0842
0.60112 1.0838
0.60312 1.0833
0.60512 1.0829
0.60712 1.0825
0.60912 1.0821
0.61112 1.0817
0.61312 1.0813
0.61512 1.0808
0.61712 1.0804
0.61912 1.08
0.62112 1.0796
0.62312 1.0792
0.62513 1.0787
0.62713 1.0783
0.62913 1.0779
0.63113 1.0774
0.63313 1.077
0.63513 1.0766
0.63713 1.0761
0.63913 1.0757
0.64113 1.0753
0.64313 1.0749
0.64513 1.0744
0.64713 1.074
0.64913 1.0736
0.65113 1.0731
0.65313 1.0727
0.65513 1.0723
0.65713 1.0719
0.65913 1.0714
0.66113 1.071
0.66313 1.0706
0.66513 1.0702
0.66713 1.0698
0.66913 1.0694
0.67113 1.069
0.67313 1.0686
0.67514 1.0681
0.67714 1.0677
0.67914 1.0674
0.68114 1.067
0.68314 1.0666
0.68514 1.0662
0.68714 1.0658
0.68914 1.0654
0.69114 1.0651
0.69314 1.0647
0.69514 1.0643
0.69714 1.064
0.69914 1.0636
0.70114 1.0633
0.70314 1.0629
0.70514 1.0626
0.70714 1.0623
0.70914 1.0619
0.71114 1.0616
0.71314 1.0613
0.71514 1.061
0.71714 1.0607
0.71914 1.0604
0.72114 1.0602
0.72314 1.0599
0.72515 1.0596
0.72715 1.0594
0.72915 1.0591
0.73115 1.0589
0.73315 1.0587
0.73515 1.0584
0.73715 1.0582
0.73915 1.058
0.74115 1.0578
0.74315 1.0577
0.74515 1.0575
0.74715 1.0573
0.74915 1.0572
0.75115 1.057
0.75315 1.0569
0.75515 1.0568
0.75715 1.0567
0.75915 1.0566
0.76115 1.0565
0.76315 1.0564
0.76515 1.0563
0.76715 1.0563
0.76915 1.0562
0.77115 1.0562
0.77315 1.0562
0.77516 1.0562
0.77716 1.0562
0.77916 1.0562
0.78116 1.0562
0.78316 1.0563
0.78516 1.0563
0.78716 1.0564
0.78916 1.0564
0.79116 1.0565
0.79316 1.0566
0.79516 1.0567
0.79716 1.0568
0.79916 1.0569
0.80116 1.057
0.80316 1.0572
0.80516 1.0573
0.80716 1.0575
0.80916 1.0576
0.81116 1.0578
0.81316 1.0579
0.81516 1.0581
0.81716 1.0583
0.81916 1.0585
0.82116 1.0587
0.82316 1.0588
0.82517 1.059
0.82717 1.0592
0.82917 1.0594
0.83117 1.0596
0.83317 1.0598
0.83517 1.0599
0.83717 1.0601
0.83917 1.0602
0.84117 1.0604
0.84317 1.0605
0.84517 1.0606
0.84717 1.0608
0.84917 1.0608
0.85117 1.0609
0.85317 1.061
0.85517 1.061
0.85717 1.061
0.85917 1.0609
0.86117 1.0609
0.86317 1.0608
0.86517 1.0606
0.86717 1.0604
0.86917 1.0602
0.87117 1.0599
0.87317 1.0596
0.87518 1.0593
0.87718 1.0588
0.87918 1.0583
0.88118 1.0578
0.88318 1.0572
0.88518 1.0565
0.88718 1.0557
0.88918 1.0549
0.89118 1.054
0.89318 1.053
0.89518 1.0519
0.89718 1.0507
0.89918 1.0495
0.90118 1.0482
0.90318 1.0467
0.90518 1.0452
0.90718 1.0436
0.90918 1.0419
0.91118 1.0401
0.91318 1.0382
0.91518 1.0362
0.91718 1.0342
0.91918 1.0321
0.92118 1.0299
0.92318 1.0276
0.92519 1.0253
0.92719 1.023
0.92919 1.0207
0.93119 1.0183
0.93319 1.0159
0.93519 1.0136
0.93719 1.0114
0.93919 1.0092
0.94119 1.0072
0.94319 1.0053
0.94519 1.0035
0.94719 1.0021
0.94919 1.0009
0.95119 0.99995
0.95319 0.99942
0.95519 0.99929
0.95719 0.99962
0.95919 1.0004
0.96119 1.0018
0.96319 1.0036
0.96519 1.006
0.96719 1.0089
0.96919 1.0121
0.97119 1.0156
0.97319 1.0191
0.9752 1.0224
0.9772 1.0253
0.9792 1.0281
0.9812 1.0317
0.9832 1.0393
0.9852 1.0577
0.9872 1.0861
0.9892 0.94332
0.9912 0.24828
0.9932 0.078053
0.9952 0.082738
0.9972 0.073225
0.9992 0.052167
1.0012 0.029557
1.0032 0.010396
1.0052 -0.0037291
1.0072 -0.012967
1.0092 -0.018166
1.0112 -0.020335
1.0132 -0.02039
1.0152 -0.019072
1.0172 -0.016942
1.0192 -0.014402
1.0212 -0.011728
1.0232 -0.0091032
1.0252 -0.0066428
1.0272 -0.0044129
1.0292 -0.0024467
1.0312 -0.00075458
1.0332 0.00066768
1.0352 0.0018337
1.0372 0.0027626
1.0392 0.0034764
1.0412 0.0039983
1.0432 0.0043513
1.0452 0.0045579
1.0472 0.004639
1.0492 0.0046143
1.0512 0.0045014
1.0532 0.0043168
1.0552 0.0040748
1.0572 0.0037885
1.0592 0.0034692
1.0612 0.003127
1.0632 0.0027707
1.0652 0.0024079
1.0672 0.0020449
1.0692 0.0016875
1.0712 0.0013403
1.0732 0.0010072
1.0752 0.0006914
1.0772 0.00039555
1.0792 0.0001217
1.0812 -0.00012855
1.0832 -0.00035403
1.0852 -0.00055393
1.0872 -0.00072775
1.0892 -0.00087527
1.0912 -0.00099652
1.0932 -0.0010917
1.0952 -0.0011612
1.0972 -0.0012056
1.0992 -0.0012255
1.1012 -0.0012217
1.1032 -0.001195
1.1052 -0.0011463
1.1072 -0.0010765
1.1092 -0.00098673
1.1112 -0.00087786
1.1132 -0.00075097
1.1152 -0.00060707
1.1172 -0.0004472
1.1192 -0.00027239
1.1212 -8.3639e-05
1.1232 0.00011804
1.1252 0.00033168
1.1272 0.00055633
1.1292 0.00079104
1.1312 0.0010349
1.1332 0.0012871
1.1352 0.0015467
1.1372 0.001813
1.1392 0.0020851
1.1412 0.0023624
1.1432 0.002644
1.1452 0.0029293
1.1472 0.0032177
1.1492 0.0035085
1.1512 0.0038011
1.1532 0.004095
1.1552 0.0043896
1.1572 0.0046844
1.1592 0.0049789
1.1612 0.0052728
1.1632 0.0055655
1.1652 0.0058567
1.1672 0.006146
1.1692 0.006433
1.1712 0.0067175
1.1732 0.006999
1.1752 0.0072774
1.1772 0.0075523
1.1792 0.0078235
1.1812 0.0080908
1.1832 0.008354
1.1852 0.0086129
1.1872 0.0088672
1.1892 0.0091169
1.1912 0.0093617
1.1932 0.0096017
1.1952 0.0098365
1.1972 0.010066
1.1992 0.010291
1.2012 0.01051
1.2032 0.010723
1.2052 0.010931
1.2072 0.011134
1.2092 0.011331
1.2112 0.011522
1.2132 0.011708
1.2152 0.011887
1.2172 0.012062
1.2192 0.01223
1.2212 0.012393
1.2232 0.01255
1.2252 0.012701
1.2272 0.012847
1.2292 0.012987
1.2312 0.013121
1.2332 0.01325
1.2352 0.013373
1.2372 0.01349
1.2392 0.013602
1.2412 0.013708
1.2432 0.013809
1.2452 0.013905
1.2472 0.013995
1.2492 0.01408
1.2513 0.01416
1.2533 0.014235
1.2553 0.014304
1.2573 0.014369
1.2593 0.014428
1.2613 0.014483
1.2633 0.014532
1.2653 0.014577
1.2673 0.014617
1.2693 0.014653
1.2713 0.014683
1.2733 0.01471
1.2753 0.014731
1.2773 0.014749
1.2793 0.014762
1.2813 0.014771
1.2833 0.014775
1.2853 0.014776
1.2873 0.014772
1.2893 0.014764
1.2913 0.014753
1.2933 0.014737
1.2953 0.014718
1.2973 0.014695
1.2993 0.014669
1.3013 0.014639
1.3033 0.014605
1.3053 0.014568
1.3073 0.014528
1.3093 0.014484
1.3113 0.014437
1.3133 0.014387
1.3153 0.014334
1.3173 0.014277
1.3193 0.014218
1.3213 0.014156
1.3233 0.014091
1.3253 0.014023
1.3273 0.013952
1.3293 0.013879
1.3313 0.013803
1.3333 0.013725
1.3353 0.013644
1.3373 0.013561
1.3393 0.013475
1.3413 0.013387
1.3433 0.013297
1.3453 0.013204
1.3473 0.01311
1.3493 0.013013
1.3513 0.012914
1.3533 0.012813
1.3553 0.012711
1.3573 0.012606
1.3593 0.012499
1.3613 0.012391
1.3633 0.012281
1.3653 0.012169
1.3673 0.012056
1.3693 0.011941
1.3713 0.011825
1.3733 0.011706
1.3753 0.011587
1.3773 0.011466
1.3793 0.011344
1.3813 0.01122
1.3833 0.011095
1.3853 0.010969
1.3873 0.010841
1.3893 0.010713
1.3913 0.010583
1.3933 0.010452
1.3953 0.01032
1.3973 0.010187
1.3993 0.010053
1.4013 0.0099185
1.4033 0.0097827
1.4053 0.009646
1.4073 0.0095085
1.4093 0.0093701
1.4113 0.0092309
1.4133 0.009091
1.4153 0.0089504
1.4173 0.0088091
1.4193 0.0086671
1.4213 0.0085245
1.4233 0.0083813
1.4253 0.0082376
1.4273 0.0080932
1.4293 0.0079484
1.4313 0.0078031
1.4333 0.0076573
1.4353 0.0075111
1.4373 0.0073644
1.4393 0.0072174
1.4413 0.00707
1.4433 0.0069223
1.4453 0.0067743
1.4473 0.006626
1.4493 0.0064774
1.4513 0.0063286
1.4533 0.0061795
1.4553 0.0060302
1.4573 0.0058808
1.4593 0.0057312
1.4613 0.0055815
1.4633 0.0054316
1.4653 0.0052816
1.4673 0.0051316
1.4693 0.0049815
1.4713 0.0048313
1.4733 0.0046811
1.4753 0.0045309
1.4773 0.0043808
1.4793 0.0042306
1.4813 0.0040805
1.4833 0.0039304
1.4853 0.0037804
1.4873 0.0036305
1.4893 0.0034807
1.4913 0.003331
1.4933 0.0031814
1.4953 0.003032
1.4973 0.0028827
1.4993 0.0027336
1.5013 0.0025847
1.5033 0.002436
1.5053 0.0022875
1.5073 0.0021392
1.5093 0.0019911
1.5113 0.0018433
1.5133 0.0016958
1.5153 0.0015485
1.5173 0.0014015
1.5193 0.0012547
1.5213 0.0011083
1.5233 0.0009622
1.5253 0.00081639
1.5273 0.00067092
1.5293 0.00052578
1.5313 0.00038098
1.5333 0.00023654
1.5353 9.2465e-05
1.5373 -5.1243e-05
1.5393 -0.00019457
1.5413 -0.00033751
1.5433 -0.00048006
1.5453 -0.00062221
1.5473 -0.00076395
1.5493 -0.00090527
1.5513 -0.0010462
1.5533 -0.0011866
1.5553 -0.0013267
1.5573 -0.0014663
1.5593 -0.0016054
1.5613 -0.0017441
1.5633 -0.0018823
1.5653 -0.0020201
1.5673 -0.0021574
1.5693 -0.0022942
1.5713 -0.0024305
1.5733 -0.0025663
1.5753 -0.0027017
1.5773 -0.0028365
1.5793 -0.0029709
1.5813 -0.0031047
1.5833 -0.0032381
1.5853 -0.0033709
1.5873 -0.0035032
1.5893 -0.003635
1.5913 -0.0037663
1.5933 -0.003897
1.5953 -0.0040272
1.5973 -0.0041569
1.5993 -0.004286
1.6013 -0.0044146
1.6033 -0.0045426
1.6053 -0.0046701
1.6073 -0.0047971
1.6093 -0.0049235
1.6113 -0.0050493
1.6133 -0.0051746
1.6153 -0.0052994
1.6173 -0.0054235
1.6193 -0.0055471
1.6213 -0.0056702
1.6233 -0.0057927
1.6253 -0.0059146
1.6273 -0.0060359
1.6293 -0.0061567
1.6313 -0.0062769
1.6333 -0.0063965
1.6353 -0.0065155
1.6373 -0.006634
1.6393 -0.0067519
1.6413 -0.0068692
1.6433 -0.0069859
1.6453 -0.0071021
1.6473 -0.0072176
1.6493 -0.0073326
1.6513 -0.007447
1.6533 -0.0075609
1.6553 -0.0076741
1.6573 -0.0077868
1.6593 -0.0078988
1.6613 -0.0080103
1.6633 -0.0081212
1.6653 -0.0082315
1.6673 -0.0083413
1.6693 -0.0084504
1.6713 -0.008559
1.6733 -0.0086669
1.6753 -0.0087743
1.6773 -0.0088811
1.6793 -0.0089874
1.6813 -0.009093
1.6833 -0.009198
1.6853 -0.0093025
1.6873 -0.0094064
1.6893 -0.0095097
1.6913 -0.0096124
1.6933 -0.0097146
1.6953 -0.0098161
1.6973 -0.0099171
1.6993 -0.010018
1.7013 -0.010117
1.7033 -0.010217
1.7053 -0.010315
1.7073 -0.010413
1.7093 -0.010511
1.7113 -0.010608
1.7133 -0.010704
1.7153 -0.0108
1.7173 -0.010895
1.7193 -0.01099
1.7213 -0.011084
1.7233 -0.011177
1.7253 -0.01127
1.7273 -0.011363
1.7293 -0.011455
1.7313 -0.011546
1.7333 -0.011637
1.7353 -0.011727
1.7373 -0.011816
1.7393 -0.011905
1.7413 -0.011994
1.7433 -0.012082
1.7453 -0.012169
1.7473 -0.012256
1.7493 -0.012342
1.7514 -0.012428
1.7534 -0.012513
1.7554 -0.012598
1.7574 -0.012682
1.7594 -0.012765
1.7614 -0.012848
1.7634 -0.012931
1.7654 -0.013013
1.7674 -0.013094
1.7694 -0.013175
1.7714 -0.013255
1.7734 -0.013335
1.7754 -0.013414
1.7774 -0.013493
1.7794 -0.013571
1.7814 -0.013649
1.7834 -0.013726
1.7854 -0.013803
1.7874 -0.013879
1.7894 -0.013954
1.7914 -0.01403
1.7934 -0.014104
1.7954 -0.014178
1.7974 -0.014252
1.7994 -0.014325
1.8014 -0.014397
1.8034 -0.014469
1.8054 -0.014541
1.8074 -0.014612
1.8094 -0.014683
1.8114 -0.014753
1.8134 -0.014822
1.8154 -0.014891
1.8174 -0.01496
1.8194 -0.015028
1.8214 -0.015096
1.8234 -0.015163
1.8254 -0.015229
1.8274 -0.015296
1.8294 -0.015361
1.8314 -0.015427
1.8334 -0.015491
1.8354 -0.015556
1.8374 -0.015619
1.8394 -0.015683
1.8414 -0.015746
1.8434 -0.015808
1.8454 -0.01587
1.8474 -0.015931
1.8494 -0.015992
1.8514 -0.016053
1.8534 -0.016113
1.8554 -0.016173
1.8574 -0.016232
1.8594 -0.016291
1.8614 -0.016349
1.8634 -0.016407
1.8654 -0.016464
1.8674 -0.016522
1.8694 -0.016578
1.8714 -0.016634
1.8734 -0.01669
1.8754 -0.016745
1.8774 -0.0168
1.8794 -0.016854
1.8814 -0.016908
1.8834 -0.016962
1.8854 -0.017015
1.8874 -0.017068
1.8894 -0.01712
1.8914 -0.017172
1.8934 -0.017224
1.8954 -0.017275
1.8974 -0.017325
1.8994 -0.017376
1.9014 -0.017425
1.9034 -0.017475
1.9054 -0.017524
1.9074 -0.017573
1.9094 -0.017621
1.9114 -0.017669
1.9134 -0.017716
1.9154 -0.017763
1.9174 -0.01781
1.9194 -0.017856
1.9214 -0.017902
1.9234 -0.017948
1.9254 -0.017993
1.9274 -0.018038
1.9294 -0.018082
1.9314 -0.018126
1.9334 -0.01817
1.9354 -0.018213
1.9374 -0.018256
1.9394 -0.018298
1.9414 -0.018341
1.9434 -0.018382
1.9454 -0.018424
1.9474 -0.018465
1.9494 -0.018506
1.9514 -0.018546
1.9534 -0.018586
1.9554 -0.018626
1.9574 -0.018665
1.9594 -0.018704
1.9614 -0.018743
1.9634 -0.018781
1.9654 -0.018819
1.9674 -0.018856
1.9694 -0.018894
1.9714 -0.018931
1.9734 -0.018967
1.9754 -0.019003
1.9774 -0.019039
1.9794 -0.019075
1.9814 -0.01911
1.9834 -0.019145
1.9854 -0.01918
1.9874 -0.019214
1.9894 -0.019248
1.9914 -0.019282
1.9934 -0.019315
1.9954 -0.019348
1.9974 -0.019381
1.9994 -0.019413
2.0014 -0.019445
2.0034 -0.019477
2.0054 -0.019508
2.0074 -0.019539
2.0094 -0.01957
2.0114 -0.019601
2.0134 -0.019631
2.0154 -0.019661
2.0174 -0.019691
2.0194 -0.01972
2.0214 -0.019749
2.0234 -0.019778
2.0254 -0.019806
2.0274 -0.019834
2.0294 -0.019862
2.0314 -0.01989
2.0334 -0.019917
2.0354 -0.019944
2.0374 -0.019971
2.0394 -0.019998
2.0414 -0.020024
2.0434 -0.02005
2.0454 -0.020075
2.0474 -0.020101
2.0494 -0.020126
2.0514 -0.020151
2.0534 -0.020175
2.0554 -0.0202
2.0574 -0.020224
2.0594 -0.020247
2.0614 -0.020271
2.0634 -0.020294
2.0654 -0.020317
2.0674 -0.02034
2.0694 -0.020363
2.0714 -0.020385
2.0734 -0.020407
2.0754 -0.020428
2.0774 -0.02045
2.0794 -0.020471
2.0814 -0.020492
2.0834 -0.020513
2.0854 -0.020533
2.0874 -0.020554
2.0894 -0.020574
2.0914 -0.020593
2.0934 -0.020613
2.0954 -0.020632
2.0974 -0.020651
2.0994 -0.02067
2.1014 -0.020689
2.1034 -0.020707
2.1054 -0.020725
2.1074 -0.020743
2.1094 -0.020761
2.1114 -0.020778
2.1134 -0.020796
2.1154 -0.020813
2.1174 -0.020829
2.1194 -0.020846
2.1214 -0.020862
2.1234 -0.020878
2.1254 -0.020894
2.1274 -0.02091
2.1294 -0.020926
2.1314 -0.020941
2.1334 -0.020956
2.1354 -0.020971
2.1374 -0.020985
2.1394 -0.021
2.1414 -0.021014
2.1434 -0.021028
2.1454 -0.021042
2.1474 -0.021056
2.1494 -0.021069
2.1514 -0.021082
2.1534 -0.021095
2.1554 -0.021108
2.1574 -0.021121
2.1594 -0.021133
2.1614 -0.021145
2.1634 -0.021158
2.1654 -0.021169
2.1674 -0.021181
2.1694 -0.021193
2.1714 -0.021204
2.1734 -0.021215
2.1754 -0.021226
2.1774 -0.021237
2.1794 -0.021247
2.1814 -0.021258
2.1834 -0.021268
2.1854 -0.021278
2.1874 -0.021288
2.1894 -0.021297
2.1914 -0.021307
2.1934 -0.021316
2.1954 -0.021325
2.1974 -0.021334
2.1994 -0.021343
2.2014 -0.021352
2.2034 -0.02136
2.2054 -0.021368
2.2074 -0.021377
2.2094 -0.021385
2.2114 -0.021392
2.2134 -0.0214
2.2154 -0.021407
2.2174 -0.021415
2.2194 -0.021422
2.2214 -0.021429
2.2234 -0.021436
2.2254 -0.021442
2.2274 -0.021449
2.2294 -0.021455
2.2314 -0.021461
2.2334 -0.021467
2.2354 -0.021473
2.2374 -0.021479
2.2394 -0.021485
2.2414 -0.02149
2.2434 -0.021495
2.2454 -0.021501
2.2474 -0.021506
2.2494 -0.02151
2.2515 -0.021515
2.2535 -0.02152
2.2555 -0.021524
2.2575 -0.021528
2.2595 -0.021533
2.2615 -0.021537
2.2635 -0.02154
2.2655 -0.021544
2.2675 -0.021548
2.2695 -0.021551
2.2715 -0.021554
2.2735 -0.021558
2.2755 -0.021561
2.2775 -0.021564
2.2795 -0.021566
2.2815 -0.021569
2.2835 -0.021571
2.2855 -0.021574
2.2875 -0.021576
2.2895 -0.021578
2.2915 -0.02158
2.2935 -0.021582
2.2955 -0.021584
2.2975 -0.021585
2.2995 -0.021587
2.3015 -0.021588
2.3035 -0.02159
2.3055 -0.021591
2.3075 -0.021592
2.3095 -0.021593
2.3115 -0.021593
2.3135 -0.021594
2.3155 -0.021595
2.3175 -0.021595
2.3195 -0.021595
2.3215 -0.021595
2.3235 -0.021596
2.3255 -0.021596
2.3275 -0.021595
2.3295 -0.021595
2.3315 -0.021595
2.3335 -0.021594
2.3355 -0.021594
2.3375 -0.021593
2.3395 -0.021592
2.3415 -0.021591
2.3435 -0.02159
2.3455 -0.021589
2.3475 -0.021588
2.3495 -0.021586
2.3515 -0.021585
2.3535 -0.021584
2.3555 -0.021582
2.3575 -0.02158
2.3595 -0.021578
2.3615 -0.021576
2.3635 -0.021574
2.3655 -0.021572
2.3675 -0.02157
2.3695 -0.021568
2.3715 -0.021565
2.3735 -0.021563
2.3755 -0.02156
2.3775 -0.021557
2.3795 -0.021554
2.3815 -0.021551
2.3835 -0.021548
2.3855 -0.021545
2.3875 -0.021542
2.3895 -0.021539
2.3915 -0.021535
2.3935 -0.021532
2.3955 -0.021528
2.3975 -0.021525
2.3995 -0.021521
2.4015 -0.021517
2.4035 -0.021513
2.4055 -0.021509
2.4075 -0.021505
2.4095 -0.021501
2.4115 -0.021497
2.4135 -0.021493
2.4155 -0.021488
2.4175 -0.021484
2.4195 -0.021479
2.4215 -0.021474
2.4235 -0.02147
2.4255 -0.021465
2.4275 -0.02146
2.4295 -0.021455
2.4315 -0.02145
2.4335 -0.021445
2.4355 -0.02144
2.4375 -0.021434
2.4395 -0.021429
2.4415 -0.021424
2.4435 -0.021418
2.4455 -0.021412
2.4475 -0.021407
2.4495 -0.021401
2.4515 -0.021395
2.4535 -0.021389
2.4555 -0.021383
2.4575 -0.021377
2.4595 -0.021371
2.4615 -0.021365
2.4635 -0.021359
2.4655 -0.021353
2.4675 -0.021346
2.4695 -0.02134
2.4715 -0.021333
2.4735 -0.021327
2.4755 -0.02132
2.4775 -0.021313
2.4795 -0.021307
2.4815 -0.0213
2.4835 -0.021293
2.4855 -0.021286
2.4875 -0.021279
2.4895 -0.021272
2.4915 -0.021265
2.4935 -0.021258
2.4955 -0.02125
2.4975 -0.021243
2.4995 -0.021236
2.5015 -0.021228
2.5035 -0.021221
2.5055 -0.021213
2.5075 -0.021205
2.5095 -0.021198
2.5115 -0.02119
2.5135 -0.021182
2.5155 -0.021174
2.5175 -0.021166
2.5195 -0.021158
2.5215 -0.02115
2.5235 -0.021142
2.5255 -0.021134
2.5275 -0.021126
2.5295 -0.021118
2.5315 -0.021109
2.5335 -0.021101
2.5355 -0.021092
2.5375 -0.021084
2.5395 -0.021076
2.5415 -0.021067
2.5435 -0.021058
2.5455 -0.02105
2.5475 -0.021041
2.5495 -0.021032
2.5515 -0.021023
2.5535 -0.021014
2.5555 -0.021006
2.5575 -0.020997
2.5595 -0.020988
2.5615 -0.020978
2.5635 -0.020969
2.5655 -0.02096
2.5675 -0.020951
2.5695 -0.020942
2.5715 -0.020932
2.5735 -0.020923
2.5755 -0.020914
2.5775 -0.020904
2.5795 -0.020895
2.5815 -0.020885
2.5835 -0.020876
2.5855 -0.020866
2.5875 -0.020856
2.5895 -0.020847
2.5915 -0.020837
2.5935 -0.020827
2.5955 -0.020817
2.5975 -0.020807
2.5995 -0.020798
2.6015 -0.020788
2.6035 -0.020778
2.6055 -0.020768
2.6075 -0.020758
2.6095 -0.020747
2.6115 -0.020737
2.6135 -0.020727
2.6155 -0.020717
2.6175 -0.020707
2.6195 -0.020696
2.6215 -0.020686
2.6235 -0.020676
2.6255 -0.020665
2.6275 -0.020655
2.6295 -0.020644
2.6315 -0.020634
2.6335 -0.020623
2.6355 -0.020613
2.6375 -0.020602
2.6395 -0.020591
2.6415 -0.020581
2.6435 -0.02057
2.6455 -0.020559
2.6475 -0.020548
2.6495 -0.020538
2.6515 -0.020527
2.6535 -0.020516
2.6555 -0.020505
2.6575 -0.020494
2.6595 -0.020483
2.6615 -0.020472
2.6635 -0.020461
2.6655 -0.02045
2.6675 -0.020439
2.6695 -0.020428
2.6715 -0.020416
2.6735 -0.020405
2.6755 -0.020394
2.6775 -0.020383
2.6795 -0.020371
2.6815 -0.02036
2.6835 -0.020349
2.6855 -0.020337
2.6875 -0.020326
2.6895 -0.020315
2.6915 -0.020303
2.6935 -0.020292
2.6955 -0.02028
2.6975 -0.020269
2.6995 -0.020257
2.7015 -0.020245
2.7035 -0.020234
2.7055 -0.020222
2.7075 -0.020211
2.7095 -0.020199
2.7115 -0.020187
2.7135 -0.020175
2.7155 -0.020164
2.7175 -0.020152
2.7195 -0.02014
2.7215 -0.020128
2.7235 -0.020116
2.7255 -0.020105
2.7275 -0.020093
2.7295 -0.020081
2.7315 -0.020069
2.7335 -0.020057
2.7355 -0.020045
2.7375 -0.020033
2.7395 -0.020021
2.7415 -0.020009
2.7435 -0.019997
2.7455 -0.019985
2.7475 -0.019972
2.7495 -0.01996
2.7516 -0.019948
2.7536 -0.019936
2.7556 -0.019924
2.7576 -0.019912
2.7596 -0.019899
2.7616 -0.019887
2.7636 -0.019875
2.7656 -0.019862
2.7676 -0.01985
2.7696 -0.019838
2.7716 -0.019825
2.7736 -0.019813
2.7756 -0.019801
2.7776 -0.019788
2.7796 -0.019776
2.7816 -0.019763
2.7836 -0.019751
2.7856 -0.019739
2.7876 -0.019726
2.7896 -0.019714
2.7916 -0.019701
2.7936 -0.019689
2.7956 -0.019676
2.7976 -0.019663
2.7996 -0.019651
2.8016 -0.019638
2.8036 -0.019626
2.8056 -0.019613
2.8076 -0.0196
2.8096 -0.019588
2.8116 -0.019575
2.8136 -0.019562
2.8156 -0.01955
2.8176 -0.019537
2.8196 -0.019524
2.8216 -0.019511
2.8236 -0.019499
2.8256 -0.019486
2.8276 -0.019473
2.8296 -0.01946
2.8316 -0.019448
2.8336 -0.019435
2.8356 -0.019422
2.8376 -0.019409
2.8396 -0.019396
2.8416 -0.019383
2.8436 -0.01937
2.8456 -0.019358
2.8476 -0.019345
2.8496 -0.019332
2.8516 -0.019319
2.8536 -0.019306
2.8556 -0.019293
2.8576 -0.01928
2.8596 -0.019267
2.8616 -0.019254
2.8636 -0.019241
2.8656 -0.019228
2.8676 -0.019215
2.8696 -0.019202
2.8716 -0.019189
2.8736 -0.019176
2.8756 -0.019163
2.8776 -0.01915
2.8796 -0.019137
2.8816 -0.019124
2.8836 -0.019111
2.8856 -0.019098
2.8876 -0.019084
2.8896 -0.019071
2.8916 -0.019058
2.8936 -0.019045
2.8956 -0.019032
2.8976 -0.019019
2.8996 -0.019006
2.9016 -0.018993
2.9036 -0.018979
2.9056 -0.018966
2.9076 -0.018953
2.9096 -0.01894
2.9116 -0.018927
2.9136 -0.018913
2.9156 -0.0189
2.9176 -0.018887
2.9196 -0.018874
2.9216 -0.018861
2.9236 -0.018847
2.9256 -0.018834
2.9276 -0.018821
2.9296 -0.018808
2.9316 -0.018794
2.9336 -0.018781
2.9356 -0.018768
2.9376 -0.018755
2.9396 -0.018741
2.9416 -0.018728
2.9436 -0.018715
2.9456 -0.018702
2.9476 -0.018688
2.9496 -0.018675
2.9516 -0.018662
2.9536 -0.018648
2.9556 -0.018635
2.9576 -0.018622
2.9596 -0.018608
2.9616 -0.018595
2.9636 -0.018582
2.9656 -0.018568
2.9676 -0.018555
2.9696 -0.018542
2.9716 -0.018528
2.9736 -0.018515
2.9756 -0.018502
2.9776 -0.018488
2.9796 -0.018475
2.9816 -0.018462
2.9836 -0.018448
2.9856 -0.018435
2.9876 -0.018422
2.9896 -0.018408
2.9916 -0.018395
2.9936 -0.018381
2.9956 -0.018368
2.9976 -0.018355
2.9996 -0.018341
3.0016 -0.018328
3.0036 -0.018315
3.0056 -0.018301
3.0076 -0.018288
3.0096 -0.018274
3.0116 -0.018261
3.0136 -0.018248
3.0156 -0.018234
3.0176 -0.018221
3.0196 -0.018207
3.0216 -0.018194
3.0236 -0.018181
3.0256 -0.018167
3.0276 -0.018154
3.0296 -0.018141
3.0316 -0.018127
3.0336 -0.018114
3.0356 -0.0181
3.0376 -0.018087
3.0396 -0.018074
3.0416 -0.01806
3.0436 -0.018047
3.0456 -0.018033
3.0476 -0.01802
3.0496 -0.018007
3.0516 -0.017993
3.0536 -0.01798
3.0556 -0.017966
3.0576 -0.017953
3.0596 -0.01794
3.0616 -0.017926
3.0636 -0.017913
3.0656 -0.017899
3.0676 -0.017886
3.0696 -0.017873
3.0716 -0.017859
3.0736 -0.017846
3.0756 -0.017832
3.0776 -0.017819
3.0796 -0.017806
3.0816 -0.017792
3.0836 -0.017779
3.0856 -0.017766
3.0876 -0.017752
3.0896 -0.017739
3.0916 -0.017725
3.0936 -0.017712
3.0956 -0.017699
3.0976 -0.017685
3.0996 -0.017672
3.1016 -0.017659
3.1036 -0.017645
3.1056 -0.017632
3.1076 -0.017619
3.1096 -0.017605
3.1116 -0.017592
3.1136 -0.017578
3.1156 -0.017565
3.1176 -0.017552
3.1196 -0.017538
3.1216 -0.017525
3.1236 -0.017512
3.1256 -0.017498
3.1276 -0.017485
3.1296 -0.017472
3.1316 -0.017458
3.1336 -0.017445
3.1356 -0.017432
3.1376 -0.017418
3.1396 -0.017405
3.1416 -0.017392
3.1436 -0.017379
3.1456 -0.017365
3.1476 -0.017352
3.1496 -0.017339
3.1516 -0.017325
3.1536 -0.017312
3.1556 -0.017299
3.1576 -0.017286
3.1596 -0.017272
3.1616 -0.017259
3.1636 -0.017246
3.1656 -0.017232
3.1676 -0.017219
3.1696 -0.017206
3.1716 -0.017193
3.1736 -0.017179
3.1756 -0.017166
3.1776 -0.017153
3.1796 -0.01714
3.1816 -0.017127
3.1836 -0.017113
3.1856 -0.0171
3.1876 -0.017087
3.1896 -0.017074
3.1916 -0.01706
3.1936 -0.017047
3.1956 -0.017034
3.1976 -0.017021
3.1996 -0.017008
3.2016 -0.016994
3.2036 -0.016981
3.2056 -0.016968
3.2076 -0.016955
3.2096 -0.016942
3.2116 -0.016929
3.2136 -0.016916
3.2156 -0.016902
3.2176 -0.016889
3.2196 -0.016876
3.2216 -0.016863
3.2236 -0.01685
3.2256 -0.016837
3.2276 -0.016824
3.2296 -0.016811
3.2316 -0.016797
3.2336 -0.016784
3.2356 -0.016771
3.2376 -0.016758
3.2396 -0.016745
3.2416 -0.016732
3.2436 -0.016719
3.2456 -0.016706
3.2476 -0.016693
3.2496 -0.01668
3.2517 -0.016667
3.2537 -0.016654
3.2557 -0.016641
3.2577 -0.016628
3.2597 -0.016615
3.2617 -0.016602
3.2637 -0.016589
3.2657 -0.016576
3.2677 -0.016563
3.2697 -0.01655
3.2717 -0.016537
3.2737 -0.016524
3.2757 -0.016511
3.2777 -0.016498
3.2797 -0.016485
3.2817 -0.016472
3.2837 -0.016459
3.2857 -0.016446
3.2877 -0.016433
3.2897 -0.01642
3.2917 -0.016407
3.2937 -0.016394
3.2957 -0.016381
3.2977 -0.016368
3.2997 -0.016356
3.3017 -0.016343
3.3037 -0.01633
3.3057 -0.016317
3.3077 -0.016304
3.3097 -0.016291
3.3117 -0.016278
3.3137 -0.016266
3.3157 -0.016253
3.3177 -0.01624
3.3197 -0.016227
3.3217 -0.016214
3.3237 -0.016201
3.3257 -0.016189
3.3277 -0.016176
3.3297 -0.016163
3.3317 -0.01615
3.3337 -0.016138
3.3357 -0.016125
3.3377 -0.016112
3.3397 -0.016099
3.3417 -0.016087
3.3437 -0.016074
3.3457 -0.016061
3.3477 -0.016048
3.3497 -0.016036
3.3517 -0.016023
3.3537 -0.01601
3.3557 -0.015998
3.3577 -0.015985
3.3597 -0.015972
3.3617 -0.01596
3.3637 -0.015947
3.3657 -0.015934
3.3677 -0.015922
3.3697 -0.015909
3.3717 -0.015896
3.3737 -0.015884
3.3757 -0.015871
3.3777 -0.015859
3.3797 -0.015846
3.3817 -0.015833
3.3837 -0.015821
3.3857 -0.015808
3.3877 -0.015796
3.3897 -0.015783
3.3917 -0.015771
3.3937 -0.015758
3.3957 -0.015746
3.3977 -0.015733
3.3997 -0.015721
3.4017 -0.015708
3.4037 -0.015696
3.4057 -0.015683
3.4077 -0.015671
3.4097 -0.015658
3.4117 -0.015646
3.4137 -0.015633
3.4157 -0.015621
3.4177 -0.015608
3.4197 -0.015596
3.4217 -0.015584
3.4237 -0.015571
3.4257 -0.015559
3.4277 -0.015546
3.4297 -0.015534
3.4317 -0.015522
3.4337 -0.015509
3.4357 -0.015497
3.4377 -0.015485
3.4397 -0.015472
3.4417 -0.01546
3.4437 -0.015448
3.4457 -0.015435
3.4477 -0.015423
3.4497 -0.015411
3.4517 -0.015398
3.4537 -0.015386
3.4557 -0.015374
3.4577 -0.015362
3.4597 -0.015349
3.4617 -0.015337
3.4637 -0.015325
3.4657 -0.015313
3.4677 -0.0153
3.4697 -0.015288
3.4717 -0.015276
3.4737 -0.015264
3.4757 -0.015252
3.4777 -0.015239
3.4797 -0.015227
3.4817 -0.015215
3.4837 -0.015203
3.4857 -0.015191
3.4877 -0.015179
3.4897 -0.015166
3.4917 -0.015154
3.4937 -0.015142
3.4957 -0.01513
3.4977 -0.015118
3.4997 -0.015106
3.5017 -0.015094
3.5037 -0.015082
3.5057 -0.01507
3.5077 -0.015058
3.5097 -0.015046
3.5117 -0.015034
3.5137 -0.015022
3.5157 -0.01501
3.5177 -0.014998
3.5197 -0.014986
3.5217 -0.014974
3.5237 -0.014962
3.5257 -0.01495
3.5277 -0.014938
3.5297 -0.014926
3.5317 -0.014914
3.5337 -0.014902
3.5357 -0.01489
3.5377 -0.014878
3.5397 -0.014866
3.5417 -0.014854
3.5437 -0.014843
3.5457 -0.014831
3.5477 -0.014819
3.5497 -0.014807
3.5517 -0.014795
3.5537 -0.014783
3.5557 -0.014771
3.5577 -0.01476
3.5597 -0.014748
3.5617 -0.014736
3.5637 -0.014724
3.5657 -0.014713
3.5677 -0.014701
3.5697 -0.014689
3.5717 -0.014677
3.5737 -0.014666
3.5757 -0.014654
3.5777 -0.014642
3.5797 -0.01463
3.5817 -0.014619
3.5837 -0.014607
3.5857 -0.014595
3.5877 -0.014584
3.5897 -0.014572
3.5917 -0.01456
3.5937 -0.014549
3.5957 -0.014537
3.5977 -0.014525
3.5997 -0.014514
3.6017 -0.014502
3.6037 -0.014491
3.6057 -0.014479
3.6077 -0.014467
3.6097 -0.014456
3.6117 -0.014444
3.6137 -0.014433
3.6157 -0.014421
3.6177 -0.01441
3.6197 -0.014398
3.6217 -0.014387
3.6237 -0.014375
3.6257 -0.014364
3.6277 -0.014352
3.6297 -0.014341
3.6317 -0.014329
3.6337 -0.014318
3.6357 -0.014306
3.6377 -0.014295
3.6397 -0.014283
3.6417 -0.014272
3.6437 -0.014261
3.6457 -0.014249
3.6477 -0.014238
3.6497 -0.014226
3.6517 -0.014215
3.6537 -0.014204
3.6557 -0.014192
3.6577 -0.014181
3.6597 -0.01417
3.6617 -0.014158
3.6637 -0.014147
3.6657 -0.014136
3.6677 -0.014124
3.6697 -0.014113
3.6717 -0.014102
3.6737 -0.014091
3.6757 -0.014079
3.6777 -0.014068
3.6797 -0.014057
3.6817 -0.014046
3.6837 -0.014034
3.6857 -0.014023
3.6877 -0.014012
3.6897 -0.014001
3.6917 -0.01399
3.6937 -0.013978
3.6957 -0.013967
3.6977 -0.013956
3.6997 -0.013945
3.7017 -0.013934
3.7037 -0.013923
3.7057 -0.013912
3.7077 -0.013901
3.7097 -0.013889
3.7117 -0.013878
3.7137 -0.013867
3.7157 -0.013856
3.7177 -0.013845
3.7197 -0.013834
3.7217 -0.013823
3.7237 -0.013812
3.7257 -0.013801
3.7277 -0.01379
3.7297 -0.013779
3.7317 -0.013768
3.7337 -0.013757
3.7357 -0.013746
3.7377 -0.013735
3.7397 -0.013724
3.7417 -0.013713
3.7437 -0.013702
3.7457 -0.013691
3.7477 -0.013681
3.7497 -0.01367
3.7518 -0.013659
3.7538 -0.013648
3.7558 -0.013637
3.7578 -0.013626
3.7598 -0.013615
3.7618 -0.013604
3.7638 -0.013594
3.7658 -0.013583
3.7678 -0.013572
3.7698 -0.013561
3.7718 -0.01355
3.7738 -0.01354
3.7758 -0.013529
3.7778 -0.013518
3.7798 -0.013507
3.7818 -0.013497
3.7838 -0.013486
3.7858 -0.013475
3.7878 -0.013464
3.7898 -0.013454
3.7918 -0.013443
3.7938 -0.013432
3.7958 -0.013422
3.7978 -0.013411
3.7998 -0.0134
3.8018 -0.01339
3.8038 -0.013379
3.8058 -0.013368
3.8078 -0.013358
3.8098 -0.013347
3.8118 -0.013337
3.8138 -0.013326
3.8158 -0.013315
3.8178 -0.013305
3.8198 -0.013294
3.8218 -0.013284
3.8238 -0.013273
3.8258 -0.013263
3.8278 -0.013252
3.8298 -0.013242
3.8318 -0.013231
3.8338 -0.013221
3.8358 -0.01321
3.8378 -0.0132
3.8398 -0.013189
3.8418 -0.013179
3.8438 -0.013168
3.8458 -0.013158
3.8478 -0.013147
3.8498 -0.013137
3.8518 -0.013126
3.8538 -0.013116
3.8558 -0.013106
3.8578 -0.013095
3.8598 -0.013085
3.8618 -0.013075
3.8638 -0.013064
3.8658 -0.013054
3.8678 -0.013044
3.8698 -0.013033
3.8718 -0.013023
3.8738 -0.013013
3.8758 -0.013002
3.8778 -0.012992
3.8798 -0.012982
3.8818 -0.012971
3.8838 -0.012961
3.8858 -0.012951
3.8878 -0.012941
3.8898 -0.012931
3.8918 -0.01292
3.8938 -0.01291
3.8958 -0.0129
3.8978 -0.01289
3.8998 -0.01288
3.9018 -0.012869
3.9038 -0.012859
3.9058 -0.012849
3.9078 -0.012839
3.9098 -0.012829
3.9118 -0.012819
3.9138 -0.012809
3.9158 -0.012798
3.9178 -0.012788
3.9198 -0.012778
3.9218 -0.012768
3.9238 -0.012758
3.9258 -0.012748
3.9278 -0.012738
3.9298 -0.012728
3.9318 -0.012718
3.9338 -0.012708
3.9358 -0.012698
3.9378 -0.012688
3.9398 -0.012678
3.9418 -0.012668
3.9438 -0.012658
3.9458 -0.012648
3.9478 -0.012638
3.9498 -0.012628
3.9518 -0.012618
3.9538 -0.012608
3.9558 -0.012598
3.9578 -0.012588
3.9598 -0.012578
3.9618 -0.012569
3.9638 -0.012559
3.9658 -0.012549
3.9678 -0.012539
3.9698 -0.012529
3.9718 -0.012519
3.9738 -0.012509
3.9758 -0.0125
3.9778 -0.01249
3.9798 -0.01248
3.9818 -0.01247
3.9838 -0.01246
3.9858 -0.012451
3.9878 -0.012441
3.9898 -0.012431
3.9918 -0.012421
3.9938 -0.012412
3.9958 -0.012402
3.9978 -0.012392
3.9998 -0.012382
4.0018 -0.012373
4.0038 -0.012363
4.0058 -0.012353
4.0078 -0.012344
4.0098 -0.012334
4.0118 -0.012324
4.0138 -0.012315
4.0158 -0.012305
4.0178 -0.012295
4.0198 -0.012286
4.0218 -0.012276
4.0238 -0.012267
4.0258 -0.012257
4.0278 -0.012247
4.0298 -0.012238
4.0318 -0.012228
4.0338 -0.012219
4.0358 -0.012209
4.0378 -0.0122
4.0398 -0.01219
4.0418 -0.012181
4.0438 -0.012171
4.0458 -0.012162
4.0478 -0.012152
4.0498 -0.012143
4.0518 -0.012133
4.0538 -0.012124
4.0558 -0.012114
4.0578 -0.012105
4.0598 -0.012095
4.0618 -0.012086
4.0638 -0.012076
4.0658 -0.012067
4.0678 -0.012058
4.0698 -0.012048
4.0718 -0.012039
4.0738 -0.012029
4.0758 -0.01202
4.0778 -0.012011
4.0798 -0.012001
4.0818 -0.011992
4.0838 -0.011983
4.0858 -0.011973
4.0878 -0.011964
4.0898 -0.011955
4.0918 -0.011945
4.0938 -0.011936
4.0958 -0.011927
4.0978 -0.011918
4.0998 -0.011908
4.1018 -0.011899
4.1038 -0.01189
4.1058 -0.011881
4.1078 -0.011871
4.1098 -0.011862
4.1118 -0.011853
4.1138 -0.011844
4.1158 -0.011835
4.1178 -0.011825
4.1198 -0.011816
4.1218 -0.011807
4.1238 -0.011798
4.1258 -0.011789
4.1278 -0.01178
4.1298 -0.011771
4.1318 -0.011761
4.1338 -0.011752
4.1358 -0.011743
4.1378 -0.011734
4.1398 -0.011725
4.1418 -0.011716
4.1438 -0.011707
4.1458 -0.011698
4.1478 -0.011689
4.1498 -0.01168
4.1518 -0.011671
4.1538 -0.011662
4.1558 -0.011653
4.1578 -0.011644
4.1598 -0.011635
4.1618 -0.011626
4.1638 -0.011617
4.1658 -0.011608
4.1678 -0.011599
4.1698 -0.01159
4.1718 -0.011581
4.1738 -0.011572
4.1758 -0.011563
4.1778 -0.011554
4.1798 -0.011545
4.1818 -0.011536
4.1838 -0.011528
4.1858 -0.011519
4.1878 -0.01151
4.1898 -0.011501
4.1918 -0.011492
4.1938 -0.011483
4.1958 -0.011474
4.1978 -0.011466
4.1998 -0.011457
4.2018 -0.011448
4.2038 -0.011439
4.2058 -0.01143
4.2078 -0.011422
4.2098 -0.011413
4.2118 -0.011404
4.2138 -0.011395
4.2158 -0.011387
4.2178 -0.011378
4.2198 -0.011369
4.2218 -0.01136
4.2238 -0.011352
4.2258 -0.011343
4.2278 -0.011334
4.2298 -0.011325
4.2318 -0.011317
4.2338 -0.011308
4.2358 -0.011299
4.2378 -0.011291
4.2398 -0.011282
4.2418 -0.011274
4.2438 -0.011265
4.2458 -0.011256
4.2478 -0.011248
4.2498 -0.011239
4.2519 -0.01123
4.2539 -0.011222
4.2559 -0.011213
4.2579 -0.011205
4.2599 -0.011196
4.2619 -0.011188
4.2639 -0.011179
4.2659 -0.011171
4.2679 -0.011162
4.2699 -0.011153
4.2719 -0.011145
4.2739 -0.011136
4.2759 -0.011128
4.2779 -0.011119
4.2799 -0.011111
4.2819 -0.011102
4.2839 -0.011094
4.2859 -0.011086
4.2879 -0.011077
4.2899 -0.011069
4.2919 -0.01106
4.2939 -0.011052
4.2959 -0.011043
4.2979 -0.011035
4.2999 -0.011027
4.3019 -0.011018
4.3039 -0.01101
4.3059 -0.011001
4.3079 -0.010993
4.3099 -0.010985
4.3119 -0.010976
4.3139 -0.010968
4.3159 -0.01096
4.3179 -0.010951
4.3199 -0.010943
4.3219 -0.010935
4.3239 -0.010926
4.3259 -0.010918
4.3279 -0.01091
4.3299 -0.010902
4.3319 -0.010893
4.3339 -0.010885
4.3359 -0.010877
4.3379 -0.010869
4.3399 -0.01086
4.3419 -0.010852
4.3439 -0.010844
4.3459 -0.010836
4.3479 -0.010828
4.3499 -0.010819
4.3519 -0.010811
4.3539 -0.010803
4.3559 -0.010795
4.3579 -0.010787
4.3599 -0.010779
4.3619 -0.01077
4.3639 -0.010762
4.3659 -0.010754
4.3679 -0.010746
4.3699 -0.010738
4.3719 -0.01073
4.3739 -0.010722
4.3759 -0.010714
4.3779 -0.010705
4.3799 -0.010697
4.3819 -0.010689
4.3839 -0.010681
4.3859 -0.010673
4.3879 -0.010665
4.3899 -0.010657
4.3919 -0.010649
4.3939 -0.010641
4.3959 -0.010633
4.3979 -0.010625
4.3999 -0.010617
4.4019 -0.010609
4.4039 -0.010601
4.4059 -0.010593
4.4079 -0.010585
4.4099 -0.010577
4.4119 -0.010569
4.4139 -0.010561
4.4159 -0.010553
4.4179 -0.010546
4.4199 -0.010538
4.4219 -0.01053
4.4239 -0.010522
4.4259 -0.010514
4.4279 -0.010506
4.4299 -0.010498
4.4319 -0.01049
4.4339 -0.010482
4.4359 -0.010475
4.4379 -0.010467
4.4399 -0.010459
4.4419 -0.010451
4.4439 -0.010443
4.4459 -0.010435
4.4479 -0.010428
4.4499 -0.01042
4.4519 -0.010412
4.4539 -0.010404
4.4559 -0.010396
4.4579 -0.010389
4.4599 -0.010381
4.4619 -0.010373
4.4639 -0.010365
4.4659 -0.010358
4.4679 -0.01035
4.4699 -0.010342
4.4719 -0.010335
4.4739 -0.010327
4.4759 -0.010319
4.4779 -0.010311
4.4799 -0.010304
4.4819 -0.010296
4.4839 -0.010288
4.4859 -0.010281
4.4879 -0.010273
4.4899 -0.010265
4.4919 -0.010258
4.4939 -0.01025
4.4959 -0.010243
4.4979 -0.010235
4.4999 -0.010227
4.5019 -0.01022
4.5039 -0.010212
4.5059 -0.010205
4.5079 -0.010197
4.5099 -0.010189
4.5119 -0.010182
4.5139 -0.010174
4.5159 -0.010167
4.5179 -0.010159
4.5199 -0.010152
4.5219 -0.010144
4.5239 -0.010137
4.5259 -0.010129
4.5279 -0.010122
4.5299 -0.010114
4.5319 -0.010107
4.5339 -0.010099
4.5359 -0.010092
4.5379 -0.010084
4.5399 -0.010077
4.5419 -0.010069
4.5439 -0.010062
4.5459 -0.010054
4.5479 -0.010047
4.5499 -0.010039
4.5519 -0.010032
4.5539 -0.010025
4.5559 -0.010017
4.5579 -0.01001
4.5599 -0.010002
4.5619 -0.0099951
4.5639 -0.0099877
4.5659 -0.0099804
4.5679 -0.009973
4.5699 -0.0099657
4.5719 -0.0099583
4.5739 -0.009951
4.5759 -0.0099436
4.5779 -0.0099363
4.5799 -0.009929
4.5819 -0.0099217
4.5839 -0.0099144
4.5859 -0.0099071
4.5879 -0.0098998
4.5899 -0.0098925
4.5919 -0.0098853
4.5939 -0.009878
4.5959 -0.0098707
4.5979 -0.0098635
4.5999 -0.0098563
4.6019 -0.009849
4.6039 -0.0098418
4.6059 -0.0098346
4.6079 -0.0098274
4.6099 -0.0098201
4.6119 -0.0098129
4.6139 -0.0098057
4.6159 -0.0097986
4.6179 -0.0097914
4.6199 -0.0097842
4.6219 -0.009777
4.6239 -0.0097699
4.6259 -0.0097627
4.6279 -0.0097556
4.6299 -0.0097485
4.6319 -0.0097413
4.6339 -0.0097342
4.6359 -0.0097271
4.6379 -0.00972
4.6399 -0.0097129
4.6419 -0.0097058
4.6439 -0.0096987
4.6459 -0.0096916
4.6479 -0.0096845
4.6499 -0.0096775
4.6519 -0.0096704
4.6539 -0.0096634
4.6559 -0.0096563
4.6579 -0.0096493
4.6599 -0.0096422
4.6619 -0.0096352
4.6639 -0.0096282
4.6659 -0.0096212
4.6679 -0.0096142
4.6699 -0.0096072
4.6719 -0.0096002
4.6739 -0.0095932
4.6759 -0.0095862
4.6779 -0.0095793
4.6799 -0.0095723
4.6819 -0.0095653
4.6839 -0.0095584
4.6859 -0.0095514
4.6879 -0.0095445
4.6899 -0.0095376
4.6919 -0.0095306
4.6939 -0.0095237
4.6959 -0.0095168
4.6979 -0.0095099
4.6999 -0.009503
4.7019 -0.0094961
4.7039 -0.0094893
4.7059 -0.0094824
4.7079 -0.0094755
4.7099 -0.0094686
4.7119 -0.0094618
4.7139 -0.0094549
4.7159 -0.0094481
4.7179 -0.0094413
4.7199 -0.0094344
4.7219 -0.0094276
4.7239 -0.0094208
4.7259 -0.009414
4.7279 -0.0094072
4.7299 -0.0094004
4.7319 -0.0093936
4.7339 -0.0093868
4.7359 -0.00938
4.7379 -0.0093733
4.7399 -0.0093665
4.7419 -0.0093598
4.7439 -0.009353
4.7459 -0.0093463
4.7479 -0.0093395
4.7499 -0.0093328
4.752 -0.0093261
4.754 -0.0093194
4.756 -0.0093127
4.758 -0.009306
4.76 -0.0092993
4.762 -0.0092926
4.764 -0.0092859
4.766 -0.0092792
4.768 -0.0092725
4.77 -0.0092659
4.772 -0.0092592
4.774 -0.0092526
4.776 -0.0092459
4.778 -0.0092393
4.78 -0.0092327
4.782 -0.009226
4.784 -0.0092194
4.786 -0.0092128
4.788 -0.0092062
4.79 -0.0091996
4.792 -0.009193
4.794 -0.0091864
4.796 -0.0091798
4.798 -0.0091733
4.8 -0.0091667
4.802 -0.0091601
4.804 -0.0091536
4.806 -0.009147
4.808 -0.0091405
4.81 -0.009134
4.812 -0.0091274
4.814 -0.0091209
4.816 -0.0091144
4.818 -0.0091079
4.82 -0.0091014
4.822 -0.0090949
4.824 -0.0090884
4.826 -0.0090819
4.828 -0.0090755
4.83 -0.009069
4.832 -0.0090625
4.834 -0.0090561
4.836 -0.0090496
4.838 -0.0090432
4.84 -0.0090367
4.842 -0.0090303
4.844 -0.0090239
4.846 -0.0090174
4.848 -0.009011
4.85 -0.0090046
4.852 -0.0089982
4.854 -0.0089918
4.856 -0.0089854
4.858 -0.008979
4.86 -0.0089727
4.862 -0.0089663
4.864 -0.0089599
4.866 -0.0089536
4.868 -0.0089472
4.87 -0.0089409
4.872 -0.0089345
4.874 -0.0089282
4.876 -0.0089219
4.878 -0.0089156
4.88 -0.0089092
4.882 -0.0089029
4.884 -0.0088966
4.886 -0.0088903
4.888 -0.008884
4.89 -0.0088778
4.892 -0.0088715
4.894 -0.0088652
4.896 -0.0088589
4.898 -0.0088527
4.9 -0.0088464
4.902 -0.0088402
4.904 -0.0088339
4.906 -0.0088277
4.908 -0.0088215
4.91 -0.0088152
4.912 -0.008809
4.914 -0.0088028
4.916 -0.0087966
4.918 -0.0087904
4.92 -0.0087842
4.922 -0.008778
4.924 -0.0087718
4.926 -0.0087657
4.928 -0.0087595
4.93 -0.0087533
4.932 -0.0087472
4.934 -0.008741
4.936 -0.0087349
4.938 -0.0087287
4.94 -0.0087226
4.942 -0.0087165
4.944 -0.0087104
4.946 -0.0087042
4.948 -0.0086981
4.95 -0.008692
4.952 -0.0086859
4.954 -0.0086798
4.956 -0.0086737
4.958 -0.0086677
4.96 -0.0086616
4.962 -0.0086555
4.964 -0.0086495
4.966 -0.0086434
4.968 -0.0086373
4.97 -0.0086313
4.972 -0.0086253
4.974 -0.0086192
4.976 -0.0086132
4.978 -0.0086072
4.98 -0.0086012
4.982 -0.0085951
4.984 -0.0085891
4.986 -0.0085831
4.988 -0.0085772
4.99 -0.0085712
4.992 -0.0085652
4.994 -0.0085592
4.996 -0.0085532
4.998 -0.0085473
5 -0.0085413


==> figures/experiments/exp_conv_gauss.dat <==
x fx
-5 -0.0091855
-4.998 -0.009192
-4.996 -0.0091984
-4.994 -0.0092049
-4.992 -0.0092114
-4.99 -0.0092179
-4.988 -0.0092244
-4.986 -0.0092309
-4.984 -0.0092374
-4.982 -0.0092439
-4.98 -0.0092504
-4.978 -0.0092569
-4.976 -0.0092635
-4.974 -0.00927
-4.972 -0.0092766
-4.97 -0.0092831
-4.968 -0.0092897
-4.966 -0.0092962
-4.964 -0.0093028
-4.962 -0.0093094
-4.96 -0.009316
-4.958 -0.0093225
-4.956 -0.0093291
-4.954 -0.0093357
-4.952 -0.0093424
-4.95 -0.009349
-4.948 -0.0093556
-4.946 -0.0093622
-4.944 -0.0093689
-4.942 -0.0093755
-4.94 -0.0093821
-4.938 -0.0093888
-4.936 -0.0093955
-4.934 -0.0094021
-4.932 -0.0094088
-4.93 -0.0094155
-4.928 -0.0094222
-4.926 -0.0094289
-4.924 -0.0094356
-4.922 -0.0094423
-4.92 -0.009449
-4.918 -0.0094557
-4.916 -0.0094624
-4.914 -0.0094692
-4.912 -0.0094759
-4.91 -0.0094826
-4.908 -0.0094894
-4.906 -0.0094962
-4.904 -0.0095029
-4.902 -0.0095097
-4.9 -0.0095165
-4.898 -0.0095233
-4.896 -0.0095301
-4.894 -0.0095369
-4.892 -0.0095437
-4.89 -0.0095505
-4.888 -0.0095573
-4.886 -0.0095641
-4.884 -0.009571
-4.882 -0.0095778
-4.88 -0.0095847
-4.878 -0.0095915
-4.876 -0.0095984
-4.874 -0.0096052
-4.872 -0.0096121
-4.87 -0.009619
-4.868 -0.0096259
-4.866 -0.0096328
-4.864 -0.0096397
-4.862 -0.0096466
-4.86 -0.0096535
-4.858 -0.0096604
-4.856 -0.0096674
-4.854 -0.0096743
-4.852 -0.0096812
-4.85 -0.0096882
-4.848 -0.0096951
-4.846 -0.0097021
-4.844 -0.0097091
-4.842 -0.0097161
-4.84 -0.009723
-4.838 -0.00973
-4.836 -0.009737
-4.834 -0.009744
-4.832 -0.009751
-4.83 -0.0097581
-4.828 -0.0097651
-4.826 -0.0097721
-4.824 -0.0097792
-4.822 -0.0097862
-4.82 -0.0097933
-4.818 -0.0098003
-4.816 -0.0098074
-4.814 -0.0098145
-4.812 -0.0098216
-4.81 -0.0098286
-4.808 -0.0098357
-4.806 -0.0098428
-4.804 -0.00985
-4.802 -0.0098571
-4.8 -0.0098642
-4.798 -0.0098713
-4.796 -0.0098785
-4.794 -0.0098856
-4.792 -0.0098928
-4.79 -0.0098999
-4.788 -0.0099071
-4.786 -0.0099143
-4.784 -0.0099214
-4.782 -0.0099286
-4.78 -0.0099358
-4.778 -0.009943
-4.776 -0.0099502
-4.774 -0.0099575
-4.772 -0.0099647
-4.77 -0.0099719
-4.768 -0.0099792
-4.766 -0.0099864
-4.764 -0.0099937
-4.762 -0.010001
-4.76 -0.010008
-4.758 -0.010015
-4.756 -0.010023
-4.754 -0.01003
-4.752 -0.010037
-4.7499 -0.010045
-4.7479 -0.010052
-4.7459 -0.010059
-4.7439 -0.010067
-4.7419 -0.010074
-4.7399 -0.010081
-4.7379 -0.010089
-4.7359 -0.010096
-4.7339 -0.010103
-4.7319 -0.010111
-4.7299 -0.010118
-4.7279 -0.010125
-4.7259 -0.010133
-4.7239 -0.01014
-4.7219 -0.010148
-4.7199 -0.010155
-4.7179 -0.010163
-4.7159 -0.01017
-4.7139 -0.010177
-4.7119 -0.010185
-4.7099 -0.010192
-4.7079 -0.0102
-4.7059 -0.010207
-4.7039 -0.010215
-4.7019 -0.010222
-4.6999 -0.01023
-4.6979 -0.010237
-4.6959 -0.010245
-4.6939 -0.010252
-4.6919 -0.01026
-4.6899 -0.010267
-4.6879 -0.010275
-4.6859 -0.010282
-4.6839 -0.01029
-4.6819 -0.010297
-4.6799 -0.010305
-4.6779 -0.010313
-4.6759 -0.01032
-4.6739 -0.010328
-4.6719 -0.010335
-4.6699 -0.010343
-4.6679 -0.01035
-4.6659 -0.010358
-4.6639 -0.010366
-4.6619 -0.010373
-4.6599 -0.010381
-4.6579 -0.010389
-4.6559 -0.010396
-4.6539 -0.010404
-4.6519 -0.010412
-4.6499 -0.010419
-4.6479 -0.010427
-4.6459 -0.010435
-4.6439 -0.010442
-4.6419 -0.01045
-4.6399 -0.010458
-4.6379 -0.010466
-4.6359 -0.010473
-4.6339 -0.010481
-4.6319 -0.010489
-4.6299 -0.010497
-4.6279 -0.010504
-4.6259 -0.010512
-4.6239 -0.01052
-4.6219 -0.010528
-4.6199 -0.010535
-4.6179 -0.010543
-4.6159 -0.010551
-4.6139 -0.010559
-4.6119 -0.010567
-4.6099 -0.010575
-4.6079 -0.010582
-4.6059 -0.01059
-4.6039 -0.010598
-4.6019 -0.010606
-4.5999 -0.010614
-4.5979 -0.010622
-4.5959 -0.01063
-4.5939 -0.010637
-4.5919 -0.010645
-4.5899 -0.010653
-4.5879 -0.010661
-4.5859 -0.010669
-4.5839 -0.010677
-4.5819 -0.010685
-4.5799 -0.010693
-4.5779 -0.010701
-4.5759 -0.010709
-4.5739 -0.010717
-4.5719 -0.010725
-4.5699 -0.010733
-4.5679 -0.010741
-4.5659 -0.010749
-4.5639 -0.010757
-4.5619 -0.010765
-4.5599 -0.010773
-4.5579 -0.010781
-4.5559 -0.010789
-4.5539 -0.010797
-4.5519 -0.010805
-4.5499 -0.010813
-4.5479 -0.010821
-4.5459 -0.010829
-4.5439 -0.010838
-4.5419 -0.010846
-4.5399 -0.010854
-4.5379 -0.010862
-4.5359 -0.01087
-4.5339 -0.010878
-4.5319 -0.010886
-4.5299 -0.010894
-4.5279 -0.010903
-4.5259 -0.010911
-4.5239 -0.010919
-4.5219 -0.010927
-4.5199 -0.010935
-4.5179 -0.010944
-4.5159 -0.010952
-4.5139 -0.01096
-4.5119 -0.010968
-4.5099 -0.010977
-4.5079 -0.010985
-4.5059 -0.010993
-4.5039 -0.011001
-4.5019 -0.01101
-4.4999 -0.011018
-4.4979 -0.011026
-4.4959 -0.011034
-4.4939 -0.011043
-4.4919 -0.011051
-4.4899 -0.011059
-4.4879 -0.011068
-4.4859 -0.011076
-4.4839 -0.011084
-4.4819 -0.011093
-4.4799 -0.011101
-4.4779 -0.011109
-4.4759 -0.011118
-4.4739 -0.011126
-4.4719 -0.011135
-4.4699 -0.011143
-4.4679 -0.011151
-4.4659 -0.01116
-4.4639 -0.011168
-4.4619 -0.011177
-4.4599 -0.011185
-4.4579 -0.011194
-4.4559 -0.011202
-4.4539 -0.011211
-4.4519 -0.011219
-4.4499 -0.011228
-4.4479 -0.011236
-4.4459 -0.011245
-4.4439 -0.011253
-4.4419 -0.011262
-4.4399 -0.01127
-4.4379 -0.011279
-4.4359 -0.011287
-4.4339 -0.011296
-4.4319 -0.011304
-4.4299 -0.011313
-4.4279 -0.011322
-4.4259 -0.01133
-4.4239 -0.011339
-4.4219 -0.011347
-4.4199 -0.011356
-4.4179 -0.011365
-4.4159 -0.011373
-4.4139 -0.011382
-4.4119 -0.011391
-4.4099 -0.011399
-4.4079 -0.011408
-4.4059 -0.011417
-4.4039 -0.011425
-4.4019 -0.011434
-4.3999 -0.011443
-4.3979 -0.011451
-4.3959 -0.01146
-4.3939 -0.011469
-4.3919 -0.011478
-4.3899 -0.011486
-4.3879 -0.011495
-4.3859 -0.011504
-4.3839 -0.011513
-4.3819 -0.011522
-4.3799 -0.01153
-4.3779 -0.011539
-4.3759 -0.011548
-4.3739 -0.011557
-4.3719 -0.011566
-4.3699 -0.011575
-4.3679 -0.011583
-4.3659 -0.011592
-4.3639 -0.011601
-4.3619 -0.01161
-4.3599 -0.011619
-4.3579 -0.011628
-4.3559 -0.011637
-4.3539 -0.011646
-4.3519 -0.011655
-4.3499 -0.011663
-4.3479 -0.011672
-4.3459 -0.011681
-4.3439 -0.01169
-4.3419 -0.011699
-4.3399 -0.011708
-4.3379 -0.011717
-4.3359 -0.011726
-4.3339 -0.011735
-4.3319 -0.011744
-4.3299 -0.011753
-4.3279 -0.011762
-4.3259 -0.011771
-4.3239 -0.01178
-4.3219 -0.011789
-4.3199 -0.011799
-4.3179 -0.011808
-4.3159 -0.011817
-4.3139 -0.011826
-4.3119 -0.011835
-4.3099 -0.011844
-4.3079 -0.011853
-4.3059 -0.011862
-4.3039 -0.011871
-4.3019 -0.011881
-4.2999 -0.01189
-4.2979 -0.011899
-4.2959 -0.011908
-4.2939 -0.011917
-4.2919 -0.011927
-4.2899 -0.011936
-4.2879 -0.011945
-4.2859 -0.011954
-4.2839 -0.011963
-4.2819 -0.011973
-4.2799 -0.011982
-4.2779 -0.011991
-4.2759 -0.012
-4.2739 -0.01201
-4.2719 -0.012019
-4.2699 -0.012028
-4.2679 -0.012038
-4.2659 -0.012047
-4.2639 -0.012056
-4.2619 -0.012066
-4.2599 -0.012075
-4.2579 -0.012084
-4.2559 -0.012094
-4.2539 -0.012103
-4.2519 -0.012112
-4.2498 -0.012122
-4.2478 -0.012131
-4.2458 -0.012141
-4.2438 -0.01215
-4.2418 -0.01216
-4.2398 -0.012169
-4.2378 -0.012178
-4.2358 -0.012188
-4.2338 -0.012197
-4.2318 -0.012207
-4.2298 -0.012216
-4.2278 -0.012226
-4.2258 -0.012235
-4.2238 -0.012245
-4.2218 -0.012254
-4.2198 -0.012264
-4.2178 -0.012274
-4.2158 -0.012283
-4.2138 -0.012293
-4.2118 -0.012302
-4.2098 -0.012312
-4.2078 -0.012321
-4.2058 -0.012331
-4.2038 -0.012341
-4.2018 -0.01235
-4.1998 -0.01236
-4.1978 -0.01237
-4.1958 -0.012379
-4.1938 -0.012389
-4.1918 -0.012399
-4.1898 -0.012408
-4.1878 -0.012418
-4.1858 -0.012428
-4.1838 -0.012437
-4.1818 -0.012447
-4.1798 -0.012457
-4.1778 -0.012467
-4.1758 -0.012476
-4.1738 -0.012486
-4.1718 -0.012496
-4.1698 -0.012506
-4.1678 -0.012515
-4.1658 -0.012525
-4.1638 -0.012535
-4.1618 -0.012545
-4.1598 -0.012555
-4.1578 -0.012565
-4.1558 -0.012574
-4.1538 -0.012584
-4.1518 -0.012594
-4.1498 -0.012604
-4.1478 -0.012614
-4.1458 -0.012624
-4.1438 -0.012634
-4.1418 -0.012644
-4.1398 -0.012654
-4.1378 -0.012664
-4.1358 -0.012674
-4.1338 -0.012684
-4.1318 -0.012694
-4.1298 -0.012703
-4.1278 -0.012713
-4.1258 -0.012723
-4.1238 -0.012733
-4.1218 -0.012744
-4.1198 -0.012754
-4.1178 -0.012764
-4.1158 -0.012774
-4.1138 -0.012784
-4.1118 -0.012794
-4.1098 -0.012804
-4.1078 -0.012814
-4.1058 -0.012824
-4.1038 -0.012834
-4.1018 -0.012844
-4.0998 -0.012854
-4.0978 -0.012865
-4.0958 -0.012875
-4.0938 -0.012885
-4.0918 -0.012895
-4.0898 -0.012905
-4.0878 -0.012915
-4.0858 -0.012926
-4.0838 -0.012936
-4.0818 -0.012946
-4.0798 -0.012956
-4.0778 -0.012967
-4.0758 -0.012977
-4.0738 -0.012987
-4.0718 -0.012997
-4.0698 -0.013008
-4.0678 -0.013018
-4.0658 -0.013028
-4.0638 -0.013039
-4.0618 -0.013049
-4.0598 -0.013059
-4.0578 -0.01307
-4.0558 -0.01308
-4.0538 -0.01309
-4.0518 -0.013101
-4.0498 -0.013111
-4.0478 -0.013122
-4.0458 -0.013132
-4.0438 -0.013142
-4.0418 -0.013153
-4.0398 -0.013163
-4.0378 -0.013174
-4.0358 -0.013184
-4.0338 -0.013195
-4.0318 -0.013205
-4.0298 -0.013216
-4.0278 -0.013226
-4.0258 -0.013237
-4.0238 -0.013247
-4.0218 -0.013258
-4.0198 -0.013268
-4.0178 -0.013279
-4.0158 -0.013289
-4.0138 -0.0133
-4.0118 -0.013311
-4.0098 -0.013321
-4.0078 -0.013332
-4.0058 -0.013342
-4.0038 -0.013353
-4.0018 -0.013364
-3.9998 -0.013374
-3.9978 -0.013385
-3.9958 -0.013396
-3.9938 -0.013406
-3.9918 -0.013417
-3.9898 -0.013428
-3.9878 -0.013439
-3.9858 -0.013449
-3.9838 -0.01346
-3.9818 -0.013471
-3.9798 -0.013482
-3.9778 -0.013492
-3.9758 -0.013503
-3.9738 -0.013514
-3.9718 -0.013525
-3.9698 -0.013535
-3.9678 -0.013546
-3.9658 -0.013557
-3.9638 -0.013568
-3.9618 -0.013579
-3.9598 -0.01359
-3.9578 -0.013601
-3.9558 -0.013611
-3.9538 -0.013622
-3.9518 -0.013633
-3.9498 -0.013644
-3.9478 -0.013655
-3.9458 -0.013666
-3.9438 -0.013677
-3.9418 -0.013688
-3.9398 -0.013699
-3.9378 -0.01371
-3.9358 -0.013721
-3.9338 -0.013732
-3.9318 -0.013743
-3.9298 -0.013754
-3.9278 -0.013765
-3.9258 -0.013776
-3.9238 -0.013787
-3.9218 -0.013798
-3.9198 -0.013809
-3.9178 -0.01382
-3.9158 -0.013832
-3.9138 -0.013843
-3.9118 -0.013854
-3.9098 -0.013865
-3.9078 -0.013876
-3.9058 -0.013887
-3.9038 -0.013898
-3.9018 -0.01391
-3.8998 -0.013921
-3.8978 -0.013932
-3.8958 -0.013943
-3.8938 -0.013954
-3.8918 -0.013966
-3.8898 -0.013977
-3.8878 -0.013988
-3.8858 -0.013999
-3.8838 -0.014011
-3.8818 -0.014022
-3.8798 -0.014033
-3.8778 -0.014045
-3.8758 -0.014056
-3.8738 -0.014067
-3.8718 -0.014079
-3.8698 -0.01409
-3.8678 -0.014101
-3.8658 -0.014113
-3.8638 -0.014124
-3.8618 -0.014136
-3.8598 -0.014147
-3.8578 -0.014158
-3.8558 -0.01417
-3.8538 -0.014181
-3.8518 -0.014193
-3.8498 -0.014204
-3.8478 -0.014216
-3.8458 -0.014227
-3.8438 -0.014239
-3.8418 -0.01425
-3.8398 -0.014262
-3.8378 -0.014273
-3.8358 -0.014285
-3.8338 -0.014296
-3.8318 -0.014308
-3.8298 -0.014319
-3.8278 -0.014331
-3.8258 -0.014343
-3.8238 -0.014354
-3.8218 -0.014366
-3.8198 -0.014378
-3.8178 -0.014389
-3.8158 -0.014401
-3.8138 -0.014412
-3.8118 -0.014424
-3.8098 -0.014436
-3.8078 -0.014448
-3.8058 -0.014459
-3.8038 -0.014471
-3.8018 -0.014483
-3.7998 -0.014494
-3.7978 -0.014506
-3.7958 -0.014518
-3.7938 -0.01453
-3.7918 -0.014542
-3.7898 -0.014553
-3.7878 -0.014565
-3.7858 -0.014577
-3.7838 -0.014589
-3.7818 -0.014601
-3.7798 -0.014613
-3.7778 -0.014624
-3.7758 -0.014636
-3.7738 -0.014648
-3.7718 -0.01466
-3.7698 -0.014672
-3.7678 -0.014684
-3.7658 -0.014696
-3.7638 -0.014708
-3.7618 -0.01472
-3.7598 -0.014732
-3.7578 -0.014744
-3.7558 -0.014756
-3.7538 -0.014768
-3.7518 -0.01478
-3.7497 -0.014792
-3.7477 -0.014804
-3.7457 -0.014816
-3.7437 -0.014828
-3.7417 -0.01484
-3.7397 -0.014852
-3.7377 -0.014864
-3.7357 -0.014876
-3.7337 -0.014888
-3.7317 -0.014901
-3.7297 -0.014913
-3.7277 -0.014925
-3.7257 -0.014937
-3.7237 -0.014949
-3.7217 -0.014961
-3.7197 -0.014974
-3.7177 -0.014986
-3.7157 -0.014998
-3.7137 -0.01501
-3.7117 -0.015023
-3.7097 -0.015035
-3.7077 -0.015047
-3.7057 -0.015059
-3.7037 -0.015072
-3.7017 -0.015084
-3.6997 -0.015096
-3.6977 -0.015109
-3.6957 -0.015121
-3.6937 -0.015133
-3.6917 -0.015146
-3.6897 -0.015158
-3.6877 -0.01517
-3.6857 -0.015183
-3.6837 -0.015195
-3.6817 -0.015208
-3.6797 -0.01522
-3.6777 -0.015232
-3.6757 -0.015245
-3.6737 -0.015257
-3.6717 -0.01527
-3.6697 -0.015282
-3.6677 -0.015295
-3.6657 -0.015307
-3.6637 -0.01532
-3.6617 -0.015332
-3.6597 -0.015345
-3.6577 -0.015357
-3.6557 -0.01537
-3.6537 -0.015383
-3.6517 -0.015395
-3.6497 -0.015408
-3.6477 -0.01542
-3.6457 -0.015433
-3.6437 -0.015446
-3.6417 -0.015458
-3.6397 -0.015471
-3.6377 -0.015484
-3.6357 -0.015496
-3.6337 -0.015509
-3.6317 -0.015522
-3.6297 -0.015534
-3.6277 -0.015547
-3.6257 -0.01556
-3.6237 -0.015573
-3.6217 -0.015585
-3.6197 -0.015598
-3.6177 -0.015611
-3.6157 -0.015624
-3.6137 -0.015636
-3.6117 -0.015649
-3.6097 -0.015662
-3.6077 -0.015675
-3.6057 -0.015688
-3.6037 -0.015701
-3.6017 -0.015714
-3.5997 -0.015726
-3.5977 -0.015739
-3.5957 -0.015752
-3.5937 -0.015765
-3.5917 -0.015778
-3.5897 -0.015791
-3.5877 -0.015804
-3.5857 -0.015817
-3.5837 -0.01583
-3.5817 -0.015843
-3.5797 -0.015856
-3.5777 -0.015869
-3.5757 -0.015882
-3.5737 -0.015895
-3.5717 -0.015908
-3.5697 -0.015921
-3.5677 -0.015934
-3.5657 -0.015947
-3.5637 -0.01596
-3.5617 -0.015973
-3.5597 -0.015986
-3.5577 -0.016
-3.5557 -0.016013
-3.5537 -0.016026
-3.5517 -0.016039
-3.5497 -0.016052
-3.5477 -0.016065
-3.5457 -0.016079
-3.5437 -0.016092
-3.5417 -0.016105
-3.5397 -0.016118
-3.5377 -0.016131
-3.5357 -0.016145
-3.5337 -0.016158
-3.5317 -0.016171
-3.5297 -0.016185
-3.5277 -0.016198
-3.5257 -0.016211
-3.5237 -0.016224
-3.5217 -0.016238
-3.5197 -0.016251
-3.5177 -0.016264
-3.5157 -0.016278
-3.5137 -0.016291
-3.5117 -0.016305
-3.5097 -0.016318
-3.5077 -0.016331
-3.5057 -0.016345
-3.5037 -0.016358
-3.5017 -0.016372
-3.4997 -0.016385
-3.4977 -0.016399
-3.4957 -0.016412
-3.4937 -0.016425
-3.4917 -0.016439
-3.4897 -0.016452
-3.4877 -0.016466
-3.4857 -0.01648
-3.4837 -0.016493
-3.4817 -0.016507
-3.4797 -0.01652
-3.4777 -0.016534
-3.4757 -0.016547
-3.4737 -0.016561
-3.4717 -0.016575
-3.4697 -0.016588
-3.4677 -0.016602
-3.4657 -0.016615
-3.4637 -0.016629
-3.4617 -0.016643
-3.4597 -0.016656
-3.4577 -0.01667
-3.4557 -0.016684
-3.4537 -0.016697
-3.4517 -0.016711
-3.4497 -0.016725
-3.4477 -0.016739
-3.4457 -0.016752
-3.4437 -0.016766
-3.4417 -0.01678
-3.4397 -0.016794
-3.4377 -0.016807
-3.4357 -0.016821
-3.4337 -0.016835
-3.4317 -0.016849
-3.4297 -0.016863
-3.4277 -0.016877
-3.4257 -0.01689
-3.4237 -0.016904
-3.4217 -0.016918
-3.4197 -0.016932
-3.4177 -0.016946
-3.4157 -0.01696
-3.4137 -0.016974
-3.4117 -0.016988
-3.4097 -0.017002
-3.4077 -0.017016
-3.4057 -0.01703
-3.4037 -0.017044
-3.4017 -0.017057
-3.3997 -0.017071
-3.3977 -0.017085
-3.3957 -0.0171
-3.3937 -0.017114
-3.3917 -0.017128
-3.3897 -0.017142
-3.3877 -0.017156
-3.3857 -0.01717
-3.3837 -0.017184
-3.3817 -0.017198
-3.3797 -0.017212
-3.3777 -0.017226
-3.3757 -0.01724
-3.3737 -0.017254
-3.3717 -0.017268
-3.3697 -0.017283
-3.3677 -0.017297
-3.3657 -0.017311
-3.3637 -0.017325
-3.3617 -0.017339
-3.3597 -0.017354
-3.3577 -0.017368
-3.3557 -0.017382
-3.3537 -0.017396
-3.3517 -0.01741
-3.3497 -0.017425
-3.3477 -0.017439
-3.3457 -0.017453
-3.3437 -0.017468
-3.3417 -0.017482
-3.3397 -0.017496
-3.3377 -0.01751
-3.3357 -0.017525
-3.3337 -0.017539
-3.3317 -0.017553
-3.3297 -0.017568
-3.3277 -0.017582
-3.3257 -0.017597
-3.3237 -0.017611
-3.3217 -0.017625
-3.3197 -0.01764
-3.3177 -0.017654
-3.3157 -0.017669
-3.3137 -0.017683
-3.3117 -0.017697
-3.3097 -0.017712
-3.3077 -0.017726
-3.3057 -0.017741
-3.3037 -0.017755
-3.3017 -0.01777
-3.2997 -0.017784
-3.2977 -0.017799
-3.2957 -0.017813
-3.2937 -0.017828
-3.2917 -0.017842
-3.2897 -0.017857
-3.2877 -0.017871
-3.2857 -0.017886
-3.2837 -0.017901
-3.2817 -0.017915
-3.2797 -0.01793
-3.2777 -0.017944
-3.2757 -0.017959
-3.2737 -0.017974
-3.2717 -0.017988
-3.2697 -0.018003
-3.2677 -0.018018
-3.2657 -0.018032
-3.2637 -0.018047
-3.2617 -0.018062
-3.2597 -0.018076
-3.2577 -0.018091
-3.2557 -0.018106
-3.2537 -0.01812
-3.2517 -0.018135
-3.2496 -0.01815
-3.2476 -0.018165
-3.2456 -0.018179
-3.2436 -0.018194
-3.2416 -0.018209
-3.2396 -0.018224
-3.2376 -0.018238
-3.2356 -0.018253
-3.2336 -0.018268
-3.2316 -0.018283
-3.2296 -0.018298
-3.2276 -0.018312
-3.2256 -0.018327
-3.2236 -0.018342
-3.2216 -0.018357
-3.2196 -0.018372
-3.2176 -0.018387
-3.2156 -0.018402
-3.2136 -0.018416
-3.2116 -0.018431
-3.2096 -0.018446
-3.2076 -0.018461
-3.2056 -0.018476
-3.2036 -0.018491
-3.2016 -0.018506
-3.1996 -0.018521
-3.1976 -0.018536
-3.1956 -0.018551
-3.1936 -0.018566
-3.1916 -0.018581
-3.1896 -0.018596
-3.1876 -0.018611
-3.1856 -0.018626
-3.1836 -0.018641
-3.1816 -0.018656
-3.1796 -0.018671
-3.1776 -0.018686
-3.1756 -0.018701
-3.1736 -0.018716
-3.1716 -0.018731
-3.1696 -0.018746
-3.1676 -0.018761
-3.1656 -0.018776
-3.1636 -0.018791
-3.1616 -0.018806
-3.1596 -0.018821
-3.1576 -0.018836
-3.1556 -0.018851
-3.1536 -0.018867
-3.1516 -0.018882
-3.1496 -0.018897
-3.1476 -0.018912
-3.1456 -0.018927
-3.1436 -0.018942
-3.1416 -0.018957
-3.1396 -0.018972
-3.1376 -0.018988
-3.1356 -0.019003
-3.1336 -0.019018
-3.1316 -0.019033
-3.1296 -0.019048
-3.1276 -0.019064
-3.1256 -0.019079
-3.1236 -0.019094
-3.1216 -0.019109
-3.1196 -0.019124
-3.1176 -0.01914
-3.1156 -0.019155
-3.1136 -0.01917
-3.1116 -0.019185
-3.1096 -0.019201
-3.1076 -0.019216
-3.1056 -0.019231
-3.1036 -0.019246
-3.1016 -0.019262
-3.0996 -0.019277
-3.0976 -0.019292
-3.0956 -0.019308
-3.0936 -0.019323
-3.0916 -0.019338
-3.0896 -0.019353
-3.0876 -0.019369
-3.0856 -0.019384
-3.0836 -0.019399
-3.0816 -0.019415
-3.0796 -0.01943
-3.0776 -0.019445
-3.0756 -0.019461
-3.0736 -0.019476
-3.0716 -0.019491
-3.0696 -0.019507
-3.0676 -0.019522
-3.0656 -0.019537
-3.0636 -0.019553
-3.0616 -0.019568
-3.0596 -0.019584
-3.0576 -0.019599
-3.0556 -0.019614
-3.0536 -0.01963
-3.0516 -0.019645
-3.0496 -0.01966
-3.0476 -0.019676
-3.0456 -0.019691
-3.0436 -0.019707
-3.0416 -0.019722
-3.0396 -0.019738
-3.0376 -0.019753
-3.0356 -0.019768
-3.0336 -0.019784
-3.0316 -0.019799
-3.0296 -0.019815
-3.0276 -0.01983
-3.0256 -0.019845
-3.0236 -0.019861
-3.0216 -0.019876
-3.0196 -0.019892
-3.0176 -0.019907
-3.0156 -0.019923
-3.0136 -0.019938
-3.0116 -0.019954
-3.0096 -0.019969
-3.0076 -0.019985
-3.0056 -0.02
-3.0036 -0.020015
-3.0016 -0.020031
-2.9996 -0.020046
-2.9976 -0.020062
-2.9956 -0.020077
-2.9936 -0.020093
-2.9916 -0.020108
-2.9896 -0.020124
-2.9876 -0.020139
-2.9856 -0.020155
-2.9836 -0.02017
-2.9816 -0.020186
-2.9796 -0.020201
-2.9776 -0.020217
-2.9756 -0.020232
-2.9736 -0.020248
-2.9716 -0.020263
-2.9696 -0.020278
-2.9676 -0.020294
-2.9656 -0.020309
-2.9636 -0.020325
-2.9616 -0.02034
-2.9596 -0.020356
-2.9576 -0.020371
-2.9556 -0.020387
-2.9536 -0.020402
-2.9516 -0.020418
-2.9496 -0.020433
-2.9476 -0.020449
-2.9456 -0.020464
-2.9436 -0.02048
-2.9416 -0.020495
-2.9396 -0.020511
-2.9376 -0.020526
-2.9356 -0.020542
-2.9336 -0.020557
-2.9316 -0.020573
-2.9296 -0.020588
-2.9276 -0.020604
-2.9256 -0.020619
-2.9236 -0.020634
-2.9216 -0.02065
-2.9196 -0.020665
-2.9176 -0.020681
-2.9156 -0.020696
-2.9136 -0.020712
-2.9116 -0.020727
-2.9096 -0.020743
-2.9076 -0.020758
-2.9056 -0.020774
-2.9036 -0.020789
-2.9016 -0.020804
-2.8996 -0.02082
-2.8976 -0.020835
-2.8956 -0.020851
-2.8936 -0.020866
-2.8916 -0.020882
-2.8896 -0.020897
-2.8876 -0.020912
-2.8856 -0.020928
-2.8836 -0.020943
-2.8816 -0.020959
-2.8796 -0.020974
-2.8776 -0.020989
-2.8756 -0.021005
-2.8736 -0.02102
-2.8716 -0.021035
-2.8696 -0.021051
-2.8676 -0.021066
-2.8656 -0.021082
-2.8636 -0.021097
-2.8616 -0.021112
-2.8596 -0.021128
-2.8576 -0.021143
-2.8556 -0.021158
-2.8536 -0.021174
-2.8516 -0.021189
-2.8496 -0.021204
-2.8476 -0.021219
-2.8456 -0.021235
-2.8436 -0.02125
-2.8416 -0.021265
-2.8396 -0.021281
-2.8376 -0.021296
-2.8356 -0.021311
-2.8336 -0.021326
-2.8316 -0.021342
-2.8296 -0.021357
-2.8276 -0.021372
-2.8256 -0.021387
-2.8236 -0.021402
-2.8216 -0.021418
-2.8196 -0.021433
-2.8176 -0.021448
-2.8156 -0.021463
-2.8136 -0.021478
-2.8116 -0.021494
-2.8096 -0.021509
-2.8076 -0.021524
-2.8056 -0.021539
-2.8036 -0.021554
-2.8016 -0.021569
-2.7996 -0.021584
-2.7976 -0.021599
-2.7956 -0.021614
-2.7936 -0.021629
-2.7916 -0.021644
-2.7896 -0.021659
-2.7876 -0.021674
-2.7856 -0.02169
-2.7836 -0.021705
-2.7816 -0.021719
-2.7796 -0.021734
-2.7776 -0.021749
-2.7756 -0.021764
-2.7736 -0.021779
-2.7716 -0.021794
-2.7696 -0.021809
-2.7676 -0.021824
-2.7656 -0.021839
-2.7636 -0.021854
-2.7616 -0.021869
-2.7596 -0.021883
-2.7576 -0.021898
-2.7556 -0.021913
-2.7536 -0.021928
-2.7516 -0.021943
-2.7495 -0.021957
-2.7475 -0.021972
-2.7455 -0.021987
-2.7435 -0.022002
-2.7415 -0.022016
-2.7395 -0.022031
-2.7375 -0.022046
-2.7355 -0.02206
-2.7335 -0.022075
-2.7315 -0.02209
-2.7295 -0.022104
-2.7275 -0.022119
-2.7255 -0.022133
-2.7235 -0.022148
-2.7215 -0.022162
-2.7195 -0.022177
-2.7175 -0.022191
-2.7155 -0.022206
-2.7135 -0.02222
-2.7115 -0.022235
-2.7095 -0.022249
-2.7075 -0.022264
-2.7055 -0.022278
-2.7035 -0.022292
-2.7015 -0.022307
-2.6995 -0.022321
-2.6975 -0.022335
-2.6955 -0.022349
-2.6935 -0.022364
-2.6915 -0.022378
-2.6895 -0.022392
-2.6875 -0.022406
-2.6855 -0.02242
-2.6835 -0.022435
-2.6815 -0.022449
-2.6795 -0.022463
-2.6775 -0.022477
-2.6755 -0.022491
-2.6735 -0.022505
-2.6715 -0.022519
-2.6695 -0.022533
-2.6675 -0.022547
-2.6655 -0.022561
-2.6635 -0.022575
-2.6615 -0.022589
-2.6595 -0.022602
-2.6575 -0.022616
-2.6555 -0.02263
-2.6535 -0.022644
-2.6515 -0.022658
-2.6495 -0.022671
-2.6475 -0.022685
-2.6455 -0.022699
-2.6435 -0.022712
-2.6415 -0.022726
-2.6395 -0.022739
-2.6375 -0.022753
-2.6355 -0.022766
-2.6335 -0.02278
-2.6315 -0.022793
-2.6295 -0.022807
-2.6275 -0.02282
-2.6255 -0.022834
-2.6235 -0.022847
-2.6215 -0.02286
-2.6195 -0.022873
-2.6175 -0.022887
-2.6155 -0.0229
-2.6135 -0.022913
-2.6115 -0.022926
-2.6095 -0.022939
-2.6075 -0.022952
-2.6055 -0.022965
-2.6035 -0.022978
-2.6015 -0.022991
-2.5995 -0.023004
-2.5975 -0.023017
-2.5955 -0.02303
-2.5935 -0.023043
-2.5915 -0.023056
-2.5895 -0.023068
-2.5875 -0.023081
-2.5855 -0.023094
-2.5835 -0.023106
-2.5815 -0.023119
-2.5795 -0.023132
-2.5775 -0.023144
-2.5755 -0.023157
-2.5735 -0.023169
-2.5715 -0.023181
-2.5695 -0.023194
-2.5675 -0.023206
-2.5655 -0.023218
-2.5635 -0.023231
-2.5615 -0.023243
-2.5595 -0.023255
-2.5575 -0.023267
-2.5555 -0.023279
-2.5535 -0.023291
-2.5515 -0.023303
-2.5495 -0.023315
-2.5475 -0.023327
-2.5455 -0.023339
-2.5435 -0.023351
-2.5415 -0.023363
-2.5395 -0.023374
-2.5375 -0.023386
-2.5355 -0.023398
-2.5335 -0.023409
-2.5315 -0.023421
-2.5295 -0.023432
-2.5275 -0.023444
-2.5255 -0.023455
-2.5235 -0.023466
-2.5215 -0.023478
-2.5195 -0.023489
-2.5175 -0.0235
-2.5155 -0.023511
-2.5135 -0.023522
-2.5115 -0.023534
-2.5095 -0.023544
-2.5075 -0.023555
-2.5055 -0.023566
-2.5035 -0.023577
-2.5015 -0.023588
-2.4995 -0.023599
-2.4975 -0.023609
-2.4955 -0.02362
-2.4935 -0.023631
-2.4915 -0.023641
-2.4895 -0.023651
-2.4875 -0.023662
-2.4855 -0.023672
-2.4835 -0.023682
-2.4815 -0.023693
-2.4795 -0.023703
-2.4775 -0.023713
-2.4755 -0.023723
-2.4735 -0.023733
-2.4715 -0.023743
-2.4695 -0.023753
-2.4675 -0.023763
-2.4655 -0.023772
-2.4635 -0.023782
-2.4615 -0.023792
-2.4595 -0.023801
-2.4575 -0.023811
-2.4555 -0.02382
-2.4535 -0.023829
-2.4515 -0.023839
-2.4495 -0.023848
-2.4475 -0.023857
-2.4455 -0.023866
-2.4435 -0.023875
-2.4415 -0.023884
-2.4395 -0.023893
-2.4375 -0.023902
-2.4355 -0.023911
-2.4335 -0.023919
-2.4315 -0.023928
-2.4295 -0.023936
-2.4275 -0.023945
-2.4255 -0.023953
-2.4235 -0.023962
-2.4215 -0.02397
-2.4195 -0.023978
-2.4175 -0.023986
-2.4155 -0.023994
-2.4135 -0.024002
-2.4115 -0.02401
-2.4095 -0.024018
-2.4075 -0.024025
-2.4055 -0.024033
-2.4035 -0.024041
-2.4015 -0.024048
-2.3995 -0.024056
-2.3975 -0.024063
-2.3955 -0.02407
-2.3935 -0.024077
-2.3915 -0.024084
-2.3895 -0.024091
-2.3875 -0.024098
-2.3855 -0.024105
-2.3835 -0.024112
-2.3815 -0.024118
-2.3795 -0.024125
-2.3775 -0.024131
-2.3755 -0.024138
-2.3735 -0.024144
-2.3715 -0.02415
-2.3695 -0.024156
-2.3675 -0.024162
-2.3655 -0.024168
-2.3635 -0.024174
-2.3615 -0.02418
-2.3595 -0.024186
-2.3575 -0.024191
-2.3555 -0.024197
-2.3535 -0.024202
-2.3515 -0.024207
-2.3495 -0.024213
-2.3475 -0.024218
-2.3455 -0.024223
-2.3435 -0.024227
-2.3415 -0.024232
-2.3395 -0.024237
-2.3375 -0.024242
-2.3355 -0.024246
-2.3335 -0.02425
-2.3315 -0.024255
-2.3295 -0.024259
-2.3275 -0.024263
-2.3255 -0.024267
-2.3235 -0.024271
-2.3215 -0.024275
-2.3195 -0.024278
-2.3175 -0.024282
-2.3155 -0.024285
-2.3135 -0.024289
-2.3115 -0.024292
-2.3095 -0.024295
-2.3075 -0.024298
-2.3055 -0.024301
-2.3035 -0.024303
-2.3015 -0.024306
-2.2995 -0.024309
-2.2975 -0.024311
-2.2955 -0.024313
-2.2935 -0.024316
-2.2915 -0.024318
-2.2895 -0.02432
-2.2875 -0.024321
-2.2855 -0.024323
-2.2835 -0.024325
-2.2815 -0.024326
-2.2795 -0.024327
-2.2775 -0.024329
-2.2755 -0.02433
-2.2735 -0.024331
-2.2715 -0.024332
-2.2695 -0.024332
-2.2675 -0.024333
-2.2655 -0.024333
-2.2635 -0.024334
-2.2615 -0.024334
-2.2595 -0.024334
-2.2575 -0.024334
-2.2555 -0.024333
-2.2535 -0.024333
-2.2515 -0.024333
-2.2494 -0.024332
-2.2474 -0.024331
-2.2454 -0.02433
-2.2434 -0.024329
-2.2414 -0.024328
-2.2394 -0.024327
-2.2374 -0.024325
-2.2354 -0.024324
-2.2334 -0.024322
-2.2314 -0.02432
-2.2294 -0.024318
-2.2274 -0.024316
-2.2254 -0.024313
-2.2234 -0.024311
-2.2214 -0.024308
-2.2194 -0.024305
-2.2174 -0.024302
-2.2154 -0.024299
-2.2134 -0.024296
-2.2114 -0.024293
-2.2094 -0.024289
-2.2074 -0.024285
-2.2054 -0.024281
-2.2034 -0.024277
-2.2014 -0.024273
-2.1994 -0.024269
-2.1974 -0.024264
-2.1954 -0.024259
-2.1934 -0.024254
-2.1914 -0.024249
-2.1894 -0.024244
-2.1874 -0.024239
-2.1854 -0.024233
-2.1834 -0.024228
-2.1814 -0.024222
-2.1794 -0.024216
-2.1774 -0.024209
-2.1754 -0.024203
-2.1734 -0.024196
-2.1714 -0.024189
-2.1694 -0.024182
-2.1674 -0.024175
-2.1654 -0.024168
-2.1634 -0.024161
-2.1614 -0.024153
-2.1594 -0.024145
-2.1574 -0.024137
-2.1554 -0.024129
-2.1534 -0.02412
-2.1514 -0.024112
-2.1494 -0.024103
-2.1474 -0.024094
-2.1454 -0.024084
-2.1434 -0.024075
-2.1414 -0.024065
-2.1394 -0.024056
-2.1374 -0.024046
-2.1354 -0.024035
-2.1334 -0.024025
-2.1314 -0.024014
-2.1294 -0.024004
-2.1274 -0.023993
-2.1254 -0.023981
-2.1234 -0.02397
-2.1214 -0.023958
-2.1194 -0.023946
-2.1174 -0.023934
-2.1154 -0.023922
-2.1134 -0.02391
-2.1114 -0.023897
-2.1094 -0.023884
-2.1074 -0.023871
-2.1054 -0.023857
-2.1034 -0.023844
-2.1014 -0.02383
-2.0994 -0.023816
-2.0974 -0.023802
-2.0954 -0.023787
-2.0934 -0.023772
-2.0914 -0.023758
-2.0894 -0.023742
-2.0874 -0.023727
-2.0854 -0.023711
-2.0834 -0.023695
-2.0814 -0.023679
-2.0794 -0.023663
-2.0774 -0.023646
-2.0754 -0.023629
-2.0734 -0.023612
-2.0714 -0.023595
-2.0694 -0.023577
-2.0674 -0.023559
-2.0654 -0.023541
-2.0634 -0.023523
-2.0614 -0.023504
-2.0594 -0.023486
-2.0574 -0.023466
-2.0554 -0.023447
-2.0534 -0.023427
-2.0514 -0.023408
-2.0494 -0.023387
-2.0474 -0.023367
-2.0454 -0.023346
-2.0434 -0.023325
-2.0414 -0.023304
-2.0394 -0.023283
-2.0374 -0.023261
-2.0354 -0.023239
-2.0334 -0.023217
-2.0314 -0.023194
-2.0294 -0.023171
-2.0274 -0.023148
-2.0254 -0.023125
-2.0234 -0.023101
-2.0214 -0.023077
-2.0194 -0.023053
-2.0174 -0.023028
-2.0154 -0.023003
-2.0134 -0.022978
-2.0114 -0.022953
-2.0094 -0.022927
-2.0074 -0.022901
-2.0054 -0.022874
-2.0034 -0.022848
-2.0014 -0.022821
-1.9994 -0.022794
-1.9974 -0.022766
-1.9954 -0.022738
-1.9934 -0.02271
-1.9914 -0.022681
-1.9894 -0.022653
-1.9874 -0.022624
-1.9854 -0.022594
-1.9834 -0.022564
-1.9814 -0.022534
-1.9794 -0.022504
-1.9774 -0.022473
-1.9754 -0.022442
-1.9734 -0.022411
-1.9714 -0.022379
-1.9694 -0.022347
-1.9674 -0.022315
-1.9654 -0.022282
-1.9634 -0.022249
-1.9614 -0.022215
-1.9594 -0.022182
-1.9574 -0.022148
-1.9554 -0.022113
-1.9534 -0.022078
-1.9514 -0.022043
-1.9494 -0.022008
-1.9474 -0.021972
-1.9454 -0.021936
-1.9434 -0.021899
-1.9414 -0.021862
-1.9394 -0.021825
-1.9374 -0.021787
-1.9354 -0.021749
-1.9334 -0.021711
-1.9314 -0.021672
-1.9294 -0.021633
-1.9274 -0.021594
-1.9254 -0.021554
-1.9234 -0.021514
-1.9214 -0.021473
-1.9194 -0.021432
-1.9174 -0.021391
-1.9154 -0.021349
-1.9134 -0.021307
-1.9114 -0.021264
-1.9094 -0.021221
-1.9074 -0.021178
-1.9054 -0.021134
-1.9034 -0.02109
-1.9014 -0.021045
-1.8994 -0.021
-1.8974 -0.020955
-1.8954 -0.020909
-1.8934 -0.020863
-1.8914 -0.020817
-1.8894 -0.02077
-1.8874 -0.020722
-1.8854 -0.020674
-1.8834 -0.020626
-1.8814 -0.020578
-1.8794 -0.020529
-1.8774 -0.020479
-1.8754 -0.020429
-1.8734 -0.020379
-1.8714 -0.020328
-1.8694 -0.020277
-1.8674 -0.020225
-1.8654 -0.020173
-1.8634 -0.02012
-1.8614 -0.020067
-1.8594 -0.020014
-1.8574 -0.01996
-1.8554 -0.019906
-1.8534 -0.019851
-1.8514 -0.019796
-1.8494 -0.01974
-1.8474 -0.019684
-1.8454 -0.019627
-1.8434 -0.01957
-1.8414 -0.019513
-1.8394 -0.019455
-1.8374 -0.019396
-1.8354 -0.019337
-1.8334 -0.019278
-1.8314 -0.019218
-1.8294 -0.019157
-1.8274 -0.019096
-1.8254 -0.019035
-1.8234 -0.018973
-1.8214 -0.018911
-1.8194 -0.018848
-1.8174 -0.018785
-1.8154 -0.018721
-1.8134 -0.018657
-1.8114 -0.018592
-1.8094 -0.018527
-1.8074 -0.018461
-1.8054 -0.018394
-1.8034 -0.018328
-1.8014 -0.01826
-1.7994 -0.018193
-1.7974 -0.018124
-1.7954 -0.018055
-1.7934 -0.017986
-1.7914 -0.017916
-1.7894 -0.017846
-1.7874 -0.017775
-1.7854 -0.017703
-1.7834 -0.017631
-1.7814 -0.017559
-1.7794 -0.017486
-1.7774 -0.017412
-1.7754 -0.017338
-1.7734 -0.017263
-1.7714 -0.017188
-1.7694 -0.017112
-1.7674 -0.017036
-1.7654 -0.016959
-1.7634 -0.016882
-1.7614 -0.016804
-1.7594 -0.016725
-1.7574 -0.016646
-1.7554 -0.016566
-1.7534 -0.016486
-1.7514 -0.016406
-1.7493 -0.016324
-1.7473 -0.016242
-1.7453 -0.01616
-1.7433 -0.016077
-1.7413 -0.015993
-1.7393 -0.015909
-1.7373 -0.015825
-1.7353 -0.015739
-1.7333 -0.015653
-1.7313 -0.015567
-1.7293 -0.01548
-1.7273 -0.015392
-1.7253 -0.015304
-1.7233 -0.015215
-1.7213 -0.015126
-1.7193 -0.015036
-1.7173 -0.014946
-1.7153 -0.014854
-1.7133 -0.014763
-1.7113 -0.01467
-1.7093 -0.014577
-1.7073 -0.014484
-1.7053 -0.01439
-1.7033 -0.014295
-1.7013 -0.0142
-1.6993 -0.014104
-1.6973 -0.014007
-1.6953 -0.01391
-1.6933 -0.013812
-1.6913 -0.013714
-1.6893 -0.013615
-1.6873 -0.013516
-1.6853 -0.013415
-1.6833 -0.013315
-1.6813 -0.013213
-1.6793 -0.013111
-1.6773 -0.013009
-1.6753 -0.012905
-1.6733 -0.012802
-1.6713 -0.012697
-1.6693 -0.012592
-1.6673 -0.012486
-1.6653 -0.01238
-1.6633 -0.012273
-1.6613 -0.012165
-1.6593 -0.012057
-1.6573 -0.011948
-1.6553 -0.011839
-1.6533 -0.011729
-1.6513 -0.011618
-1.6493 -0.011507
-1.6473 -0.011395
-1.6453 -0.011282
-1.6433 -0.011169
-1.6413 -0.011055
-1.6393 -0.010941
-1.6373 -0.010826
-1.6353 -0.01071
-1.6333 -0.010594
-1.6313 -0.010477
-1.6293 -0.01036
-1.6273 -0.010241
-1.6253 -0.010123
-1.6233 -0.010003
-1.6213 -0.0098832
-1.6193 -0.0097626
-1.6173 -0.0096414
-1.6153 -0.0095195
-1.6133 -0.0093971
-1.6113 -0.009274
-1.6093 -0.0091503
-1.6073 -0.009026
-1.6053 -0.0089011
-1.6033 -0.0087756
-1.6013 -0.0086495
-1.5993 -0.0085228
-1.5973 -0.0083955
-1.5953 -0.0082676
-1.5933 -0.0081391
-1.5913 -0.00801
-1.5893 -0.0078803
-1.5873 -0.00775
-1.5853 -0.0076192
-1.5833 -0.0074877
-1.5813 -0.0073557
-1.5793 -0.0072231
-1.5773 -0.0070899
-1.5753 -0.0069562
-1.5733 -0.0068218
-1.5713 -0.006687
-1.5693 -0.0065515
-1.5673 -0.0064155
-1.5653 -0.006279
-1.5633 -0.0061419
-1.5613 -0.0060043
-1.5593 -0.0058661
-1.5573 -0.0057274
-1.5553 -0.0055881
-1.5533 -0.0054483
-1.5513 -0.0053081
-1.5493 -0.0051673
-1.5473 -0.0050259
-1.5453 -0.0048841
-1.5433 -0.0047418
-1.5413 -0.004599
-1.5393 -0.0044557
-1.5373 -0.0043119
-1.5353 -0.0041677
-1.5333 -0.004023
-1.5313 -0.0038778
-1.5293 -0.0037322
-1.5273 -0.0035861
-1.5253 -0.0034396
-1.5233 -0.0032927
-1.5213 -0.0031453
-1.5193 -0.0029976
-1.5173 -0.0028494
-1.5153 -0.0027008
-1.5133 -0.0025519
-1.5113 -0.0024026
-1.5093 -0.0022529
-1.5073 -0.0021028
-1.5053 -0.0019524
-1.5033 -0.0018016
-1.5013 -0.0016506
-1.4993 -0.0014992
-1.4973 -0.0013475
-1.4953 -0.0011955
-1.4933 -0.0010432
-1.4913 -0.00089063
-1.4893 -0.00073782
-1.4873 -0.00058475
-1.4853 -0.00043146
-1.4833 -0.00027794
-1.4813 -0.00012421
-1.4793 2.9709e-05
-1.4773 0.00018381
-1.4753 0.00033808
-1.4733 0.0004925
-1.4713 0.00064706
-1.4693 0.00080174
-1.4673 0.00095653
-1.4653 0.0011114
-1.4633 0.0012664
-1.4613 0.0014214
-1.4593 0.0015764
-1.4573 0.0017315
-1.4553 0.0018866
-1.4533 0.0020416
-1.4513 0.0021966
-1.4493 0.0023516
-1.4473 0.0025065
-1.4453 0.0026613
-1.4433 0.002816
-1.4413 0.0029706
-1.4393 0.003125
-1.4373 0.0032793
-1.4353 0.0034333
-1.4333 0.0035871
-1.4313 0.0037407
-1.4293 0.003894
-1.4273 0.004047
-1.4253 0.0041997
-1.4233 0.0043521
-1.4213 0.0045041
-1.4193 0.0046557
-1.4173 0.0048069
-1.4153 0.0049576
-1.4133 0.0051079
-1.4113 0.0052576
-1.4093 0.0054069
-1.4073 0.0055555
-1.4053 0.0057036
-1.4033 0.0058511
-1.4013 0.0059979
-1.3993 0.006144
-1.3973 0.0062894
-1.3953 0.0064341
-1.3933 0.006578
-1.3913 0.006721
-1.3893 0.0068632
-1.3873 0.0070045
-1.3853 0.0071449
-1.3833 0.0072844
-1.3813 0.0074228
-1.3793 0.0075602
-1.3773 0.0076966
-1.3753 0.0078318
-1.3733 0.0079659
-1.3713 0.0080988
-1.3693 0.0082304
-1.3673 0.0083608
-1.3653 0.0084898
-1.3633 0.0086175
-1.3613 0.0087438
-1.3593 0.0088686
-1.3573 0.0089919
-1.3553 0.0091137
-1.3533 0.0092339
-1.3513 0.0093525
-1.3493 0.0094693
-1.3473 0.0095844
-1.3453 0.0096978
-1.3433 0.0098093
-1.3413 0.0099189
-1.3393 0.010027
-1.3373 0.010132
-1.3353 0.010236
-1.3333 0.010337
-1.3313 0.010437
-1.3293 0.010534
-1.3273 0.010628
-1.3253 0.010721
-1.3233 0.010811
-1.3213 0.010899
-1.3193 0.010984
-1.3173 0.011066
-1.3153 0.011146
-1.3133 0.011223
-1.3113 0.011298
-1.3093 0.011369
-1.3073 0.011438
-1.3053 0.011504
-1.3033 0.011567
-1.3013 0.011626
-1.2993 0.011683
-1.2973 0.011736
-1.2953 0.011786
-1.2933 0.011832
-1.2913 0.011875
-1.2893 0.011915
-1.2873 0.011951
-1.2853 0.011983
-1.2833 0.012012
-1.2813 0.012037
-1.2793 0.012058
-1.2773 0.012075
-1.2753 0.012088
-1.2733 0.012096
-1.2713 0.012101
-1.2693 0.012102
-1.2673 0.012098
-1.2653 0.012089
-1.2633 0.012077
-1.2613 0.012059
-1.2593 0.012037
-1.2573 0.012011
-1.2553 0.011979
-1.2533 0.011943
-1.2513 0.011902
-1.2492 0.011856
-1.2472 0.011804
-1.2452 0.011748
-1.2432 0.011686
-1.2412 0.011619
-1.2392 0.011547
-1.2372 0.01147
-1.2352 0.011386
-1.2332 0.011298
-1.2312 0.011203
-1.2292 0.011103
-1.2272 0.010998
-1.2252 0.010886
-1.2232 0.010769
-1.2212 0.010646
-1.2192 0.010517
-1.2172 0.010382
-1.2152 0.010241
-1.2132 0.010094
-1.2112 0.0099405
-1.2092 0.0097812
-1.2072 0.0096158
-1.2052 0.0094443
-1.2032 0.0092666
-1.2012 0.0090827
-1.1992 0.0088927
-1.1972 0.0086965
-1.1952 0.0084942
-1.1932 0.0082858
-1.1912 0.0080713
-1.1892 0.0078507
-1.1872 0.0076242
-1.1852 0.0073917
-1.1832 0.0071533
-1.1812 0.0069092
-1.1792 0.0066593
-1.1772 0.0064038
-1.1752 0.0061429
-1.1732 0.0058766
-1.1712 0.0056051
-1.1692 0.0053285
-1.1672 0.0050471
-1.1652 0.004761
-1.1632 0.0044704
-1.1612 0.0041756
-1.1592 0.0038767
-1.1572 0.0035742
-1.1552 0.0032682
-1.1532 0.002959
-1.1512 0.0026471
-1.1492 0.0023327
-1.1472 0.0020163
-1.1452 0.0016982
-1.1432 0.001379
-1.1412 0.001059
-1.1392 0.00073882
-1.1372 0.00041893
-1.1352 9.9901e-05
-1.1332 -0.00021766
-1.1312 -0.00053313
-1.1292 -0.00084583
-1.1272 -0.0011551
-1.1252 -0.0014601
-1.1232 -0.0017601
-1.1212 -0.0020543
-1.1192 -0.0023419
-1.1172 -0.0026219
-1.1152 -0.0028934
-1.1132 -0.0031554
-1.1112 -0.0034069
-1.1092 -0.0036469
-1.1072 -0.0038742
-1.1052 -0.0040877
-1.1032 -0.0042863
-1.1012 -0.0044687
-1.0992 -0.0046338
-1.0972 -0.0047801
-1.0952 -0.0049066
-1.0932 -0.0050118
-1.0912 -0.0050945
-1.0892 -0.0051534
-1.0872 -0.0051871
-1.0852 -0.0051944
-1.0832 -0.005174
-1.0812 -0.0051247
-1.0792 -0.0050454
-1.0772 -0.0049349
-1.0752 -0.0047924
-1.0732 -0.0046168
-1.0712 -0.0044077
-1.0692 -0.0041643
-1.0672 -0.0038865
-1.0652 -0.0035742
-1.0632 -0.0032277
-1.0612 -0.0028475
-1.0592 -0.0024348
-1.0572 -0.001991
-1.0552 -0.0015181
-1.0532 -0.001019
-1.0512 -0.00049683
-1.0492 4.405e-05
-1.0472 0.00059859
-1.0452 0.0011607
-1.0432 0.0017231
-1.0412 0.0022773
-1.0392 0.0028136
-1.0372 0.0033204
-1.0352 0.0037851
-1.0332 0.0041929
-1.0312 0.0045277
-1.0292 0.0047715
-1.0272 0.0049049
-1.0252 0.0049073
-1.0232 0.0047573
-1.0212 0.0044336
-1.0192 0.0039165
-1.0172 0.0031896
-1.0152 0.0022431
-1.0132 0.0010773
-1.0112 -0.00029084
-1.0092 -0.0018203
-1.0072 -0.0034359
-1.0052 -0.0050159
-1.0032 -0.0063805
-1.0012 -0.0072849
-0.9992 -0.0074318
-0.9972 -0.0065331
-0.9952 -0.004485
-0.9932 -0.0017833
-0.9912 -0.0003925
-0.9892 -0.0050241
-0.9872 -0.019192
-0.9852 0.042862
-0.9832 0.57062
-0.9812 0.79739
-0.9792 0.80304
-0.9772 0.8137
-0.9752 0.83427
-0.97319 0.85648
-0.97119 0.87603
-0.96919 0.89164
-0.96719 0.90348
-0.96519 0.91228
-0.96319 0.91892
-0.96119 0.92414
-0.95919 0.92854
-0.95719 0.93257
-0.95519 0.93651
-0.95319 0.94058
-0.95119 0.94489
-0.94919 0.9495
-0.94719 0.95443
-0.94519 0.95968
-0.94319 0.96523
-0.94119 0.97104
-0.93919 0.97709
-0.93719 0.98333
-0.93519 0.98972
-0.93319 0.99622
-0.93119 1.0028
-0.92919 1.0094
-0.92719 1.016
-0.92519 1.0226
-0.92318 1.0291
-0.92118 1.0355
-0.91918 1.0419
-0.91718 1.0481
-0.91518 1.0541
-0.91318 1.0601
-0.91118 1.0658
-0.90918 1.0713
-0.90718 1.0767
-0.90518 1.0819
-0.90318 1.0869
-0.90118 1.0916
-0.89918 1.0962
-0.89718 1.1005
-0.89518 1.1047
-0.89318 1.1086
-0.89118 1.1124
-0.88918 1.1159
-0.88718 1.1193
-0.88518 1.1224
-0.88318 1.1254
-0.88118 1.1282
-0.87918 1.1308
-0.87718 1.1333
-0.87518 1.1356
-0.87317 1.1377
-0.87117 1.1397
-0.86917 1.1415
-0.86717 1.1432
-0.86517 1.1448
-0.86317 1.1462
-0.86117 1.1475
-0.85917 1.1487
-0.85717 1.1498
-0.85517 1.1508
-0.85317 1.1517
-0.85117 1.1525
-0.84917 1.1532
-0.84717 1.1539
-0.84517 1.1544
-0.84317 1.1549
-0.84117 1.1554
-0.83917 1.1557
-0.83717 1.1561
-0.83517 1.1563
-0.83317 1.1565
-0.83117 1.1567
-0.82917 1.1568
-0.82717 1.1569
-0.82517 1.157
-0.82316 1.157
-0.82116 1.157
-0.81916 1.157
-0.81716 1.1569
-0.81516 1.1569
-0.81316 1.1568
-0.81116 1.1567
-0.80916 1.1566
-0.80716 1.1564
-0.80516 1.1563
-0.80316 1.1561
-0.80116 1.156
-0.79916 1.1558
-0.79716 1.1556
-0.79516 1.1555
-0.79316 1.1553
-0.79116 1.1551
-0.78916 1.155
-0.78716 1.1548
-0.78516 1.1546
-0.78316 1.1545
-0.78116 1.1543
-0.77916 1.1542
-0.77716 1.154
-0.77516 1.1539
-0.77315 1.1537
-0.77115 1.1536
-0.76915 1.1535
-0.76715 1.1534
-0.76515 1.1533
-0.76315 1.1532
-0.76115 1.1531
-0.75915 1.153
-0.75715 1.153
-0.75515 1.1529
-0.75315 1.1529
-0.75115 1.1528
-0.74915 1.1528
-0.74715 1.1528
-0.74515 1.1528
-0.74315 1.1528
-0.74115 1.1528
-0.73915 1.1528
-0.73715 1.1529
-0.73515 1.1529
-0.73315 1.153
-0.73115 1.153
-0.72915 1.1531
-0.72715 1.1532
-0.72515 1.1533
-0.72314 1.1534
-0.72114 1.1535
-0.71914 1.1536
-0.71714 1.1538
-0.71514 1.1539
-0.71314 1.1541
-0.71114 1.1542
-0.70914 1.1544
-0.70714 1.1546
-0.70514 1.1548
-0.70314 1.155
-0.70114 1.1552
-0.69914 1.1554
-0.69714 1.1556
-0.69514 1.1558
-0.69314 1.1561
-0.69114 1.1563
-0.68914 1.1566
-0.68714 1.1568
-0.68514 1.1571
-0.68314 1.1574
-0.68114 1.1576
-0.67914 1.1579
-0.67714 1.1582
-0.67514 1.1585
-0.67313 1.1588
-0.67113 1.1591
-0.66913 1.1594
-0.66713 1.1597
-0.66513 1.16
-0.66313 1.1603
-0.66113 1.1606
-0.65913 1.161
-0.65713 1.1613
-0.65513 1.1616
-0.65313 1.162
-0.65113 1.1623
-0.64913 1.1627
-0.64713 1.163
-0.64513 1.1633
-0.64313 1.1637
-0.64113 1.164
-0.63913 1.1644
-0.63713 1.1648
-0.63513 1.1651
-0.63313 1.1655
-0.63113 1.1658
-0.62913 1.1662
-0.62713 1.1666
-0.62513 1.1669
-0.62312 1.1673
-0.62112 1.1676
-0.61912 1.168
-0.61712 1.1684
-0.61512 1.1687
-0.61312 1.1691
-0.61112 1.1694
-0.60912 1.1698
-0.60712 1.1702
-0.60512 1.1705
-0.60312 1.1709
-0.60112 1.1712
-0.59912 1.1716
-0.59712 1.172
-0.59512 1.1723
-0.59312 1.1727
-0.59112 1.173
-0.58912 1.1734
-0.58712 1.1737
-0.58512 1.1741
-0.58312 1.1744
-0.58112 1.1747
-0.57912 1.1751
-0.57712 1.1754
-0.57512 1.1757
-0.57311 1.1761
-0.57111 1.1764
-0.56911 1.1767
-0.56711 1.1771
-0.56511 1.1774
-0.56311 1.1777
-0.56111 1.178
-0.55911 1.1783
-0.55711 1.1786
-0.55511 1.1789
-0.55311 1.1792
-0.55111 1.1795
-0.54911 1.1798
-0.54711 1.1801
-0.54511 1.1804
-0.54311 1.1807
-0.54111 1.1809
-0.53911 1.1812
-0.53711 1.1815
-0.53511 1.1818
-0.53311 1.182
-0.53111 1.1823
-0.52911 1.1825
-0.52711 1.1828
-0.52511 1.183
-0.5231 1.1833
-0.5211 1.1835
-0.5191 1.1837
-0.5171 1.184
-0.5151 1.1842
-0.5131 1.1844
-0.5111 1.1846
-0.5091 1.1848
-0.5071 1.185
-0.5051 1.1852
-0.5031 1.1854
-0.5011 1.1856
-0.4991 1.1858
-0.4971 1.186
-0.4951 1.1862
-0.4931 1.1864
-0.4911 1.1865
-0.4891 1.1867
-0.4871 1.1868
-0.4851 1.187
-0.4831 1.1872
-0.4811 1.1873
-0.4791 1.1874
-0.4771 1.1876
-0.4751 1.1877
-0.47309 1.1878
-0.47109 1.188
-0.46909 1.1881
-0.46709 1.1882
-0.46509 1.1883
-0.46309 1.1884
-0.46109 1.1885
-0.45909 1.1886
-0.45709 1.1887
-0.45509 1.1888
-0.45309 1.1889
-0.45109 1.189
-0.44909 1.189
-0.44709 1.1891
-0.44509 1.1892
-0.44309 1.1892
-0.44109 1.1893
-0.43909 1.1893
-0.43709 1.1894
-0.43509 1.1894
-0.43309 1.1895
-0.43109 1.1895
-0.42909 1.1895
-0.42709 1.1895
-0.42509 1.1896
-0.42308 1.1896
-0.42108 1.1896
-0.41908 1.1896
-0.41708 1.1896
-0.41508 1.1896
-0.41308 1.1896
-0.41108 1.1896
-0.40908 1.1896
-0.40708 1.1896
-0.40508 1.1896
-0.40308 1.1895
-0.40108 1.1895
-0.39908 1.1895
-0.39708 1.1895
-0.39508 1.1894
-0.39308 1.1894
-0.39108 1.1893
-0.38908 1.1893
-0.38708 1.1892
-0.38508 1.1892
-0.38308 1.1891
-0.38108 1.1891
-0.37908 1.189
-0.37708 1.1889
-0.37508 1.1889
-0.37307 1.1888
-0.37107 1.1887
-0.36907 1.1886
-0.36707 1.1886
-0.36507 1.1885
-0.36307 1.1884
-0.36107 1.1883
-0.35907 1.1882
-0.35707 1.1881
-0.35507 1.188
-0.35307 1.1879
-0.35107 1.1878
-0.34907 1.1877
-0.34707 1.1876
-0.34507 1.1875
-0.34307 1.1873
-0.34107 1.1872
-0.33907 1.1871
-0.33707 1.187
-0.33507 1.1868
-0.33307 1.1867
-0.33107 1.1866
-0.32907 1.1865
-0.32707 1.1863
-0.32507 1.1862
-0.32306 1.186
-0.32106 1.1859
-0.31906 1.1858
-0.31706 1.1856
-0.31506 1.1855
-0.31306 1.1853
-0.31106 1.1852
-0.30906 1.185
-0.30706 1.1849
-0.30506 1.1847
-0.30306 1.1846
-0.30106 1.1844
-0.29906 1.1842
-0.29706 1.1841
-0.29506 1.1839
-0.29306 1.1838
-0.29106 1.1836
-0.28906 1.1834
-0.28706 1.1833
-0.28506 1.1831
-0.28306 1.1829
-0.28106 1.1827
-0.27906 1.1826
-0.27706 1.1824
-0.27506 1.1822
-0.27305 1.1821
-0.27105 1.1819
-0.26905 1.1817
-0.26705 1.1815
-0.26505 1.1813
-0.26305 1.1812
-0.26105 1.181
-0.25905 1.1808
-0.25705 1.1806
-0.25505 1.1804
-0.25305 1.1803
-0.25105 1.1801
-0.24905 1.1799
-0.24705 1.1797
-0.24505 1.1795
-0.24305 1.1794
-0.24105 1.1792
-0.23905 1.179
-0.23705 1.1788
-0.23505 1.1786
-0.23305 1.1784
-0.23105 1.1783
-0.22905 1.1781
-0.22705 1.1779
-0.22505 1.1777
-0.22304 1.1775
-0.22104 1.1773
-0.21904 1.1772
-0.21704 1.177
-0.21504 1.1768
-0.21304 1.1766
-0.21104 1.1764
-0.20904 1.1763
-0.20704 1.1761
-0.20504 1.1759
-0.20304 1.1757
-0.20104 1.1755
-0.19904 1.1754
-0.19704 1.1752
-0.19504 1.175
-0.19304 1.1748
-0.19104 1.1747
-0.18904 1.1745
-0.18704 1.1743
-0.18504 1.1741
-0.18304 1.174
-0.18104 1.1738
-0.17904 1.1736
-0.17704 1.1734
-0.17504 1.1733
-0.17303 1.1731
-0.17103 1.1729
-0.16903 1.1728
-0.16703 1.1726
-0.16503 1.1725
-0.16303 1.1723
-0.16103 1.1721
-0.15903 1.172
-0.15703 1.1718
-0.15503 1.1717
-0.15303 1.1715
-0.15103 1.1713
-0.14903 1.1712
-0.14703 1.171
-0.14503 1.1709
-0.14303 1.1707
-0.14103 1.1706
-0.13903 1.1705
-0.13703 1.1703
-0.13503 1.1702
-0.13303 1.17
-0.13103 1.1699
-0.12903 1.1698
-0.12703 1.1696
-0.12503 1.1695
-0.12302 1.1693
-0.12102 1.1692
-0.11902 1.1691
-0.11702 1.169
-0.11502 1.1688
-0.11302 1.1687
-0.11102 1.1686
-0.10902 1.1685
-0.10702 1.1684
-0.10502 1.1682
-0.10302 1.1681
-0.10102 1.168
-0.09902 1.1679
-0.097019 1.1678
-0.095019 1.1677
-0.093019 1.1676
-0.091018 1.1675
-0.089018 1.1674
-0.087017 1.1673
-0.085017 1.1672
-0.083017 1.1671
-0.081016 1.167
-0.079016 1.1669
-0.077015 1.1668
-0.075015 1.1667
-0.073015 1.1666
-0.071014 1.1666
-0.069014 1.1665
-0.067013 1.1664
-0.065013 1.1663
-0.063013 1.1662
-0.061012 1.1662
-0.059012 1.1661
-0.057011 1.166
-0.055011 1.166
-0.053011 1.1659
-0.05101 1.1659
-0.04901 1.1658
-0.047009 1.1657
-0.045009 1.1657
-0.043009 1.1656
-0.041008 1.1656
-0.039008 1.1655
-0.037007 1.1655
-0.035007 1.1655
-0.033007 1.1654
-0.031006 1.1654
-0.029006 1.1653
-0.027005 1.1653
-0.025005 1.1653
-0.023005 1.1652
-0.021004 1.1652
-0.019004 1.1652
-0.017003 1.1652
-0.015003 1.1652
-0.013003 1.1651
-0.011002 1.1651
-0.0090018 1.1651
-0.0070014 1.1651
-0.005001 1.1651
-0.0030006 1.1651
-0.0010002 1.1651
0.0010002 1.1651
0.0030006 1.1651
0.005001 1.1651
0.0070014 1.1651
0.0090018 1.1651
0.011002 1.1651
0.013003 1.1651
0.015003 1.1652
0.017003 1.1652
0.019004 1.1652
0.021004 1.1652
0.023005 1.1652
0.025005 1.1653
0.027005 1.1653
0.029006 1.1653
0.031006 1.1654
0.033007 1.1654
0.035007 1.1655
0.037007 1.1655
0.039008 1.1655
0.041008 1.1656
0.043009 1.1656
0.045009 1.1657
0.047009 1.1657
0.04901 1.1658
0.05101 1.1659
0.053011 1.1659
0.055011 1.166
0.057011 1.166
0.059012 1.1661
0.061012 1.1662
0.063013 1.1662
0.065013 1.1663
0.067013 1.1664
0.069014 1.1665
0.071014 1.1666
0.073015 1.1666
0.075015 1.1667
0.077015 1.1668
0.079016 1.1669
0.081016 1.167
0.083017 1.1671
0.085017 1.1672
0.087017 1.1673
0.089018 1.1674
0.091018 1.1675
0.093019 1.1676
0.095019 1.1677
0.097019 1.1678
0.09902 1.1679
0.10102 1.168
0.10302 1.1681
0.10502 1.1682
0.10702 1.1684
0.10902 1.1685
0.11102 1.1686
0.11302 1.1687
0.11502 1.1688
0.11702 1.169
0.11902 1.1691
0.12102 1.1692
0.12302 1.1693
0.12503 1.1695
0.12703 1.1696
0.12903 1.1698
0.13103 1.1699
0.13303 1.17
0.13503 1.1702
0.13703 1.1703
0.13903 1.1705
0.14103 1.1706
0.14303 1.1707
0.14503 1.1709
0.14703 1.171
0.14903 1.1712
0.15103 1.1713
0.15303 1.1715
0.15503 1.1717
0.15703 1.1718
0.15903 1.172
0.16103 1.1721
0.16303 1.1723
0.16503 1.1725
0.16703 1.1726
0.16903 1.1728
0.17103 1.1729
0.17303 1.1731
0.17504 1.1733
0.17704 1.1734
0.17904 1.1736
0.18104 1.1738
0.18304 1.174
0.18504 1.1741
0.18704 1.1743
0.18904 1.1745
0.19104 1.1747
0.19304 1.1748
0.19504 1.175
0.19704 1.1752
0.19904 1.1754
0.20104 1.1755
0.20304 1.1757
0.20504 1.1759
0.20704 1.1761
0.20904 1.1763
0.21104 1.1764
0.21304 1.1766
0.21504 1.1768
0.21704 1.177
0.21904 1.1772
0.22104 1.1773
0.22304 1.1775
0.22505 1.1777
0.22705 1.1779
0.22905 1.1781
0.23105 1.1783
0.23305 1.1784
0.23505 1.1786
0.23705 1.1788
0.23905 1.179
0.24105 1.1792
0.24305 1.1794
0.24505 1.1795
0.24705 1.1797
0.24905 1.1799
0.25105 1.1801
0.25305 1.1803
0.25505 1.1804
0.25705 1.1806
0.25905 1.1808
0.26105 1.181
0.26305 1.1812
0.26505 1.1813
0.26705 1.1815
0.26905 1.1817
0.27105 1.1819
0.27305 1.1821
0.27506 1.1822
0.27706 1.1824
0.27906 1.1826
0.28106 1.1827
0.28306 1.1829
0.28506 1.1831
0.28706 1.1833
0.28906 1.1834
0.29106 1.1836
0.29306 1.1838
0.29506 1.1839
0.29706 1.1841
0.29906 1.1842
0.30106 1.1844
0.30306 1.1846
0.30506 1.1847
0.30706 1.1849
0.30906 1.185
0.31106 1.1852
0.31306 1.1853
0.31506 1.1855
0.31706 1.1856
0.31906 1.1858
0.32106 1.1859
0.32306 1.186
0.32507 1.1862
0.32707 1.1863
0.32907 1.1865
0.33107 1.1866
0.33307 1.1867
0.33507 1.1868
0.33707 1.187
0.33907 1.1871
0.34107 1.1872
0.34307 1.1873
0.34507 1.1875
0.34707 1.1876
0.34907 1.1877
0.35107 1.1878
0.35307 1.1879
0.35507 1.188
0.35707 1.1881
0.35907 1.1882
0.36107 1.1883
0.36307 1.1884
0.36507 1.1885
0.36707 1.1886
0.36907 1.1886
0.37107 1.1887
0.37307 1.1888
0.37508 1.1889
0.37708 1.1889
0.37908 1.189
0.38108 1.1891
0.38308 1.1891
0.38508 1.1892
0.38708 1.1892
0.38908 1.1893
0.39108 1.1893
0.39308 1.1894
0.39508 1.1894
0.39708 1.1895
0.39908 1.1895
0.40108 1.1895
0.40308 1.1895
0.40508 1.1896
0.40708 1.1896
0.40908 1.1896
0.41108 1.1896
0.41308 1.1896
0.41508 1.1896
0.41708 1.1896
0.41908 1.1896
0.42108 1.1896
0.42308 1.1896
0.42509 1.1896
0.42709 1.1895
0.42909 1.1895
0.43109 1.1895
0.43309 1.1895
0.43509 1.1894
0.43709 1.1894
0.43909 1.1893
0.44109 1.1893
0.44309 1.1892
0.44509 1.1892
0.44709 1.1891
0.44909 1.189
0.45109 1.189
0.45309 1.1889
0.45509 1.1888
0.45709 1.1887
0.45909 1.1886
0.46109 1.1885
0.46309 1.1884
0.46509 1.1883
0.46709 1.1882
0.46909 1.1881
0.47109 1.188
0.47309 1.1878
0.4751 1.1877
0.4771 1.1876
0.4791 1.1874
0.4811 1.1873
0.4831 1.1872
0.4851 1.187
0.4871 1.1868
0.4891 1.1867
0.4911 1.1865
0.4931 1.1864
0.4951 1.1862
0.4971 1.186
0.4991 1.1858
0.5011 1.1856
0.5031 1.1854
0.5051 1.1852
0.5071 1.185
0.5091 1.1848
0.5111 1.1846
0.5131 1.1844
0.5151 1.1842
0.5171 1.184
0.5191 1.1837
0.5211 1.1835
0.5231 1.1833
0.52511 1.183
0.52711 1.1828
0.52911 1.1825
0.53111 1.1823
0.53311 1.182
0.53511 1.1818
0.53711 1.1815
0.53911 1.1812
0.54111 1.1809
0.54311 1.1807
0.54511 1.1804
0.54711 1.1801
0.54911 1.1798
0.55111 1.1795
0.55311 1.1792
0.55511 1.1789
0.55711 1.1786
0.55911 1.1783
0.56111 1.178
0.56311 1.1777
0.56511 1.1774
0.56711 1.1771
0.56911 1.1767
0.57111 1.1764
0.57311 1.1761
0.57512 1.1757
0.57712 1.1754
0.57912 1.1751
0.58112 1.1747
0.58312 1.1744
0.58512 1.1741
0.58712 1.1737
0.58912 1.1734
0.59112 1.173
0.59312 1.1727
0.59512 1.1723
0.59712 1.172
0.59912 1.1716
0.60112 1.1712
0.60312 1.1709
0.60512 1.1705
0.60712 1.1702
0.60912 1.1698
0.61112 1.1694
0.61312 1.1691
0.61512 1.1687
0.61712 1.1684
0.61912 1.168
0.62112 1.1676
0.62312 1.1673
0.62513 1.1669
0.62713 1.1666
0.62913 1.1662
0.63113 1.1658
0.63313 1.1655
0.63513 1.1651
0.63713 1.1648
0.63913 1.1644
0.64113 1.164
0.64313 1.1637
0.64513 1.1633
0.64713 1.163
0.64913 1.1627
0.65113 1.1623
0.65313 1.162
0.65513 1.1616
0.65713 1.1613
0.65913 1.161
0.66113 1.1606
0.66313 1.1603
0.66513 1.16
0.66713 1.1597
0.66913 1.1594
0.67113 1.1591
0.67313 1.1588
0.67514 1.1585
0.67714 1.1582
0.67914 1.1579
0.68114 1.1576
0.68314 1.1574
0.68514 1.1571
0.68714 1.1568
0.68914 1.1566
0.69114 1.1563
0.69314 1.1561
0.69514 1.1558
0.69714 1.1556
0.69914 1.1554
0.70114 1.1552
0.70314 1.155
0.70514 1.1548
0.70714 1.1546
0.70914 1.1544
0.71114 1.1542
0.71314 1.1541
0.71514 1.1539
0.71714 1.1538
0.71914 1.1536
0.72114 1.1535
0.72314 1.1534
0.72515 1.1533
0.72715 1.1532
0.72915 1.1531
0.73115 1.153
0.73315 1.153
0.73515 1.1529
0.73715 1.1529
0.73915 1.1528
0.74115 1.1528
0.74315 1.1528
0.74515 1.1528
0.74715 1.1528
0.74915 1.1528
0.75115 1.1528
0.75315 1.1529
0.75515 1.1529
0.75715 1.153
0.75915 1.153
0.76115 1.1531
0.76315 1.1532
0.76515 1.1533
0.76715 1.1534
0.76915 1.1535
0.77115 1.1536
0.77315 1.1537
0.77516 1.1539
0.77716 1.154
0.77916 1.1542
0.78116 1.1543
0.78316 1.1545
0.78516 1.1546
0.78716 1.1548
0.78916 1.155
0.79116 1.1551
0.79316 1.1553
0.79516 1.1555
0.79716 1.1556
0.79916 1.1558
0.80116 1.156
0.80316 1.1561
0.80516 1.1563
0.80716 1.1564
0.80916 1.1566
0.81116 1.1567
0.81316 1.1568
0.81516 1.1569
0.81716 1.1569
0.81916 1.157
0.82116 1.157
0.82316 1.157
0.82517 1.157
0.82717 1.1569
0.82917 1.1568
0.83117 1.1567
0.83317 1.1565
0.83517 1.1563
0.83717 1.1561
0.83917 1.1557
0.84117 1.1554
0.84317 1.1549
0.84517 1.1544
0.84717 1.1539
0.84917 1.1532
0.85117 1.1525
0.85317 1.1517
0.85517 1.1508
0.85717 1.1498
0.85917 1.1487
0.86117 1.1475
0.86317 1.1462
0.86517 1.1448
0.86717 1.1432
0.86917 1.1415
0.87117 1.1397
0.87317 1.1377
0.87518 1.1356
0.87718 1.1333
0.87918 1.1308
0.88118 1.1282
0.88318 1.1254
0.88518 1.1224
0.88718 1.1193
0.88918 1.1159
0.89118 1.1124
0.89318 1.1086
0.89518 1.1047
0.89718 1.1005
0.89918 1.0962
0.90118 1.0916
0.90318 1.0869
0.90518 1.0819
0.90718 1.0767
0.90918 1.0713
0.91118 1.0658
0.91318 1.0601
0.91518 1.0541
0.91718 1.0481
0.91918 1.0419
0.92118 1.0355
0.92318 1.0291
0.92519 1.0226
0.92719 1.016
0.92919 1.0094
0.93119 1.0028
0.93319 0.99622
0.93519 0.98972
0.93719 0.98333
0.93919 0.97709
0.94119 0.97104
0.94319 0.96523
0.94519 0.95968
0.94719 0.95443
0.94919 0.9495
0.95119 0.94489
0.95319 0.94058
0.95519 0.93651
0.95719 0.93257
0.95919 0.92854
0.96119 0.92414
0.96319 0.91892
0.96519 0.91228
0.96719 0.90348
0.96919 0.89164
0.97119 0.87603
0.97319 0.85648
0.9752 0.83427
0.9772 0.8137
0.9792 0.80304
0.9812 0.79739
0.9832 0.57062
0.9852 0.042862
0.9872 -0.019192
0.9892 -0.0050241
0.9912 -0.0003925
0.9932 -0.0017833
0.9952 -0.004485
0.9972 -0.0065331
0.9992 -0.0074318
1.0012 -0.0072849
1.0032 -0.0063805
1.0052 -0.0050159
1.0072 -0.0034359
1.0092 -0.0018203
1.0112 -0.00029084
1.0132 0.0010773
1.0152 0.0022431
1.0172 0.0031896
1.0192 0.0039165
1.0212 0.0044336
1.0232 0.0047573
1.0252 0.0049073
1.0272 0.0049049
1.0292 0.0047715
1.0312 0.0045277
1.0332 0.0041929
1.0352 0.0037851
1.0372 0.0033204
1.0392 0.0028136
1.0412 0.0022773
1.0432 0.0017231
1.0452 0.0011607
1.0472 0.00059859
1.0492 4.405e-05
1.0512 -0.00049683
1.0532 -0.001019
1.0552 -0.0015181
1.0572 -0.001991
1.0592 -0.0024348
1.0612 -0.0028475
1.0632 -0.0032277
1.0652 -0.0035742
1.0672 -0.0038865
1.0692 -0.0041643
1.0712 -0.0044077
1.0732 -0.0046168
1.0752 -0.0047924
1.0772 -0.0049349
1.0792 -0.0050454
1.0812 -0.0051247
1.0832 -0.005174
1.0852 -0.0051944
1.0872 -0.0051871
1.0892 -0.0051534
1.0912 -0.0050945
1.0932 -0.0050118
1.0952 -0.0049066
1.0972 -0.0047801
1.0992 -0.0046338
1.1012 -0.0044687
1.1032 -0.0042863
1.1052 -0.0040877
1.1072 -0.0038742
1.1092 -0.0036469
1.1112 -0.0034069
1.1132 -0.0031554
1.1152 -0.0028934
1.1172 -0.0026219
1.1192 -0.0023419
1.1212 -0.0020543
1.1232 -0.0017601
1.1252 -0.0014601
1.1272 -0.0011551
1.1292 -0.00084583
1.1312 -0.00053313
1.1332 -0.00021766
1.1352 9.9901e-05
1.1372 0.00041893
1.1392 0.00073882
1.1412 0.001059
1.1432 0.001379
1.1452 0.0016982
1.1472 0.0020163
1.1492 0.0023327
1.1512 0.0026471
1.1532 0.002959
1.1552 0.0032682
1.1572 0.0035742
1.1592 0.0038767
1.1612 0.0041756
1.1632 0.0044704
1.1652 0.004761
1.1672 0.0050471
1.1692 0.0053285
1.1712 0.0056051
1.1732 0.0058766
1.1752 0.0061429
1.1772 0.0064038
1.1792 0.0066593
1.1812 0.0069092
1.1832 0.0071533
1.1852 0.0073917
1.1872 0.0076242
1.1892 0.0078507
1.1912 0.0080713
1.1932 0.0082858
1.1952 0.0084942
1.1972 0.0086965
1.1992 0.0088927
1.2012 0.0090827
1.2032 0.0092666
1.2052 0.0094443
1.2072 0.0096158
1.2092 0.0097812
1.2112 0.0099405
1.2132 0.010094
1.2152 0.010241
1.2172 0.010382
1.2192 0.010517
1.2212 0.010646
1.2232 0.010769
1.2252 0.010886
1.2272 0.010998
1.2292 0.011103
1.2312 0.011203
1.2332 0.011298
1.2352 0.011386
1.2372 0.01147
1.2392 0.011547
1.2412 0.011619
1.2432 0.011686
1.2452 0.011748
1.2472 0.011804
1.2492 0.011856
1.2513 0.011902
1.2533 0.011943
1.2553 0.011979
1.2573 0.012011
1.2593 0.012037
1.2613 0.012059
1.2633 0.012077
1.2653 0.012089
1.2673 0.012098
1.2693 0.012102
1.2713 0.012101
1.2733 0.012096
1.2753 0.012088
1.2773 0.012075
1.2793 0.012058
1.2813 0.012037
1.2833 0.012012
1.2853 0.011983
1.2873 0.011951
1.2893 0.011915
1.2913 0.011875
1.2933 0.011832
1.2953 0.011786
1.2973 0.011736
1.2993 0.011683
1.3013 0.011626
1.3033 0.011567
1.3053 0.011504
1.3073 0.011438
1.3093 0.011369
1.3113 0.011298
1.3133 0.011223
1.3153 0.011146
1.3173 0.011066
1.3193 0.010984
1.3213 0.010899
1.3233 0.010811
1.3253 0.010721
1.3273 0.010628
1.3293 0.010534
1.3313 0.010437
1.3333 0.010337
1.3353 0.010236
1.3373 0.010132
1.3393 0.010027
1.3413 0.0099189
1.3433 0.0098093
1.3453 0.0096978
1.3473 0.0095844
1.3493 0.0094693
1.3513 0.0093525
1.3533 0.0092339
1.3553 0.0091137
1.3573 0.0089919
1.3593 0.0088686
1.3613 0.0087438
1.3633 0.0086175
1.3653 0.0084898
1.3673 0.0083608
1.3693 0.0082304
1.3713 0.0080988
1.3733 0.0079659
1.3753 0.0078318
1.3773 0.0076966
1.3793 0.0075602
1.3813 0.0074228
1.3833 0.0072844
1.3853 0.0071449
1.3873 0.0070045
1.3893 0.0068632
1.3913 0.006721
1.3933 0.006578
1.3953 0.0064341
1.3973 0.0062894
1.3993 0.006144
1.4013 0.0059979
1.4033 0.0058511
1.4053 0.0057036
1.4073 0.0055555
1.4093 0.0054069
1.4113 0.0052576
1.4133 0.0051079
1.4153 0.0049576
1.4173 0.0048069
1.4193 0.0046557
1.4213 0.0045041
1.4233 0.0043521
1.4253 0.0041997
1.4273 0.004047
1.4293 0.003894
1.4313 0.0037407
1.4333 0.0035871
1.4353 0.0034333
1.4373 0.0032793
1.4393 0.003125
1.4413 0.0029706
1.4433 0.002816
1.4453 0.0026613
1.4473 0.0025065
1.4493 0.0023516
1.4513 0.0021966
1.4533 0.0020416
1.4553 0.0018866
1.4573 0.0017315
1.4593 0.0015764
1.4613 0.0014214
1.4633 0.0012664
1.4653 0.0011114
1.4673 0.00095653
1.4693 0.00080174
1.4713 0.00064706
1.4733 0.0004925
1.4753 0.00033808
1.4773 0.00018381
1.4793 2.9709e-05
1.4813 -0.00012421
1.4833 -0.00027794
1.4853 -0.00043146
1.4873 -0.00058475
1.4893 -0.00073782
1.4913 -0.00089063
1.4933 -0.0010432
1.4953 -0.0011955
1.4973 -0.0013475
1.4993 -0.0014992
1.5013 -0.0016506
1.5033 -0.0018016
1.5053 -0.0019524
1.5073 -0.0021028
1.5093 -0.0022529
1.5113 -0.0024026
1.5133 -0.0025519
1.5153 -0.0027008
1.5173 -0.0028494
1.5193 -0.0029976
1.5213 -0.0031453
1.5233 -0.0032927
1.5253 -0.0034396
1.5273 -0.0035861
1.5293 -0.0037322
1.5313 -0.0038778
1.5333 -0.004023
1.5353 -0.0041677
1.5373 -0.0043119
1.5393 -0.0044557
1.5413 -0.004599
1.5433 -0.0047418
1.5453 -0.0048841
1.5473 -0.0050259
1.5493 -0.0051673
1.5513 -0.0053081
1.5533 -0.0054483
1.5553 -0.0055881
1.5573 -0.0057274
1.5593 -0.0058661
1.5613 -0.0060043
1.5633 -0.0061419
1.5653 -0.006279
1.5673 -0.0064155
1.5693 -0.0065515
1.5713 -0.006687
1.5733 -0.0068218
1.5753 -0.0069562
1.5773 -0.0070899
1.5793 -0.0072231
1.5813 -0.0073557
1.5833 -0.0074877
1.5853 -0.0076192
1.5873 -0.00775
1.5893 -0.0078803
1.5913 -0.00801
1.5933 -0.0081391
1.5953 -0.0082676
1.5973 -0.0083955
1.5993 -0.0085228
1.6013 -0.0086495
1.6033 -0.0087756
1.6053 -0.0089011
1.6073 -0.009026
1.6093 -0.0091503
1.6113 -0.009274
1.6133 -0.0093971
1.6153 -0.0095195
1.6173 -0.0096414
1.6193 -0.0097626
1.6213 -0.0098832
1.6233 -0.010003
1.6253 -0.010123
1.6273 -0.010241
1.6293 -0.01036
1.6313 -0.010477
1.6333 -0.010594
1.6353 -0.01071
1.6373 -0.010826
1.6393 -0.010941
1.6413 -0.011055
1.6433 -0.011169
1.6453 -0.011282
1.6473 -0.011395
1.6493 -0.011507
1.6513 -0.011618
1.6533 -0.011729
1.6553 -0.011839
1.6573 -0.011948
1.6593 -0.012057
1.6613 -0.012165
1.6633 -0.012273
1.6653 -0.01238
1.6673 -0.012486
1.6693 -0.012592
1.6713 -0.012697
1.6733 -0.012802
1.6753 -0.012905
1.6773 -0.013009
1.6793 -0.013111
1.6813 -0.013213
1.6833 -0.013315
1.6853 -0.013415
1.6873 -0.013516
1.6893 -0.013615
1.6913 -0.013714
1.6933 -0.013812
1.6953 -0.01391
1.6973 -0.014007
1.6993 -0.014104
1.7013 -0.0142
1.7033 -0.014295
1.7053 -0.01439
1.7073 -0.014484
1.7093 -0.014577
1.7113 -0.01467
1.7133 -0.014763
1.7153 -0.014854
1.7173 -0.014946
1.7193 -0.015036
1.7213 -0.015126
1.7233 -0.015215
1.7253 -0.015304
1.7273 -0.015392
1.7293 -0.01548
1.7313 -0.015567
1.7333 -0.015653
1.7353 -0.015739
1.7373 -0.015825
1.7393 -0.015909
1.7413 -0.015993
1.7433 -0.016077
1.7453 -0.01616
1.7473 -0.016242
1.7493 -0.016324
1.7514 -0.016406
1.7534 -0.016486
1.7554 -0.016566
1.7574 -0.016646
1.7594 -0.016725
1.7614 -0.016804
1.7634 -0.016882
1.7654 -0.016959
1.7674 -0.017036
1.7694 -0.017112
1.7714 -0.017188
1.7734 -0.017263
1.7754 -0.017338
1.7774 -0.017412
1.7794 -0.017486
1.7814 -0.017559
1.7834 -0.017631
1.7854 -0.017703
1.7874 -0.017775
1.7894 -0.017846
1.7914 -0.017916
1.7934 -0.017986
1.7954 -0.018055
1.7974 -0.018124
1.7994 -0.018193
1.8014 -0.01826
1.8034 -0.018328
1.8054 -0.018394
1.8074 -0.018461
1.8094 -0.018527
1.8114 -0.018592
1.8134 -0.018657
1.8154 -0.018721
1.8174 -0.018785
1.8194 -0.018848
1.8214 -0.018911
1.8234 -0.018973
1.8254 -0.019035
1.8274 -0.019096
1.8294 -0.019157
1.8314 -0.019218
1.8334 -0.019278
1.8354 -0.019337
1.8374 -0.019396
1.8394 -0.019455
1.8414 -0.019513
1.8434 -0.01957
1.8454 -0.019627
1.8474 -0.019684
1.8494 -0.01974
1.8514 -0.019796
1.8534 -0.019851
1.8554 -0.019906
1.8574 -0.01996
1.8594 -0.020014
1.8614 -0.020067
1.8634 -0.02012
1.8654 -0.020173
1.8674 -0.020225
1.8694 -0.020277
1.8714 -0.020328
1.8734 -0.020379
1.8754 -0.020429
1.8774 -0.020479
1.8794 -0.020529
1.8814 -0.020578
1.8834 -0.020626
1.8854 -0.020674
1.8874 -0.020722
1.8894 -0.02077
1.8914 -0.020817
1.8934 -0.020863
1.8954 -0.020909
1.8974 -0.020955
1.8994 -0.021
1.9014 -0.021045
1.9034 -0.02109
1.9054 -0.021134
1.9074 -0.021178
1.9094 -0.021221
1.9114 -0.021264
1.9134 -0.021307
1.9154 -0.021349
1.9174 -0.021391
1.9194 -0.021432
1.9214 -0.021473
1.9234 -0.021514
1.9254 -0.021554
1.9274 -0.021594
1.9294 -0.021633
1.9314 -0.021672
1.9334 -0.021711
1.9354 -0.021749
1.9374 -0.021787
1.9394 -0.021825
1.9414 -0.021862
1.9434 -0.021899
1.9454 -0.021936
1.9474 -0.021972
1.9494 -0.022008
1.9514 -0.022043
1.9534 -0.022078
1.9554 -0.022113
1.9574 -0.022148
1.9594 -0.022182
1.9614 -0.022215
1.9634 -0.022249
1.9654 -0.022282
1.9674 -0.022315
1.9694 -0.022347
1.9714 -0.022379
1.9734 -0.022411
1.9754 -0.022442
1.9774 -0.022473
1.9794 -0.022504
1.9814 -0.022534
1.9834 -0.022564
1.9854 -0.022594
1.9874 -0.022624
1.9894 -0.022653
1.9914 -0.022681
1.9934 -0.02271
1.9954 -0.022738
1.9974 -0.022766
1.9994 -0.022794
2.0014 -0.022821
2.0034 -0.022848
2.0054 -0.022874
2.0074 -0.022901
2.0094 -0.022927
2.0114 -0.022953
2.0134 -0.022978
2.0154 -0.023003
2.0174 -0.023028
2.0194 -0.023053
2.0214 -0.023077
2.0234 -0.023101
2.0254 -0.023125
2.0274 -0.023148
2.0294 -0.023171
2.0314 -0.023194
2.0334 -0.023217
2.0354 -0.023239
2.0374 -0.023261
2.0394 -0.023283
2.0414 -0.023304
2.0434 -0.023325
2.0454 -0.023346
2.0474 -0.023367
2.0494 -0.023387
2.0514 -0.023408
2.0534 -0.023427
2.0554 -0.023447
2.0574 -0.023466
2.0594 -0.023486
2.0614 -0.023504
2.0634 -0.023523
2.0654 -0.023541
2.0674 -0.023559
2.0694 -0.023577
2.0714 -0.023595
2.0734 -0.023612
2.0754 -0.023629
2.0774 -0.023646
2.0794 -0.023663
2.0814 -0.023679
2.0834 -0.023695
2.0854 -0.023711
2.0874 -0.023727
2.0894 -0.023742
2.0914 -0.023758
2.0934 -0.023772
2.0954 -0.023787
2.0974 -0.023802
2.0994 -0.023816
2.1014 -0.02383
2.1034 -0.023844
2.1054 -0.023857
2.1074 -0.023871
2.1094 -0.023884
2.1114 -0.023897
2.1134 -0.02391
2.1154 -0.023922
2.1174 -0.023934
2.1194 -0.023946
2.1214 -0.023958
2.1234 -0.02397
2.1254 -0.023981
2.1274 -0.023993
2.1294 -0.024004
2.1314 -0.024014
2.1334 -0.024025
2.1354 -0.024035
2.1374 -0.024046
2.1394 -0.024056
2.1414 -0.024065
2.1434 -0.024075
2.1454 -0.024084
2.1474 -0.024094
2.1494 -0.024103
2.1514 -0.024112
2.1534 -0.02412
2.1554 -0.024129
2.1574 -0.024137
2.1594 -0.024145
2.1614 -0.024153
2.1634 -0.024161
2.1654 -0.024168
2.1674 -0.024175
2.1694 -0.024182
2.1714 -0.024189
2.1734 -0.024196
2.1754 -0.024203
2.1774 -0.024209
2.1794 -0.024216
2.1814 -0.024222
2.1834 -0.024228
2.1854 -0.024233
2.1874 -0.024239
2.1894 -0.024244
2.1914 -0.024249
2.1934 -0.024254
2.1954 -0.024259
2.1974 -0.024264
2.1994 -0.024269
2.2014 -0.024273
2.2034 -0.024277
2.2054 -0.024281
2.2074 -0.024285
2.2094 -0.024289
2.2114 -0.024293
2.2134 -0.024296
2.2154 -0.024299
2.2174 -0.024302
2.2194 -0.024305
2.2214 -0.024308
2.2234 -0.024311
2.2254 -0.024313
2.2274 -0.024316
2.2294 -0.024318
2.2314 -0.02432
2.2334 -0.024322
2.2354 -0.024324
2.2374 -0.024325
2.2394 -0.024327
2.2414 -0.024328
2.2434 -0.024329
2.2454 -0.02433
2.2474 -0.024331
2.2494 -0.024332
2.2515 -0.024333
2.2535 -0.024333
2.2555 -0.024333
2.2575 -0.024334
2.2595 -0.024334
2.2615 -0.024334
2.2635 -0.024334
2.2655 -0.024333
2.2675 -0.024333
2.2695 -0.024332
2.2715 -0.024332
2.2735 -0.024331
2.2755 -0.02433
2.2775 -0.024329
2.2795 -0.024327
2.2815 -0.024326
2.2835 -0.024325
2.2855 -0.024323
2.2875 -0.024321
2.2895 -0.02432
2.2915 -0.024318
2.2935 -0.024316
2.2955 -0.024313
2.2975 -0.024311
2.2995 -0.024309
2.3015 -0.024306
2.3035 -0.024303
2.3055 -0.024301
2.3075 -0.024298
2.3095 -0.024295
2.3115 -0.024292
2.3135 -0.024289
2.3155 -0.024285
2.3175 -0.024282
2.3195 -0.024278
2.3215 -0.024275
2.3235 -0.024271
2.3255 -0.024267
2.3275 -0.024263
2.3295 -0.024259
2.3315 -0.024255
2.3335 -0.02425
2.3355 -0.024246
2.3375 -0.024242
2.3395 -0.024237
2.3415 -0.024232
2.3435 -0.024227
2.3455 -0.024223
2.3475 -0.024218
2.3495 -0.024213
2.3515 -0.024207
2.3535 -0.024202
2.3555 -0.024197
2.3575 -0.024191
2.3595 -0.024186
2.3615 -0.02418
2.3635 -0.024174
2.3655 -0.024168
2.3675 -0.024162
2.3695 -0.024156
2.3715 -0.02415
2.3735 -0.024144
2.3755 -0.024138
2.3775 -0.024131
2.3795 -0.024125
2.3815 -0.024118
2.3835 -0.024112
2.3855 -0.024105
2.3875 -0.024098
2.3895 -0.024091
2.3915 -0.024084
2.3935 -0.024077
2.3955 -0.02407
2.3975 -0.024063
2.3995 -0.024056
2.4015 -0.024048
2.4035 -0.024041
2.4055 -0.024033
2.4075 -0.024025
2.4095 -0.024018
2.4115 -0.02401
2.4135 -0.024002
2.4155 -0.023994
2.4175 -0.023986
2.4195 -0.023978
2.4215 -0.02397
2.4235 -0.023962
2.4255 -0.023953
2.4275 -0.023945
2.4295 -0.023936
2.4315 -0.023928
2.4335 -0.023919
2.4355 -0.023911
2.4375 -0.023902
2.4395 -0.023893
2.4415 -0.023884
2.4435 -0.023875
2.4455 -0.023866
2.4475 -0.023857
2.4495 -0.023848
2.4515 -0.023839
2.4535 -0.023829
2.4555 -0.02382
2.4575 -0.023811
2.4595 -0.023801
2.4615 -0.023792
2.4635 -0.023782
2.4655 -0.023772
2.4675 -0.023763
2.4695 -0.023753
2.4715 -0.023743
2.4735 -0.023733
2.4755 -0.023723
2.4775 -0.023713
2.4795 -0.023703
2.4815 -0.023693
2.4835 -0.023682
2.4855 -0.023672
2.4875 -0.023662
2.4895 -0.023651
2.4915 -0.023641
2.4935 -0.023631
2.4955 -0.02362
2.4975 -0.023609
2.4995 -0.023599
2.5015 -0.023588
2.5035 -0.023577
2.5055 -0.023566
2.5075 -0.023555
2.5095 -0.023544
2.5115 -0.023534
2.5135 -0.023522
2.5155 -0.023511
2.5175 -0.0235
2.5195 -0.023489
2.5215 -0.023478
2.5235 -0.023466
2.5255 -0.023455
2.5275 -0.023444
2.5295 -0.023432
2.5315 -0.023421
2.5335 -0.023409
2.5355 -0.023398
2.5375 -0.023386
2.5395 -0.023374
2.5415 -0.023363
2.5435 -0.023351
2.5455 -0.023339
2.5475 -0.023327
2.5495 -0.023315
2.5515 -0.023303
2.5535 -0.023291
2.5555 -0.023279
2.5575 -0.023267
2.5595 -0.023255
2.5615 -0.023243
2.5635 -0.023231
2.5655 -0.023218
2.5675 -0.023206
2.5695 -0.023194
2.5715 -0.023181
2.5735 -0.023169
2.5755 -0.023157
2.5775 -0.023144
2.5795 -0.023132
2.5815 -0.023119
2.5835 -0.023106
2.5855 -0.023094
2.5875 -0.023081
2.5895 -0.023068
2.5915 -0.023056
2.5935 -0.023043
2.5955 -0.02303
2.5975 -0.023017
2.5995 -0.023004
2.6015 -0.022991
2.6035 -0.022978
2.6055 -0.022965
2.6075 -0.022952
2.6095 -0.022939
2.6115 -0.022926
2.6135 -0.022913
2.6155 -0.0229
2.6175 -0.022887
2.6195 -0.022873
2.6215 -0.02286
2.6235 -0.022847
2.6255 -0.022834
2.6275 -0.02282
2.6295 -0.022807
2.6315 -0.022793
2.6335 -0.02278
2.6355 -0.022766
2.6375 -0.022753
2.6395 -0.022739
2.6415 -0.022726
2.6435 -0.022712
2.6455 -0.022699
2.6475 -0.022685
2.6495 -0.022671
2.6515 -0.022658
2.6535 -0.022644
2.6555 -0.02263
2.6575 -0.022616
2.6595 -0.022602
2.6615 -0.022589
2.6635 -0.022575
2.6655 -0.022561
2.6675 -0.022547
2.6695 -0.022533
2.6715 -0.022519
2.6735 -0.022505
2.6755 -0.022491
2.6775 -0.022477
2.6795 -0.022463
2.6815 -0.022449
2.6835 -0.022435
2.6855 -0.02242
2.6875 -0.022406
2.6895 -0.022392
2.6915 -0.022378
2.6935 -0.022364
2.6955 -0.022349
2.6975 -0.022335
2.6995 -0.022321
2.7015 -0.022307
2.7035 -0.022292
2.7055 -0.022278
2.7075 -0.022264
2.7095 -0.022249
2.7115 -0.022235
2.7135 -0.02222
2.7155 -0.022206
2.7175 -0.022191
2.7195 -0.022177
2.7215 -0.022162
2.7235 -0.022148
2.7255 -0.022133
2.7275 -0.022119
2.7295 -0.022104
2.7315 -0.02209
2.7335 -0.022075
2.7355 -0.02206
2.7375 -0.022046
2.7395 -0.022031
2.7415 -0.022016
2.7435 -0.022002
2.7455 -0.021987
2.7475 -0.021972
2.7495 -0.021957
2.7516 -0.021943
2.7536 -0.021928
2.7556 -0.021913
2.7576 -0.021898
2.7596 -0.021883
2.7616 -0.021869
2.7636 -0.021854
2.7656 -0.021839
2.7676 -0.021824
2.7696 -0.021809
2.7716 -0.021794
2.7736 -0.021779
2.7756 -0.021764
2.7776 -0.021749
2.7796 -0.021734
2.7816 -0.021719
2.7836 -0.021705
2.7856 -0.02169
2.7876 -0.021674
2.7896 -0.021659
2.7916 -0.021644
2.7936 -0.021629
2.7956 -0.021614
2.7976 -0.021599
2.7996 -0.021584
2.8016 -0.021569
2.8036 -0.021554
2.8056 -0.021539
2.8076 -0.021524
2.8096 -0.021509
2.8116 -0.021494
2.8136 -0.021478
2.8156 -0.021463
2.8176 -0.021448
2.8196 -0.021433
2.8216 -0.021418
2.8236 -0.021402
2.8256 -0.021387
2.8276 -0.021372
2.8296 -0.021357
2.8316 -0.021342
2.8336 -0.021326
2.8356 -0.021311
2.8376 -0.021296
2.8396 -0.021281
2.8416 -0.021265
2.8436 -0.02125
2.8456 -0.021235
2.8476 -0.021219
2.8496 -0.021204
2.8516 -0.021189
2.8536 -0.021174
2.8556 -0.021158
2.8576 -0.021143
2.8596 -0.021128
2.8616 -0.021112
2.8636 -0.021097
2.8656 -0.021082
2.8676 -0.021066
2.8696 -0.021051
2.8716 -0.021035
2.8736 -0.02102
2.8756 -0.021005
2.8776 -0.020989
2.8796 -0.020974
2.8816 -0.020959
2.8836 -0.020943
2.8856 -0.020928
2.8876 -0.020912
2.8896 -0.020897
2.8916 -0.020882
2.8936 -0.020866
2.8956 -0.020851
2.8976 -0.020835
2.8996 -0.02082
2.9016 -0.020804
2.9036 -0.020789
2.9056 -0.020774
2.9076 -0.020758
2.9096 -0.020743
2.9116 -0.020727
2.9136 -0.020712
2.9156 -0.020696
2.9176 -0.020681
2.9196 -0.020665
2.9216 -0.02065
2.9236 -0.020634
2.9256 -0.020619
2.9276 -0.020604
2.9296 -0.020588
2.9316 -0.020573
2.9336 -0.020557
2.9356 -0.020542
2.9376 -0.020526
2.9396 -0.020511
2.9416 -0.020495
2.9436 -0.02048
2.9456 -0.020464
2.9476 -0.020449
2.9496 -0.020433
2.9516 -0.020418
2.9536 -0.020402
2.9556 -0.020387
2.9576 -0.020371
2.9596 -0.020356
2.9616 -0.02034
2.9636 -0.020325
2.9656 -0.020309
2.9676 -0.020294
2.9696 -0.020278
2.9716 -0.020263
2.9736 -0.020248
2.9756 -0.020232
2.9776 -0.020217
2.9796 -0.020201
2.9816 -0.020186
2.9836 -0.02017
2.9856 -0.020155
2.9876 -0.020139
2.9896 -0.020124
2.9916 -0.020108
2.9936 -0.020093
2.9956 -0.020077
2.9976 -0.020062
2.9996 -0.020046
3.0016 -0.020031
3.0036 -0.020015
3.0056 -0.02
3.0076 -0.019985
3.0096 -0.019969
3.0116 -0.019954
3.0136 -0.019938
3.0156 -0.019923
3.0176 -0.019907
3.0196 -0.019892
3.0216 -0.019876
3.0236 -0.019861
3.0256 -0.019845
3.0276 -0.01983
3.0296 -0.019815
3.0316 -0.019799
3.0336 -0.019784
3.0356 -0.019768
3.0376 -0.019753
3.0396 -0.019738
3.0416 -0.019722
3.0436 -0.019707
3.0456 -0.019691
3.0476 -0.019676
3.0496 -0.01966
3.0516 -0.019645
3.0536 -0.01963
3.0556 -0.019614
3.0576 -0.019599
3.0596 -0.019584
3.0616 -0.019568
3.0636 -0.019553
3.0656 -0.019537
3.0676 -0.019522
3.0696 -0.019507
3.0716 -0.019491
3.0736 -0.019476
3.0756 -0.019461
3.0776 -0.019445
3.0796 -0.01943
3.0816 -0.019415
3.0836 -0.019399
3.0856 -0.019384
3.0876 -0.019369
3.0896 -0.019353
3.0916 -0.019338
3.0936 -0.019323
3.0956 -0.019308
3.0976 -0.019292
3.0996 -0.019277
3.1016 -0.019262
3.1036 -0.019246
3.1056 -0.019231
3.1076 -0.019216
3.1096 -0.019201
3.1116 -0.019185
3.1136 -0.01917
3.1156 -0.019155
3.1176 -0.01914
3.1196 -0.019124
3.1216 -0.019109
3.1236 -0.019094
3.1256 -0.019079
3.1276 -0.019064
3.1296 -0.019048
3.1316 -0.019033
3.1336 -0.019018
3.1356 -0.019003
3.1376 -0.018988
3.1396 -0.018972
3.1416 -0.018957
3.1436 -0.018942
3.1456 -0.018927
3.1476 -0.018912
3.1496 -0.018897
3.1516 -0.018882
3.1536 -0.018867
3.1556 -0.018851
3.1576 -0.018836
3.1596 -0.018821
3.1616 -0.018806
3.1636 -0.018791
3.1656 -0.018776
3.1676 -0.018761
3.1696 -0.018746
3.1716 -0.018731
3.1736 -0.018716
3.1756 -0.018701
3.1776 -0.018686
3.1796 -0.018671
3.1816 -0.018656
3.1836 -0.018641
3.1856 -0.018626
3.1876 -0.018611
3.1896 -0.018596
3.1916 -0.018581
3.1936 -0.018566
3.1956 -0.018551
3.1976 -0.018536
3.1996 -0.018521
3.2016 -0.018506
3.2036 -0.018491
3.2056 -0.018476
3.2076 -0.018461
3.2096 -0.018446
3.2116 -0.018431
3.2136 -0.018416
3.2156 -0.018402
3.2176 -0.018387
3.2196 -0.018372
3.2216 -0.018357
3.2236 -0.018342
3.2256 -0.018327
3.2276 -0.018312
3.2296 -0.018298
3.2316 -0.018283
3.2336 -0.018268
3.2356 -0.018253
3.2376 -0.018238
3.2396 -0.018224
3.2416 -0.018209
3.2436 -0.018194
3.2456 -0.018179
3.2476 -0.018165
3.2496 -0.01815
3.2517 -0.018135
3.2537 -0.01812
3.2557 -0.018106
3.2577 -0.018091
3.2597 -0.018076
3.2617 -0.018062
3.2637 -0.018047
3.2657 -0.018032
3.2677 -0.018018
3.2697 -0.018003
3.2717 -0.017988
3.2737 -0.017974
3.2757 -0.017959
3.2777 -0.017944
3.2797 -0.01793
3.2817 -0.017915
3.2837 -0.017901
3.2857 -0.017886
3.2877 -0.017871
3.2897 -0.017857
3.2917 -0.017842
3.2937 -0.017828
3.2957 -0.017813
3.2977 -0.017799
3.2997 -0.017784
3.3017 -0.01777
3.3037 -0.017755
3.3057 -0.017741
3.3077 -0.017726
3.3097 -0.017712
3.3117 -0.017697
3.3137 -0.017683
3.3157 -0.017669
3.3177 -0.017654
3.3197 -0.01764
3.3217 -0.017625
3.3237 -0.017611
3.3257 -0.017597
3.3277 -0.017582
3.3297 -0.017568
3.3317 -0.017553
3.3337 -0.017539
3.3357 -0.017525
3.3377 -0.01751
3.3397 -0.017496
3.3417 -0.017482
3.3437 -0.017468
3.3457 -0.017453
3.3477 -0.017439
3.3497 -0.017425
3.3517 -0.01741
3.3537 -0.017396
3.3557 -0.017382
3.3577 -0.017368
3.3597 -0.017354
3.3617 -0.017339
3.3637 -0.017325
3.3657 -0.017311
3.3677 -0.017297
3.3697 -0.017283
3.3717 -0.017268
3.3737 -0.017254
3.3757 -0.01724
3.3777 -0.017226
3.3797 -0.017212
3.3817 -0.017198
3.3837 -0.017184
3.3857 -0.01717
3.3877 -0.017156
3.3897 -0.017142
3.3917 -0.017128
3.3937 -0.017114
3.3957 -0.0171
3.3977 -0.017085
3.3997 -0.017071
3.4017 -0.017057
3.4037 -0.017044
3.4057 -0.01703
3.4077 -0.017016
3.4097 -0.017002
3.4117 -0.016988
3.4137 -0.016974
3.4157 -0.01696
3.4177 -0.016946
3.4197 -0.016932
3.4217 -0.016918
3.4237 -0.016904
3.4257 -0.01689
3.4277 -0.016877
3.4297 -0.016863
3.4317 -0.016849
3.4337 -0.016835
3.4357 -0.016821
3.4377 -0.016807
3.4397 -0.016794
3.4417 -0.01678
3.4437 -0.016766
3.4457 -0.016752
3.4477 -0.016739
3.4497 -0.016725
3.4517 -0.016711
3.4537 -0.016697
3.4557 -0.016684
3.4577 -0.01667
3.4597 -0.016656
3.4617 -0.016643
3.4637 -0.016629
3.4657 -0.016615
3.4677 -0.016602
3.4697 -0.016588
3.4717 -0.016575
3.4737 -0.016561
3.4757 -0.016547
3.4777 -0.016534
3.4797 -0.01652
3.4817 -0.016507
3.4837 -0.016493
3.4857 -0.01648
3.4877 -0.016466
3.4897 -0.016452
3.4917 -0.016439
3.4937 -0.016425
3.4957 -0.016412
3.4977 -0.016399
3.4997 -0.016385
3.5017 -0.016372
3.5037 -0.016358
3.5057 -0.016345
3.5077 -0.016331
3.5097 -0.016318
3.5117 -0.016305
3.5137 -0.016291
3.5157 -0.016278
3.5177 -0.016264
3.5197 -0.016251
3.5217 -0.016238
3.5237 -0.016224
3.5257 -0.016211
3.5277 -0.016198
3.5297 -0.016185
3.5317 -0.016171
3.5337 -0.016158
3.5357 -0.016145
3.5377 -0.016131
3.5397 -0.016118
3.5417 -0.016105
3.5437 -0.016092
3.5457 -0.016079
3.5477 -0.016065
3.5497 -0.016052
3.5517 -0.016039
3.5537 -0.016026
3.5557 -0.016013
3.5577 -0.016
3.5597 -0.015986
3.5617 -0.015973
3.5637 -0.01596
3.5657 -0.015947
3.5677 -0.015934
3.5697 -0.015921
3.5717 -0.015908
3.5737 -0.015895
3.5757 -0.015882
3.5777 -0.015869
3.5797 -0.015856
3.5817 -0.015843
3.5837 -0.01583
3.5857 -0.015817
3.5877 -0.015804
3.5897 -0.015791
3.5917 -0.015778
3.5937 -0.015765
3.5957 -0.015752
3.5977 -0.015739
3.5997 -0.015726
3.6017 -0.015714
3.6037 -0.015701
3.6057 -0.015688
3.6077 -0.015675
3.6097 -0.015662
3.6117 -0.015649
3.6137 -0.015636
3.6157 -0.015624
3.6177 -0.015611
3.6197 -0.015598
3.6217 -0.015585
3.6237 -0.015573
3.6257 -0.01556
3.6277 -0.015547
3.6297 -0.015534
3.6317 -0.015522
3.6337 -0.015509
3.6357 -0.015496
3.6377 -0.015484
3.6397 -0.015471
3.6417 -0.015458
3.6437 -0.015446
3.6457 -0.015433
3.6477 -0.01542
3.6497 -0.015408
3.6517 -0.015395
3.6537 -0.015383
3.6557 -0.01537
3.6577 -0.015357
3.6597 -0.015345
3.6617 -0.015332
3.6637 -0.01532
3.6657 -0.015307
3.6677 -0.015295
3.6697 -0.015282
3.6717 -0.01527
3.6737 -0.015257
3.6757 -0.015245
3.6777 -0.015232
3.6797 -0.01522
3.6817 -0.015208
3.6837 -0.015195
3.6857 -0.015183
3.6877 -0.01517
3.6897 -0.015158
3.6917 -0.015146
3.6937 -0.015133
3.6957 -0.015121
3.6977 -0.015109
3.6997 -0.015096
3.7017 -0.015084
3.7037 -0.015072
3.7057 -0.015059
3.7077 -0.015047
3.7097 -0.015035
3.7117 -0.015023
3.7137 -0.01501
3.7157 -0.014998
3.7177 -0.014986
3.7197 -0.014974
3.7217 -0.014961
3.7237 -0.014949
3.7257 -0.014937
3.7277 -0.014925
3.7297 -0.014913
3.7317 -0.014901
3.7337 -0.014888
3.7357 -0.014876
3.7377 -0.014864
3.7397 -0.014852
3.7417 -0.01484
3.7437 -0.014828
3.7457 -0.014816
3.7477 -0.014804
3.7497 -0.014792
3.7518 -0.01478
3.7538 -0.014768
3.7558 -0.014756
3.7578 -0.014744
3.7598 -0.014732
3.7618 -0.01472
3.7638 -0.014708
3.7658 -0.014696
3.7678 -0.014684
3.7698 -0.014672
3.7718 -0.01466
3.7738 -0.014648
3.7758 -0.014636
3.7778 -0.014624
3.7798 -0.014613
3.7818 -0.014601
3.7838 -0.014589
3.7858 -0.014577
3.7878 -0.014565
3.7898 -0.014553
3.7918 -0.014542
3.7938 -0.01453
3.7958 -0.014518
3.7978 -0.014506
3.7998 -0.014494
3.8018 -0.014483
3.8038 -0.014471
3.8058 -0.014459
3.8078 -0.014448
3.8098 -0.014436
3.8118 -0.014424
3.8138 -0.014412
3.8158 -0.014401
3.8178 -0.014389
3.8198 -0.014378
3.8218 -0.014366
3.8238 -0.014354
3.8258 -0.014343
3.8278 -0.014331
3.8298 -0.014319
3.8318 -0.014308
3.8338 -0.014296
3.8358 -0.014285
3.8378 -0.014273
3.8398 -0.014262
3.8418 -0.01425
3.8438 -0.014239
3.8458 -0.014227
3.8478 -0.014216
3.8498 -0.014204
3.8518 -0.014193
3.8538 -0.014181
3.8558 -0.01417
3.8578 -0.014158
3.8598 -0.014147
3.8618 -0.014136
3.8638 -0.014124
3.8658 -0.014113
3.8678 -0.014101
3.8698 -0.01409
3.8718 -0.014079
3.8738 -0.014067
3.8758 -0.014056
3.8778 -0.014045
3.8798 -0.014033
3.8818 -0.014022
3.8838 -0.014011
3.8858 -0.013999
3.8878 -0.013988
3.8898 -0.013977
3.8918 -0.013966
3.8938 -0.013954
3.8958 -0.013943
3.8978 -0.013932
3.8998 -0.013921
3.9018 -0.01391
3.9038 -0.013898
3.9058 -0.013887
3.9078 -0.013876
3.9098 -0.013865
3.9118 -0.013854
3.9138 -0.013843
3.9158 -0.013832
3.9178 -0.01382
3.9198 -0.013809
3.9218 -0.013798
3.9238 -0.013787
3.9258 -0.013776
3.9278 -0.013765
3.9298 -0.013754
3.9318 -0.013743
3.9338 -0.013732
3.9358 -0.013721
3.9378 -0.01371
3.9398 -0.013699
3.9418 -0.013688
3.9438 -0.013677
3.9458 -0.013666
3.9478 -0.013655
3.9498 -0.013644
3.9518 -0.013633
3.9538 -0.013622
3.9558 -0.013611
3.9578 -0.013601
3.9598 -0.01359
3.9618 -0.013579
3.9638 -0.013568
3.9658 -0.013557
3.9678 -0.013546
3.9698 -0.013535
3.9718 -0.013525
3.9738 -0.013514
3.9758 -0.013503
3.9778 -0.013492
3.9798 -0.013482
3.9818 -0.013471
3.9838 -0.01346
3.9858 -0.013449
3.9878 -0.013439
3.9898 -0.013428
3.9918 -0.013417
3.9938 -0.013406
3.9958 -0.013396
3.9978 -0.013385
3.9998 -0.013374
4.0018 -0.013364
4.0038 -0.013353
4.0058 -0.013342
4.0078 -0.013332
4.0098 -0.013321
4.0118 -0.013311
4.0138 -0.0133
4.0158 -0.013289
4.0178 -0.013279
4.0198 -0.013268
4.0218 -0.013258
4.0238 -0.013247
4.0258 -0.013237
4.0278 -0.013226
4.0298 -0.013216
4.0318 -0.013205
4.0338 -0.013195
4.0358 -0.013184
4.0378 -0.013174
4.0398 -0.013163
4.0418 -0.013153
4.0438 -0.013142
4.0458 -0.013132
4.0478 -0.013122
4.0498 -0.013111
4.0518 -0.013101
4.0538 -0.01309
4.0558 -0.01308
4.0578 -0.01307
4.0598 -0.013059
4.0618 -0.013049
4.0638 -0.013039
4.0658 -0.013028
4.0678 -0.013018
4.0698 -0.013008
4.0718 -0.012997
4.0738 -0.012987
4.0758 -0.012977
4.0778 -0.012967
4.0798 -0.012956
4.0818 -0.012946
4.0838 -0.012936
4.0858 -0.012926
4.0878 -0.012915
4.0898 -0.012905
4.0918 -0.012895
4.0938 -0.012885
4.0958 -0.012875
4.0978 -0.012865
4.0998 -0.012854
4.1018 -0.012844
4.1038 -0.012834
4.1058 -0.012824
4.1078 -0.012814
4.1098 -0.012804
4.1118 -0.012794
4.1138 -0.012784
4.1158 -0.012774
4.1178 -0.012764
4.1198 -0.012754
4.1218 -0.012744
4.1238 -0.012733
4.1258 -0.012723
4.1278 -0.012713
4.1298 -0.012703
4.1318 -0.012694
4.1338 -0.012684
4.1358 -0.012674
4.1378 -0.012664
4.1398 -0.012654
4.1418 -0.012644
4.1438 -0.012634
4.1458 -0.012624
4.1478 -0.012614
4.1498 -0.012604
4.1518 -0.012594
4.1538 -0.012584
4.1558 -0.012574
4.1578 -0.012565
4.1598 -0.012555
4.1618 -0.012545
4.1638 -0.012535
4.1658 -0.012525
4.1678 -0.012515
4.1698 -0.012506
4.1718 -0.012496
4.1738 -0.012486
4.1758 -0.012476
4.1778 -0.012467
4.1798 -0.012457
4.1818 -0.012447
4.1838 -0.012437
4.1858 -0.012428
4.1878 -0.012418
4.1898 -0.012408
4.1918 -0.012399
4.1938 -0.012389
4.1958 -0.012379
4.1978 -0.01237
4.1998 -0.01236
4.2018 -0.01235
4.2038 -0.012341
4.2058 -0.012331
4.2078 -0.012321
4.2098 -0.012312
4.2118 -0.012302
4.2138 -0.012293
4.2158 -0.012283
4.2178 -0.012274
4.2198 -0.012264
4.2218 -0.012254
4.2238 -0.012245
4.2258 -0.012235
4.2278 -0.012226
4.2298 -0.012216
4.2318 -0.012207
4.2338 -0.012197
4.2358 -0.012188
4.2378 -0.012178
4.2398 -0.012169
4.2418 -0.01216
4.2438 -0.01215
4.2458 -0.012141
4.2478 -0.012131
4.2498 -0.012122
4.2519 -0.012112
4.2539 -0.012103
4.2559 -0.012094
4.2579 -0.012084
4.2599 -0.012075
4.2619 -0.012066
4.2639 -0.012056
4.2659 -0.012047
4.2679 -0.012038
4.2699 -0.012028
4.2719 -0.012019
4.2739 -0.01201
4.2759 -0.012
4.2779 -0.011991
4.2799 -0.011982
4.2819 -0.011973
4.2839 -0.011963
4.2859 -0.011954
4.2879 -0.011945
4.2899 -0.011936
4.2919 -0.011927
4.2939 -0.011917
4.2959 -0.011908
4.2979 -0.011899
4.2999 -0.01189
4.3019 -0.011881
4.3039 -0.011871
4.3059 -0.011862
4.3079 -0.011853
4.3099 -0.011844
4.3119 -0.011835
4.3139 -0.011826
4.3159 -0.011817
4.3179 -0.011808
4.3199 -0.011799
4.3219 -0.011789
4.3239 -0.01178
4.3259 -0.011771
4.3279 -0.011762
4.3299 -0.011753
4.3319 -0.011744
4.3339 -0.011735
4.3359 -0.011726
4.3379 -0.011717
4.3399 -0.011708
4.3419 -0.011699
4.3439 -0.01169
4.3459 -0.011681
4.3479 -0.011672
4.3499 -0.011663
4.3519 -0.011655
4.3539 -0.011646
4.3559 -0.011637
4.3579 -0.011628
4.3599 -0.011619
4.3619 -0.01161
4.3639 -0.011601
4.3659 -0.011592
4.3679 -0.011583
4.3699 -0.011575
4.3719 -0.011566
4.3739 -0.011557
4.3759 -0.011548
4.3779 -0.011539
4.3799 -0.01153
4.3819 -0.011522
4.3839 -0.011513
4.3859 -0.011504
4.3879 -0.011495
4.3899 -0.011486
4.3919 -0.011478
4.3939 -0.011469
4.3959 -0.01146
4.3979 -0.011451
4.3999 -0.011443
4.4019 -0.011434
4.4039 -0.011425
4.4059 -0.011417
4.4079 -0.011408
4.4099 -0.011399
4.4119 -0.011391
4.4139 -0.011382
4.4159 -0.011373
4.4179 -0.011365
4.4199 -0.011356
4.4219 -0.011347
4.4239 -0.011339
4.4259 -0.01133
4.4279 -0.011322
4.4299 -0.011313
4.4319 -0.011304
4.4339 -0.011296
4.4359 -0.011287
4.4379 -0.011279
4.4399 -0.01127
4.4419 -0.011262
4.4439 -0.011253
4.4459 -0.011245
4.4479 -0.011236
4.4499 -0.011228
4.4519 -0.011219
4.4539 -0.011211
4.4559 -0.011202
4.4579 -0.011194
4.4599 -0.011185
4.4619 -0.011177
4.4639 -0.011168
4.4659 -0.01116
4.4679 -0.011151
4.4699 -0.011143
4.4719 -0.011135
4.4739 -0.011126
4.4759 -0.011118
4.4779 -0.011109
4.4799 -0.011101
4.4819 -0.011093
4.4839 -0.011084
4.4859 -0.011076
4.4879 -0.011068
4.4899 -0.011059
4.4919 -0.011051
4.4939 -0.011043
4.4959 -0.011034
4.4979 -0.011026
4.4999 -0.011018
4.5019 -0.01101
4.5039 -0.011001
4.5059 -0.010993
4.5079 -0.010985
4.5099 -0.010977
4.5119 -0.010968
4.5139 -0.01096
4.5159 -0.010952
4.5179 -0.010944
4.5199 -0.010935
4.5219 -0.010927
4.5239 -0.010919
4.5259 -0.010911
4.5279 -0.010903
4.5299 -0.010894
4.5319 -0.010886
4.5339 -0.010878
4.5359 -0.01087
4.5379 -0.010862
4.5399 -0.010854
4.5419 -0.010846
4.5439 -0.010838
4.5459 -0.010829
4.5479 -0.010821
4.5499 -0.010813
4.5519 -0.010805
4.5539 -0.010797
4.5559 -0.010789
4.5579 -0.010781
4.5599 -0.010773
4.5619 -0.010765
4.5639 -0.010757
4.5659 -0.010749
4.5679 -0.010741
4.5699 -0.010733
4.5719 -0.010725
4.5739 -0.010717
4.5759 -0.010709
4.5779 -0.010701
4.5799 -0.010693
4.5819 -0.010685
4.5839 -0.010677
4.5859 -0.010669
4.5879 -0.010661
4.5899 -0.010653
4.5919 -0.010645
4.5939 -0.010637
4.5959 -0.01063
4.5979 -0.010622
4.5999 -0.010614
4.6019 -0.010606
4.6039 -0.010598
4.6059 -0.01059
4.6079 -0.010582
4.6099 -0.010575
4.6119 -0.010567
4.6139 -0.010559
4.6159 -0.010551
4.6179 -0.010543
4.6199 -0.010535
4.6219 -0.010528
4.6239 -0.01052
4.6259 -0.010512
4.6279 -0.010504
4.6299 -0.010497
4.6319 -0.010489
4.6339 -0.010481
4.6359 -0.010473
4.6379 -0.010466
4.6399 -0.010458
4.6419 -0.01045
4.6439 -0.010442
4.6459 -0.010435
4.6479 -0.010427
4.6499 -0.010419
4.6519 -0.010412
4.6539 -0.010404
4.6559 -0.010396
4.6579 -0.010389
4.6599 -0.010381
4.6619 -0.010373
4.6639 -0.010366
4.6659 -0.010358
4.6679 -0.01035
4.6699 -0.010343
4.6719 -0.010335
4.6739 -0.010328
4.6759 -0.01032
4.6779 -0.010313
4.6799 -0.010305
4.6819 -0.010297
4.6839 -0.01029
4.6859 -0.010282
4.6879 -0.010275
4.6899 -0.010267
4.6919 -0.01026
4.6939 -0.010252
4.6959 -0.010245
4.6979 -0.010237
4.6999 -0.01023
4.7019 -0.010222
4.7039 -0.010215
4.7059 -0.010207
4.7079 -0.0102
4.7099 -0.010192
4.7119 -0.010185
4.7139 -0.010177
4.7159 -0.01017
4.7179 -0.010163
4.7199 -0.010155
4.7219 -0.010148
4.7239 -0.01014
4.7259 -0.010133
4.7279 -0.010125
4.7299 -0.010118
4.7319 -0.010111
4.7339 -0.010103
4.7359 -0.010096
4.7379 -0.010089
4.7399 -0.010081
4.7419 -0.010074
4.7439 -0.010067
4.7459 -0.010059
4.7479 -0.010052
4.7499 -0.010045
4.752 -0.010037
4.754 -0.01003
4.756 -0.010023
4.758 -0.010015
4.76 -0.010008
4.762 -0.010001
4.764 -0.0099937
4.766 -0.0099864
4.768 -0.0099792
4.77 -0.0099719
4.772 -0.0099647
4.774 -0.0099575
4.776 -0.0099502
4.778 -0.009943
4.78 -0.0099358
4.782 -0.0099286
4.784 -0.0099214
4.786 -0.0099143
4.788 -0.0099071
4.79 -0.0098999
4.792 -0.0098928
4.794 -0.0098856
4.796 -0.0098785
4.798 -0.0098713
4.8 -0.0098642
4.802 -0.0098571
4.804 -0.00985
4.806 -0.0098428
4.808 -0.0098357
4.81 -0.0098286
4.812 -0.0098216
4.814 -0.0098145
4.816 -0.0098074
4.818 -0.0098003
4.82 -0.0097933
4.822 -0.0097862
4.824 -0.0097792
4.826 -0.0097721
4.828 -0.0097651
4.83 -0.0097581
4.832 -0.009751
4.834 -0.009744
4.836 -0.009737
4.838 -0.00973
4.84 -0.009723
4.842 -0.0097161
4.844 -0.0097091
4.846 -0.0097021
4.848 -0.0096951
4.85 -0.0096882
4.852 -0.0096812
4.854 -0.0096743
4.856 -0.0096674
4.858 -0.0096604
4.86 -0.0096535
4.862 -0.0096466
4.864 -0.0096397
4.866 -0.0096328
4.868 -0.0096259
4.87 -0.009619
4.872 -0.0096121
4.874 -0.0096052
4.876 -0.0095984
4.878 -0.0095915
4.88 -0.0095847
4.882 -0.0095778
4.884 -0.009571
4.886 -0.0095641
4.888 -0.0095573
4.89 -0.0095505
4.892 -0.0095437
4.894 -0.0095369
4.896 -0.0095301
4.898 -0.0095233
4.9 -0.0095165
4.902 -0.0095097
4.904 -0.0095029
4.906 -0.0094962
4.908 -0.0094894
4.91 -0.0094826
4.912 -0.0094759
4.914 -0.0094692
4.916 -0.0094624
4.918 -0.0094557
4.92 -0.009449
4.922 -0.0094423
4.924 -0.0094356
4.926 -0.0094289
4.928 -0.0094222
4.93 -0.0094155
4.932 -0.0094088
4.934 -0.0094021
4.936 -0.0093955
4.938 -0.0093888
4.94 -0.0093821
4.942 -0.0093755
4.944 -0.0093689
4.946 -0.0093622
4.948 -0.0093556
4.95 -0.009349
4.952 -0.0093424
4.954 -0.0093357
4.956 -0.0093291
4.958 -0.0093225
4.96 -0.009316
4.962 -0.0093094
4.964 -0.0093028
4.966 -0.0092962
4.968 -0.0092897
4.97 -0.0092831
4.972 -0.0092766
4.974 -0.00927
4.976 -0.0092635
4.978 -0.0092569
4.98 -0.0092504
4.982 -0.0092439
4.984 -0.0092374
4.986 -0.0092309
4.988 -0.0092244
4.99 -0.0092179
4.992 -0.0092114
4.994 -0.0092049
4.996 -0.0091984
4.998 -0.009192
5 -0.0091855


==> figures/experiments/iterations_gamma.dat <==
C -1 0 2 8 -2
1.05 24824 11979 11305 8469 15507
1.1 15846 9055 8582 6907 15379
1.15 13297 8866 8342 7020 15614
1.2 10963 8723 7997 6966 15464
1.25 9575 8523 7686 6971 15212
1.3 8833 8189 7426 7001 15136
1.35 8436 7755 7299 6883 15042
1.4 8067 7257 7151 6883 15056
1.45 7681 6901 7024 7024 15031
1.5 7120 6799 6990 6990 15136


==> figures/experiments/iterations_gamma_1.1.dat <==
its 0 2 8
3 2 82 1793
4 1652 1904 228
5 398 109 50
6 64 22 46


==> figures/experiments/iterations_gamma_1.1_all.dat <==
its gauss zolo egamma gamma
3 0 0 1793 2
4 24 0 228 1652
5 53 0 50 398
6 243 449 21 35
7 705 1305 11 12
8 897 196 4 5
9 159 62 2 5
10 36 105 8 7


==> figures/experiments/iterations_gamma_1.1_zolo_gauss.dat <==
its -2 -1
4 0 24
5 0 53
6 449 243
7 1305 705
8 196 897
9 167 195


==> figures/experiments/lbfgsb_residuals.dat <==
it resd feval
1 0.019345759948745433 6
2 0.018010464198197074 7
3 0.01655149771465414 8
4 0.014938059414697058 9
5 0.014042835099699946 10
6 0.013397644155014543 11
7 0.011433676375754986 12
8 0.01011641184312806 13
9 0.00950241692508813 14
10 0.00934938096013771 15
11 0.00909356885236301 16
12 0.009018126803131299 17
13 0.008893526695982867 18
14 0.008457226235819348 19
15 0.007672513535216696 20
16 0.00740043813795932 21
17 0.007176039256122202 22
18 0.0068426224601623176 23
19 0.006340714051431107 24
20 0.005515908503340938 25
21 0.005278608568258791 26
22 0.0052314958549444235 27
23 0.005222513874938439 28
24 0.005219505958741433 29
25 0.0052090235900441595 30
26 0.00515659664418 31
27 0.005048225063592149 32
28 0.004804556811010663 33
29 0.004503570194703155 34
30 0.00420831774516639 35
31 0.004043923407981431 36
32 0.003981520010495565 38
33 0.003962564043359151 39
34 0.003958206642519224 40
35 0.003949742698760694 41
36 0.003928564394831469 42
37 0.0038735072767348555 43
38 0.0037452399755801835 44
39 0.0034895330639188593 45
40 0.003188423186408551 46
41 0.0031230614924651068 47
42 0.0030112817862544272 48
43 0.0029868947665940837 49
44 0.0029807971768687214 50
45 0.002980170851562214 51
46 0.00298004514050465 52
47 0.0029799014692608594 53
48 0.0029786002413705326 54
49 0.0029753645231909154 55
50 0.0029628811655926235 56
51 0.0029290818386611406 57
52 0.0028378560096697925 58
53 0.0026398952039228263 59
54 0.0025130091412646216 61
55 0.002313383400020186 62
56 0.002239831325372421 63
57 0.0021875357024017106 65
58 0.002105324733119529 66
59 0.002069901103705085 67
60 0.0020614347482708073 68
61 0.0020560854505078385 69
62 0.002054336906277321 70
63 0.0020529596020200103 71
64 0.0020496779720446945 72
65 0.002037058872874642 73
66 0.0020116405209162913 74
67 0.0018946605647287562 75
68 0.0017879043536419559 76
69 0.0016488380769419386 77
70 0.001622362511058295 78
71 0.0016164624344587875 79
72 0.0016133578967516549 80
73 0.001612821067268122 81
74 0.0016127366419971256 82
75 0.0016126531708848812 83
76 0.00161262505266202 84
77 0.0016126141506762615 85
78 0.0016126091724131264 86
79 0.0016126011194379508 87
80 0.001612578292861766 88
81 0.0016125062504153131 89
82 0.0016123576131463757 90
83 0.0016120618204960024 91
84 0.0016097839926780821 92
85 0.001604914025390869 93
86 0.001593147876397083 94
87 0.0015742800407589908 95
88 0.0015312039403720945 96
89 0.0014238272392581575 97
90 0.0014179385242760745 99
91 0.0014053160850653335 100
92 0.0013614865491680117 102
93 0.0013261893095157795 103
94 0.0013105675727307364 104
95 0.0012831299412638941 105
96 0.0012685274625754417 106
97 0.0012526738136462434 108
98 0.001204332520536866 109
99 0.0011777587018970692 110
100 0.0011709763109917226 111
101 0.001168869158804986 112
102 0.0011671680369711446 113
103 0.0011659355189062026 114
104 0.0011627798369113762 115
105 0.0011604279162968911 116
106 0.00115957362122443 117
107 0.001159319208659415 118
108 0.0011590672186787554 119
109 0.0011585341470532473 120
110 0.0011578835512975338 121
111 0.0011567752718206759 122
112 0.0011551287213409367 123
113 0.0011533825332419312 124
114 0.0011495893824331471 125
115 0.0011448052328684177 127
116 0.0011335682717596995 128
117 0.0011004059095589547 129
118 0.0010481051058426338 130
119 0.0009761846408322672 131
120 0.0009750085620947591 136
121 0.0009013158637087848 137
122 0.0009009710434395579 143
123 0.0008453235393162117 145
124 0.0007939093632669536 147
125 0.0007781464377989433 150
126 0.0007700917067665625 151
127 0.0007524307009347808 152
128 0.0007459596391758971 154
129 0.0007401185695008472 155
130 0.0007357547662703023 156
131 0.0007325603519623414 157
132 0.0007316313014644749 158
133 0.0007313401473096892 159
134 0.0007306672865448061 160
135 0.0007305303637679117 161
136 0.0007304063156263751 162
137 0.0007302742387571559 163
138 0.0007302586265522937 165
139 0.0007300974786739189 166
140 0.0007300151545281963 167
141 0.0007300087680623957 169
142 0.0007299976251013973 170
143 0.0007299877579487468 171
144 0.0007299721673710291 172
145 0.0007299536476901292 173
146 0.0007299034219236944 174
147 0.0007297902968095293 175
148 0.0007295031754501746 176
149 0.0007291318290558735 177
150 0.0007282709269167409 178
151 0.0007268177139088117 179
152 0.0007258714534319477 180
153 0.0007181934030735526 181
154 0.0007154152743222841 182
155 0.0007054143286271408 183
156 0.0007009277989182827 184
157 0.0006965700830823263 185
158 0.0006947737864315684 186
159 0.0006941157049231705 189
160 0.0006937642066469074 190
161 0.0006937320207018871 191
162 0.0006937206133610374 192
163 0.0006937193446563406 194
164 0.0006937124406811712 195
165 0.0006937103561410751 196
166 0.0006937098117858476 197
167 0.000693709261337272 198
168 0.0006937089618803682 199
169 0.0006937085351257366 200
170 0.0006937081849671678 201
171 0.0006937075311275187 202
172 0.0006937060888279056 203
173 0.0006937029238871517 204
174 0.0006936958847756358 205
175 0.0006936799942001137 206
176 0.000693642751182999 207
177 0.0006935650439721108 208
178 0.0006934275149452773 209
179 0.0006932031954161033 210
180 0.0006929265814665797 211
181 0.0006928135313901684 213
182 0.000692717724209535 214
183 0.0006926275809120419 215
184 0.0006924617540617906 216
185 0.0006921959488046525 217
186 0.0006917781132349532 218
187 0.0006912967521492952 219
188 0.0006904129996820885 220
189 0.0006884129075968026 221
190 0.0006862431407612668 222
191 0.0006832017759885733 223
192 0.0006824947658525815 226
193 0.000679439163513651 227
194 0.000675992991767238 228
195 0.0006726052807093374 229
196 0.0006677347723895721 230
197 0.0006629167899261379 231
198 0.0006571213165420531 232
199 0.000654238530748863 234
200 0.0006461616335000642 235
201 0.0006368933625848783 236
202 0.0006332934846293714 238
203 0.0006253181397481988 239
204 0.0006227171751538307 240
205 0.000615998560812292 241
206 0.0006106187022312248 242
207 0.0005991252511556855 243
208 0.000578169989409405 244
209 0.0005542644119982398 245
210 0.0005200565589702499 246
211 0.0005102708596256278 248
212 0.0005046501608547693 249
213 0.0004866575996795852 250
214 0.00048440056763165984 252
215 0.00048137334506748175 253
216 0.0004804405383986854 254
217 0.0004802824815075546 255
218 0.0004802509242334274 256
219 0.00048023152326948093 257
220 0.00048018923328552177 258
221 0.0004801339307967112 259
222 0.0004800866220899813 260
223 0.00048000630318867366 261
224 0.0004799489576432503 262
225 0.00047989135348380785 263
226 0.0004798100717999798 264
227 0.00047968573043810636 265
228 0.0004793261793387682 266
229 0.00047870033554842095 267
230 0.0004778300324344009 268
231 0.0004774404322585024 269
232 0.00047742994052368815 271
233 0.000477359743565442 272
234 0.0004773504303614562 273
235 0.0004773448714487927 274
236 0.0004773431955218399 276
237 0.0004773409622709224 277
238 0.00047733982586350976 278
239 0.00047733867335519875 279
240 0.0004773376141686825 280
241 0.00047733710679698227 281
242 0.00047733695549223576 282
243 0.00047733661503279734 283
244 0.00047733624995416335 284
245 0.00047733596612298257 285
246 0.0004773357606508988 286
247 0.00047733561410412406 287
248 0.0004773354280624975 288
249 0.0004773351357156841 289
250 0.0004773349178095465 291
251 0.0004773343665136487 292
252 0.0004773339207830851 293
253 0.0004773335561001346 294
254 0.0004773334588379363 297
255 0.00047733320465948026 298
256 0.00047733265304561456 299
257 0.000477332207698522 300
258 0.00047733182565279364 301
259 0.00047733159098450884 303
260 0.0004773313970185544 304
261 0.00047733107570469 305
262 0.00047733098763758086 307
263 0.00047733081872358696 308
264 0.0004773304410372603 309
265 0.0004773301660689899 310
266 0.00047732980204684416 311
267 0.00047732921146526053 312
268 0.0004773281691137221 313
269 0.00047732592540783436 314
270 0.00047732297598779283 315
271 0.00047731995918143255 316
272 0.00047731799960470944 317
273 0.0004773154091837206 318
274 0.00047731264813899443 319
275 0.0004773087970217915 320
276 0.00047730690648495333 321
277 0.00047730273638535436 322
278 0.00047729450799516293 323
279 0.0004772900585625628 324
280 0.0004772866769213735 325
281 0.0004772845954845728 327
282 0.0004772789135296662 328
283 0.0004772738770844054 329
284 0.00047726653354907 330
285 0.00047726331624620144 332
286 0.00047725185663516356 333
287 0.00047718157423926044 334
288 0.00047705858017610403 335
289 0.0004767551810296311 336
290 0.0004762093106234211 337
291 0.0004753072521945789 338
292 0.0004748777756078404 340
293 0.00047383299870951134 341
294 0.00047329538441154284 342
295 0.0004732069734072475 343
296 0.0004731418563970191 344
297 0.00047303647507179747 345
298 0.00047296834998178383 346
299 0.00047287897297687564 347
300 0.00047278839023467967 348
301 0.0004726051585555169 349
302 0.00047250900613748925 350
303 0.00047247071849154665 352
304 0.00047244097080190173 353
305 0.00047242694858562473 354
306 0.00047242060173191547 355
307 0.0004723937284638602 356
308 0.0004723808197066859 357
309 0.00047234834270204473 358
310 0.0004723289194592528 359
311 0.0004723227718279599 360
312 0.00047231752319110143 361
313 0.00047231560264338057 362
314 0.0004723114937994488 363
315 0.0004723109512982937 365
316 0.0004723085657247772 366
317 0.00047230792991426185 367
318 0.0004723074581356457 368
319 0.00047230635127837317 369
320 0.0004723047655035284 370
321 0.0004723022241317487 371
322 0.0004722996443253802 372
323 0.00047229783284397087 373
324 0.0004722971413670951 374
325 0.0004722969902162255 375
326 0.0004722959802696547 376
327 0.0004722952943823078 377
328 0.0004722945126154343 378
329 0.0004722940460006875 379
330 0.0004722936117644849 380
331 0.00047229339011645166 381
332 0.0004722929133957887 382
333 0.00047229248059421636 383
334 0.0004722921122741752 384
335 0.00047229145062210875 385
336 0.00047229101594004064 386
337 0.00047229070928800354 387
338 0.0004722905910341524 389
339 0.00047229027055495365 390
340 0.00047228987923153554 391
341 0.00047228914679076084 392
342 0.00047228813011113147 393
343 0.0004722872142197687 394
344 0.0004722870915032651 397
345 0.00047228649339436934 398
346 0.00047228629417217505 399
347 0.00047228622429207334 400
348 0.0004722861044323956 401
349 0.00047228608089344704 402
350 0.0004722859989683137 403
351 0.00047228598449944315 404
352 0.0004722859824204395 406
353 0.0004722859733055085 407
354 0.0004722859707637639 408
355 0.0004722859632095844 409
356 0.0004722859550452263 410
357 0.00047228594296733206 411
358 0.0004722859312322747 412
359 0.0004722859186503392 413
360 0.00047228589964798395 414
361 0.00047228588066516863 415
362 0.0004722858620282988 416
363 0.00047228585275882473 417
364 0.00047228584649117167 418
365 0.00047228583949054936 419
366 0.00047228583126979196 420
367 0.00047228581928271396 421
368 0.0004722858002628172 422
369 0.0004722857892578425 423
370 0.00047228578365587914 424
371 0.00047228578109281827 425
372 0.00047228577976410335 426
373 0.0004722857793530988 427
374 0.0004722857786199075 428
375 0.0004722857777252898 429
376 0.00047228577601621247 430
377 0.00047228577300684194 431
378 0.00047228576968549874 432
379 0.0004722857679948511 433
380 0.0004722857678196579 434
381 0.0004722857671275449 435
382 0.0004722857668091329 436
383 0.00047228576633884245 437
384 0.0004722857657799562 438
385 0.00047228576492108765 439
386 0.00047228576386615373 440
387 0.0004722857627719179 441
388 0.00047228576080970974 442
389 0.0004722857582608597 443
390 0.00047228575782742865 445
391 0.0004722857556078708 446
392 0.0004722857550141235 447
393 0.0004722857548529191 448
394 0.0004722857547432291 449
395 0.00047228575465529943 451
396 0.00047228575452340493 452
397 0.00047228575442836984 453
398 0.0004722857543464354 454
399 0.0004722857542829306 455
400 0.00047228575416058405 456
401 0.0004722857540997438 457
402 0.0004722857540722103 458
403 0.00047228575404867357 459
404 0.000472285754035795 460
405 0.0004722857540317982 462
406 0.00047228575402824546 463
407 0.0004722857540229164 464
408 0.0004722857540189196 465
409 0.00047228575400826145 466
410 0.0004722857539940506 467
411 0.00047228575397495476 468
412 0.00047228575395541483 469
413 0.00047228575395097394 471
414 0.0004722857539398717 472
415 0.0004722857539289915 473
416 0.00047228575391922156 474
417 0.00047228575391811134 475

==> figures/experiments/projected_descent_residuals.dat <==
it resd feval
1 0.019345759948745433 6
1000 0.0047407980087237345 11074
2000 0.004325100543257854 22370
3000 0.004029525978459514 33805
4000 0.0037774743426042257 45305
5000 0.0035747502880378867 56806
6000 0.0034079868301257754 68344
7000 0.003247814722177278 79918
8000 0.0030973420069564384 91470
9000 0.0029794680155552644 103021
10000 0.0028706886481462135 114499
11000 0.0027460324213519627 125825
12000 0.002599599213066295 137109
13000 0.002524930277555626 148873
14000 0.0024663415095527164 160808
15000 0.0024121169880295668 172889
16000 0.002363523791275579 185044
17000 0.0023239057860042767 197202
18000 0.0022855870645508425 209463
19000 0.00224802725323503 221787
20000 0.002211877643206517 234094
21000 0.0021817719122241286 246378
22000 0.002154872699191124 258791
23000 0.0021285468299698795 271278
24000 0.0021027383555856094 283778
25000 0.0020776389720200683 296279
26000 0.0020535155612502187 308779
27000 0.0020307074060457175 321279
28000 0.002009648790303409 333781
29000 0.00198838546503044 346312
30000 0.0019666907428264047 358868
31000 0.0019435448191713611 371445
32000 0.001920935095700571 384024
33000 0.0018959961467950315 396583
34000 0.0018687298525508211 409127
35000 0.0018459397640135933 421709
36000 0.0018275287473490387 434338
37000 0.0018001092787254258 446828
38000 0.001772315757508025 459297
39000 0.001743044858097953 471750
40000 0.001714971778687513 484185
41000 0.001692399641570086 496647
42000 0.0016773951142046162 509144
43000 0.001661931399987271 521627
44000 0.0016496598161284126 534125
45000 0.0016383240294104429 546626
46000 0.0016279056020755966 559125
47000 0.0016183350641796324 571626
48000 0.0016095861686507007 584125
49000 0.0016015938151907605 596626
50000 0.001594318785206772 609125
51000 0.0015877023487615993 621626
52000 0.0015817082857432219 634125
53000 0.0015541754207104574 646681
54000 0.0015453986956499577 659232
55000 0.001538170147014295 671820
56000 0.0015353222920968523 684396
57000 0.001532895170221149 696979
58000 0.0015299750827377778 709568
59000 0.0015274511608103225 722144
60000 0.0015259020132212253 734729
61000 0.0015244873905804202 747311
62000 0.0015231505608399587 759895
63000 0.001521509313138436 772480
64000 0.0015200274795796886 785060
65000 0.0015183637854345733 797625
66000 0.0015168688837658983 810182
67000 0.0015153094776767517 822757
68000 0.0015139640841876911 835310
69000 0.0015125676873173344 847889
70000 0.0015112751522341483 860448
71000 0.001509781155967449 873045
72000 0.001508343551575475 885639
73000 0.0015071299334543653 898189
74000 0.0015059841275670838 910713
75000 0.001504824156144391 923233
76000 0.0015036259516931771 935765
77000 0.0015024232355314027 948274
78000 0.001501193464687578 960778
79000 0.001499965189645458 973279
80000 0.0014987630313432199 985786
81000 0.0014975822369334146 998296
82000 0.0014962997582010917 1010883
83000 0.001494984519410547 1023518
84000 0.0014935950237382478 1036162
85000 0.0014921925247186607 1048790
86000 0.0014908809901776898 1061398
87000 0.0014895769606009246 1074045
88000 0.001488194033848922 1086696
89000 0.001486699168614214 1099349
90000 0.0014852328105368073 1111988
91000 0.0014840363222496933 1124544
92000 0.001482840706704236 1137095
93000 0.0014816045927183996 1149667
94000 0.00148035401250457 1162243
95000 0.0014790354101950065 1174842
96000 0.0014776581230715458 1187467
97000 0.0014762076280872005 1200111
98000 0.0014747095436953295 1212771
99000 0.0014731836781789465 1225443
100000 0.0014717049431969276 1238114
101000 0.0014703273204292877 1250793
102000 0.0014689365741080707 1263476
103000 0.001467559236004945 1276182
104000 0.001466214081842221 1288912
105000 0.0014648391506311143 1301659
106000 0.0014635235678681635 1314390
107000 0.0014622171629228298 1327154
108000 0.0014609255717168423 1339918
109000 0.0014595929584875211 1352725
110000 0.0014582950199768518 1365517
111000 0.001456993172008314 1378323
112000 0.0014556832800840525 1391143
113000 0.0014543647219888989 1403974
114000 0.001453053324567355 1416808
115000 0.0014517416357642254 1429646
116000 0.00145042167809728 1442495
117000 0.0014490954834529557 1455354
118000 0.00144776236722155 1468227
119000 0.001446431817027971 1481107
120000 0.001445090843533059 1494004
121000 0.0014437377674392238 1506905
122000 0.0014423827771470332 1519805
123000 0.0014410336241712507 1532681
124000 0.0014396890889618597 1545544
125000 0.0014383093252352541 1558416
126000 0.0014369129561617733 1571305
127000 0.001435550200065805 1584159
128000 0.0014341023647084228 1597115
129000 0.0014327100170334894 1610053
130000 0.001431301945307828 1623001
131000 0.0014299259088215166 1635928
132000 0.0014285117261674252 1648828
133000 0.0014271041792230932 1661817
134000 0.0014256970292643167 1674797
135000 0.0014242876349030986 1687789
136000 0.0014228822318851364 1700765
137000 0.0014214827413849829 1713709
138000 0.00142008600401633 1726653
139000 0.0014186875006585442 1739639
140000 0.0014172930167388742 1752624
141000 0.0014158999374809245 1765600
142000 0.0014145154045015484 1778557
143000 0.0014131374599424262 1791500
144000 0.001411766073374121 1804422
145000 0.0014104031105350856 1817324
146000 0.0014090509857369593 1830208
147000 0.0014077054915864196 1843077
148000 0.0014063605144221114 1855968
149000 0.0014050089283637046 1868901
150000 0.0014036556639061004 1881862
151000 0.0014023056527505684 1894817
152000 0.0014009841888489305 1907696
153000 0.0013996383321410732 1920598
154000 0.0013982941805137372 1933503
155000 0.0013970040548640927 1946347
156000 0.0013956805571222475 1959217
157000 0.0013943010985220106 1972148
158000 0.0013929944185653298 1985037
159000 0.0013916912365474765 1997901
160000 0.0013902644186121194 2010884
161000 0.0013887881112968348 2023914
162000 0.0013872534155328076 2036999
163000 0.0013857755649764325 2050034
164000 0.0013843766409475933 2063003
165000 0.0013830683645879027 2075896
166000 0.0013818772869687024 2088693
167000 0.001380706997807124 2101478
168000 0.0013794557696091836 2114335
169000 0.001378136276954045 2127252
170000 0.0013768198897765593 2140168
171000 0.001375510135545266 2153084
172000 0.001374175545372891 2166023
173000 0.001372873270956143 2178940
174000 0.0013715721404552461 2191859
175000 0.0013702558080528338 2204794
176000 0.0013689223090989078 2217744
177000 0.0013675690791536965 2230715
178000 0.001366196373281614 2243697
179000 0.0013648067935778663 2256697
180000 0.001363400967392625 2269709
181000 0.0013619766007615386 2282740
182000 0.001360534759969223 2295779
183000 0.0013590762162161152 2308834
184000 0.0013576007784068533 2321905
185000 0.0013561088209228522 2334982
186000 0.0013546010043516965 2348074
187000 0.0013530769520166963 2361177
188000 0.0013515369822405532 2374292
189000 0.0013499811562764918 2387417
190000 0.0013484101358351985 2400552
191000 0.0013468261954734384 2413694
192000 0.0013452241433049572 2426849
193000 0.001343608119646733 2440015
194000 0.001341995296592513 2453175
195000 0.0013403799142950312 2466338
196000 0.0013387800947897155 2479490
197000 0.0013372142232164208 2492627
198000 0.0013356639522952296 2505756
199000 0.0013340882354393457 2518895
200000 0.0013325554761891567 2532014
201000 0.0013310981564056412 2545102
202000 0.0013295927136613983 2558207
203000 0.0013280388868461834 2571333
204000 0.0013265334065986067 2584441
205000 0.0013250004044058628 2597556
206000 0.00132343994529327 2610682
207000 0.0013219716931156533 2623770
208000 0.0013205019969058096 2636860
209000 0.001319042547610616 2649943
210000 0.0013175636460642792 2663038
211000 0.0013160972291690332 2676128
212000 0.0013146162998349809 2689231
213000 0.0013130267166261422 2702391
214000 0.0013114324645480124 2715540
215000 0.0013099088183015084 2728650
216000 0.0013083970190264083 2741767
217000 0.001306928661729767 2754870
218000 0.0013055132740782405 2767945
219000 0.00130406414473061 2781060
220000 0.0013025419881449452 2794204
221000 0.001301137964848209 2807327
222000 0.0012996758872052538 2820473
223000 0.0012981817995805223 2833638
224000 0.0012966971984542663 2846796
225000 0.0012951899317739102 2859988
226000 0.0012935862449587887 2873202
227000 0.0012919779200859516 2886414
228000 0.0012904037125531787 2899615
229000 0.0012888139444084956 2912816
230000 0.0012871955344855301 2926016
231000 0.0012855835716960584 2939212
232000 0.0012839857873365723 2952398
233000 0.0012824032432985355 2965578
234000 0.0012808371759229775 2978750
235000 0.0012792889334949376 2991916
236000 0.0012777553100551398 3005073
237000 0.0012762449902599116 3018221
238000 0.00127475737974736 3031360
239000 0.0012732908038279867 3044491
240000 0.0012718470235211221 3057610
241000 0.0012704294984420272 3070721
242000 0.0012690435474778106 3083820
243000 0.0012676861747240586 3096906
244000 0.0012663525634830641 3109989
245000 0.0012650154324080898 3123127
246000 0.0012636748098271422 3136275
247000 0.0012623483479865527 3149405
248000 0.0012610953012917037 3162491
249000 0.0012599343707440092 3175521
250000 0.001258809650449777 3188532
251000 0.0012576322066919499 3201584
252000 0.0012564223458060297 3214657
253000 0.0012551977477825993 3227734
254000 0.0012539585417015164 3240813
255000 0.0012526967328045924 3253907
256000 0.0012514107614365333 3267012
257000 0.001250094370174537 3280134
258000 0.0012487589494936113 3293266
259000 0.001247403698522609 3306413
260000 0.0012460224059112068 3319572
261000 0.0012446251192763658 3332821
262000 0.0012432223077258886 3346055
263000 0.0012418011280188601 3359269
264000 0.0012403678486432312 3372490
265000 0.001238923820620741 3385715
266000 0.0012374730190001237 3398946
267000 0.001236008469200467 3412177
268000 0.0012345414797201304 3425447
269000 0.001233055906481706 3438696
270000 0.001231581122740355 3451968
271000 0.001230197484476836 3465242
272000 0.0012287691967574066 3478487
273000 0.001227371787252629 3491714
274000 0.0012259725594909732 3504915
275000 0.0012245800507542093 3518142
276000 0.0012230856056025807 3531421
277000 0.0012216425910072104 3544714
278000 0.0012202694496203925 3557979
279000 0.0012188282157163943 3571230
280000 0.0012175254065600605 3584456
281000 0.001216356484339931 3597569
282000 0.0012150329039182228 3610735
283000 0.0012137113868653238 3623943
284000 0.0012122953467892383 3637131
285000 0.001210974908200324 3650381
286000 0.0012095929638633596 3663670
287000 0.001208195841964299 3676963
288000 0.001206788492851274 3690259
289000 0.0012053833701495265 3703552
290000 0.0012041830952720378 3716750
291000 0.0012028793371716695 3729993
292000 0.001201714144893451 3743169
293000 0.0012005043580773922 3756361
294000 0.0011992548802470804 3769567
295000 0.001197966198535294 3782785
296000 0.00119662070234261 3796031
297000 0.001195187840025147 3809319
298000 0.0011937005923672306 3822634
299000 0.0011921845248443752 3835961
300000 0.0011906491565221167 3849286
301000 0.001189101104698942 3862613
302000 0.0011876142433697723 3875923
303000 0.001186246381096101 3889208
304000 0.0011848473166562457 3902496
305000 0.0011833787212518487 3915797
306000 0.0011818024406835548 3929124
307000 0.0011803613056464712 3942416
308000 0.0011789239570128007 3955702
309000 0.0011772705946659912 3969033
310000 0.0011756228316652795 3982358
311000 0.0011740013150665085 3995682
312000 0.0011724632105425403 4009010
313000 0.0011710168456464665 4022342
314000 0.0011696314970306432 4035676
315000 0.0011683095758845408 4049008
316000 0.0011670535554801909 4062343
317000 0.0011658685860052032 4075676
318000 0.0011647230038565048 4089009
319000 0.0011634338106769615 4102339
320000 0.001162093971703415 4115667
321000 0.0011607007142959702 4128995
322000 0.0011592713131927113 4142320
323000 0.0011578324387526706 4155645
324000 0.001156381412958929 4168966
325000 0.0011549255725902263 4182289
326000 0.0011534737509970583 4195610
327000 0.001151990687840998 4208928
328000 0.0011505276863532643 4222248
329000 0.0011490773883426897 4235565
330000 0.0011476464370094863 4248881
331000 0.0011462221848925758 4262195
332000 0.0011447524533974018 4275508
333000 0.0011433350269109965 4288820
334000 0.0011419011197846274 4302131
335000 0.001140463499958333 4315440
336000 0.0011390110337419213 4328747
337000 0.0011375496301408994 4342053
338000 0.0011360893623235668 4355356
339000 0.0011346264750087265 4368660
340000 0.0011333122246619531 4381961
341000 0.0011318443663155264 4395261
342000 0.001130364961282826 4408564
343000 0.0011288527177937269 4421864
344000 0.0011273472623627434 4435159
345000 0.0011258542295140561 4448452
346000 0.0011243737533974674 4461743
347000 0.0011229086092203744 4475031
348000 0.0011214572891757868 4488316
349000 0.0011200196269527396 4501602
350000 0.0011185986342276966 4514884
351000 0.0011171942763392728 4528163
352000 0.0011158077777602138 4541440
353000 0.0011144400558054102 4554715
354000 0.0011130914368007172 4567986
355000 0.0011117634911794738 4581256
356000 0.0011104559441421635 4594522
357000 0.001109172440967976 4607784
358000 0.0011079111850844647 4621044
359000 0.0011066749466448478 4634301
360000 0.0011054634958935772 4647553
361000 0.001104274317119458 4660806
362000 0.0011030898206625395 4674072
363000 0.0011019071695479443 4687351
364000 0.0011007262557387598 4700643
365000 0.001099546836397014 4713947
366000 0.0010983685300312018 4727262
367000 0.0010971915356998707 4740587
368000 0.0010960153586108135 4753922
369000 0.001094839945867676 4767267
370000 0.0010936653168291954 4780620
371000 0.001092491182075328 4793982
372000 0.0010913174706126405 4807352
373000 0.0010901440282988784 4820730
374000 0.001088970864330463 4834115
375000 0.0010877978355265938 4847507
376000 0.001086624813285919 4860905
377000 0.0010854517958578391 4874310
378000 0.0010842786765969947 4887720
379000 0.001083105318036015 4901137
380000 0.0010819317534582762 4914559
381000 0.0010807578724971734 4927986
382000 0.0010795836410602 4941418
383000 0.0010784090192992313 4954855
384000 0.0010772338949145421 4968297
385000 0.0010760582770452665 4981744
386000 0.0010748821083570448 4995194
387000 0.0010737053316045575 5008649
388000 0.0010725279198722237 5022108
389000 0.001071349836240687 5035571
390000 0.00107017106761087 5049037
391000 0.0010689915462571697 5062507
392000 0.0010678112068398526 5075981
393000 0.001066630092918075 5089458
394000 0.0010654481569345453 5102938
395000 0.0010642653867964924 5116421
396000 0.0010630816574361823 5129908
397000 0.001061897072834661 5143397
398000 0.0010607115576388715 5156889
399000 0.0010595250691154412 5170384
400000 0.0010583376989905524 5183881
401000 0.0010571492909940972 5197381
402000 0.0010559654426416376 5210842
403000 0.00105477629018913 5224340
404000 0.0010535856355124995 5237840
405000 0.0010523946708320686 5251340
406000 0.0010512031710736558 5264840
407000 0.0010500111880802354 5278340
408000 0.0010488187516113356 5291840
409000 0.0010476256102456283 5305340
410000 0.0010464318685070584 5318840
411000 0.0010452379579604099 5332340
412000 0.0010440435375707047 5345840
413000 0.0010428490137477375 5359340
414000 0.0010416539338700126 5372840
415000 0.0010404583419367786 5386340
416000 0.001039262697487331 5399840
417000 0.001038067147678845 5413340
418000 0.0010368710921810909 5426840
419000 0.0010356744674482332 5440340
420000 0.0010344780701796452 5453840
421000 0.0010332817606446554 5467340
422000 0.0010320850508891422 5480840
423000 0.0010308884691372366 5494340
424000 0.0010296921878425458 5507840
425000 0.0010284954537793656 5521340
426000 0.0010272991297823886 5534840
427000 0.0010261029545175493 5548340
428000 0.0010249070783001635 5561840
429000 0.0010237111657982467 5575340
430000 0.0010225158427719094 5588840
431000 0.0010213206175297973 5602340
432000 0.001020126225439455 5615840
433000 0.001018931683188784 5629340
434000 0.0010177378591849084 5642840
435000 0.0010165448102044117 5656340
436000 0.0010153520540794325 5669840
437000 0.0010141601739230843 5683340
438000 0.0010129689930717944 5696840
439000 0.001011778560326082 5710340
440000 0.001010589034738274 5723840
441000 0.001009400480379119 5737340
442000 0.0010082128549226965 5750840
443000 0.0010070261897143773 5764340
444000 0.0010058413093809726 5777840
445000 0.0010046567343438007 5791340
446000 0.0010034737816955186 5804840
447000 0.0010022923634762648 5818340
448000 0.0010011126965094874 5831840
449000 0.000999933818500276 5845340
450000 0.0009987569822329512 5858840
451000 0.0009975818870500142 5872340
452000 0.0009964086024063512 5885840
453000 0.0009952371985144648 5899340
454000 0.0009940680470177377 5912840
455000 0.0009929006481270708 5926340
456000 0.0009917360774944761 5939840
457000 0.0009905729592349921 5953340
458000 0.000989413033952502 5966840
459000 0.0009882555698097484 5980340
460000 0.0009871006791937198 5993840
461000 0.0009859490733643561 6007340
462000 0.0009848004502606145 6020840
463000 0.0009836544043957396 6034340
464000 0.0009825122720323876 6047840
465000 0.0009813732112284868 6061340
466000 0.0009802382416304045 6074840
467000 0.0009791068584981133 6088340
468000 0.0009779791555812878 6101840
469000 0.0009768559913829744 6115340
470000 0.0009757371348366739 6128840
471000 0.0009746228852018923 6142340
472000 0.000973513417457994 6155840
473000 0.00097240920128705 6169340
474000 0.0009713102908843751 6182840
475000 0.0009702167338554446 6196340
476000 0.0009691285834194652 6209840
477000 0.0009680468133916875 6223340
478000 0.0009669714783424599 6236840
479000 0.0009659035666835791 6250340
480000 0.0009648412745080215 6263840
481000 0.0009637874615915365 6277340
482000 0.0009627394205735662 6290840
483000 0.0009616803169167909 6304344
484000 0.0009606099342560626 6317854
485000 0.0009595265536481712 6331369
486000 0.000958435431763327 6344890
487000 0.0009573406880341029 6358411
488000 0.0009562439543633339 6371933
489000 0.0009551415911217553 6385459
490000 0.0009540424104568235 6398987
491000 0.0009529387360456276 6412515
492000 0.0009518275265354426 6426047
493000 0.000950709462018251 6439584
494000 0.00094959652318094 6453118
495000 0.0009484655839062661 6466662
496000 0.0009473385705733861 6480204
497000 0.0009462258368200249 6493740
498000 0.0009450909183550404 6507286
499000 0.0009439403462430107 6520841
500000 0.0009427984938636946 6534390
501000 0.0009416784993208083 6547930
502000 0.0009405420571395595 6561477
503000 0.0009393887788822219 6575032
504000 0.0009382257264456406 6588592
505000 0.0009370617110993074 6602153
506000 0.0009359009981060318 6615712
507000 0.0009347339854395287 6629274
508000 0.000933574721251329 6642833
509000 0.0009324306445903652 6656386
510000 0.0009312938641579116 6669934
511000 0.0009301369254242076 6683492
512000 0.0009289522683415541 6697059
513000 0.0009277422435254312 6710631
514000 0.0009264766394598833 6724213
515000 0.0009252040799367922 6737797
516000 0.0009239398583189562 6751380
517000 0.0009226976030052292 6764963
518000 0.000921490195067376 6778535
519000 0.0009202398813341617 6792109
520000 0.0009189644427152199 6805687
521000 0.0009176783916033937 6819269
522000 0.000916399864391293 6832848
523000 0.0009151280088075531 6846424
524000 0.0009138178734535707 6859998
525000 0.0009125163667300651 6873581
526000 0.0009112125089281164 6887163
527000 0.0009099104340117847 6900747
528000 0.0009086059727532181 6914330
529000 0.0009072989947878085 6927913
530000 0.0009059943940796789 6941494
531000 0.0009047188634716541 6955074
532000 0.0009035054001222953 6968649
533000 0.000902279297749331 6982224
534000 0.0009011218738483873 6995800
535000 0.0008999708057750855 7009375
536000 0.0008988080899696715 7022953
537000 0.0008975934285304632 7036528
538000 0.0008964096385835063 7050105
539000 0.0008951323872783412 7063679
540000 0.0008937528871930667 7077241
541000 0.0008924945977111243 7090815
542000 0.0008912405568834991 7104392
543000 0.0008897418090150211 7117946
544000 0.0008881763860877356 7131495
545000 0.0008865872076899706 7145037
546000 0.0008849112500630696 7158572
547000 0.0008831791964114544 7172099
548000 0.0008814578931692907 7185628
549000 0.0008797313370874082 7199154
550000 0.0008779791305038032 7212676
551000 0.0008761904092755568 7226193
552000 0.0008745562180441091 7239729
553000 0.0008729519648245088 7253269
554000 0.0008714818227031351 7266826
555000 0.0008700146637012907 7280384
556000 0.0008685481832446662 7293944
557000 0.000867092967695271 7307505
558000 0.0008656311390133897 7321065
559000 0.0008641881296416187 7334631
560000 0.0008627550259072692 7348197
561000 0.0008613384076652242 7361767
562000 0.0008599360876719864 7375336
563000 0.0008585473778586206 7388912
564000 0.000857189241014078 7402492
565000 0.0008558574698793731 7416077
566000 0.0008545763492555647 7429672
567000 0.0008533783664241845 7443284
568000 0.0008523360445509276 7456927
569000 0.0008513850713256499 7470590
570000 0.0008503957243770621 7484246
571000 0.0008493721954796474 7497896
572000 0.0008483187275769577 7511540
573000 0.0008472308489406721 7525179
574000 0.0008460442777702415 7538791
575000 0.0008447211199662519 7552368
576000 0.0008433371670517609 7565928
577000 0.0008419011443199231 7579475
578000 0.0008402720293412269 7592967
579000 0.0008386374430289223 7606455
580000 0.0008370002626150175 7619947
581000 0.0008353160754481781 7633432
582000 0.0008336199800105248 7646914
583000 0.0008318098189898926 7660387
584000 0.0008295650158043344 7673819
585000 0.0008277364377908825 7687280
586000 0.0008257684575943003 7700732
587000 0.0008237926834886444 7714178
588000 0.0008220633056104099 7727639
589000 0.0008202808152302232 7741099
590000 0.0008183569924966605 7754548
591000 0.000816512594867369 7768001
592000 0.0008148516154244945 7781470
593000 0.0008131620996021383 7794937
594000 0.0008115576235585564 7808409
595000 0.0008098526560302854 7821872
596000 0.0008082064945578171 7835339
597000 0.0008067588569558026 7848824
598000 0.0008051300843900933 7862291
599000 0.0008035650795608085 7875763
600000 0.0008023084116279833 7889262
601000 0.0008010366443560457 7902756
602000 0.0007997530694892063 7916245
603000 0.000798448998181378 7929729
604000 0.0007964875160877405 7943159
605000 0.0007938875712298898 7956543
606000 0.0007917971651987266 7969953
607000 0.0007899440346306186 7983374
608000 0.0007878719303922033 7996786
609000 0.0007862365140169914 8010221
610000 0.0007846864503568973 8023661
611000 0.0007830019122709864 8037092
612000 0.0007813504785265657 8050520
613000 0.0007797656113650575 8063951
614000 0.0007780417627549774 8077372
615000 0.0007761288660392829 8090779
616000 0.0007745625103257048 8104201
617000 0.0007730128804748215 8117633
618000 0.0007715358846218656 8131074
619000 0.000769921316362776 8144489
620000 0.0007684660885267647 8157907
621000 0.0007671282759109666 8171325
622000 0.0007657741465327828 8184764
623000 0.000764447896127507 8198198
624000 0.0007631012268787263 8211632
625000 0.000761488776239494 8225055
626000 0.0007597613410141868 8238466
627000 0.0007583567850732997 8251899
628000 0.0007568654247824824 8265325
629000 0.0007556830923776126 8278777
630000 0.0007544119739679722 8292221
631000 0.0007529135196464587 8305652
632000 0.000751793098340503 8319111
633000 0.0007507884759814232 8332578
634000 0.0007497323472756001 8346044
635000 0.0007489480379567759 8359535
636000 0.0007481733734937546 8373031
637000 0.0007473984566468417 8386526
638000 0.0007466439735805963 8400026
639000 0.0007458993621418664 8413526
640000 0.0007451644896099285 8427026
641000 0.000744439754944981 8440526
642000 0.0007437251067088368 8454026
643000 0.0007430200839921852 8467526
644000 0.000742325094091445 8481026
645000 0.00074163999713317 8494526
646000 0.0007409647364675642 8508026
647000 0.0007402993353775589 8521526
648000 0.0007396436977922249 8535026
649000 0.0007389977547918036 8548526
650000 0.0007383614341993638 8562026
651000 0.0007377346677421848 8575526
652000 0.0007371175166124289 8589026
653000 0.0007365099973402067 8602526
654000 0.0007359121451415707 8616026
655000 0.0007353233690470251 8629526
656000 0.0007347442589016318 8643026
657000 0.0007341743577899962 8656526
658000 0.0007336138220681576 8670026
659000 0.0007330625599624163 8683526
660000 0.0007325202160235467 8697026
661000 0.0007319870868172096 8710526
662000 0.0007314630501289443 8724026
663000 0.0007309480363644205 8737526
664000 0.0007304418550670988 8751026
665000 0.0007299446201218807 8764526
666000 0.0007291405339895363 8778020
667000 0.0007276209661974953 8791500
668000 0.0007217325456647661 8805081
669000 0.0007183975819851085 8818616
670000 0.000718015637912961 8832132
671000 0.0007176342156363091 8845655
672000 0.0007162537412344072 8859190
673000 0.0007153477449186596 8872730
674000 0.0007144569538732881 8886284
675000 0.0007136708730666186 8899839
676000 0.0007129816179942683 8913401
677000 0.0007127598812717295 8926971
678000 0.0007125391794300384 8940543
679000 0.0007123161704054581 8954127
680000 0.000712098551800544 8967710
681000 0.0007118863978825551 8981293
682000 0.0007116801786932747 8994877
683000 0.0007114796031100212 9008459
684000 0.0007112089486440709 9022029
685000 0.0007110102433434129 9035606
686000 0.0007108177353987166 9049184
687000 0.0007106261146212489 9062764
688000 0.0007104390858443388 9076343
689000 0.0007102563734027179 9089922
690000 0.0007100792851661986 9103498
691000 0.0007098971573051838 9117069
692000 0.0007097207743411715 9130651
693000 0.000709547895882956 9144234
694000 0.0007093781294931212 9157817
695000 0.0007092116225186906 9171400
696000 0.0007090482611227245 9184984
697000 0.0007088878579128988 9198567
698000 0.0007087304977853037 9212150
699000 0.0007085758577667356 9225733
700000 0.0007084261063825537 9239315
700834 0.0007083376293923749 9250636

==> figures/experiments/squared_intergrals.dat <==
G,q,gauss,ebfgs,zolo,bfgsgamma,box
0.95,4,6246899193429467e-20,20446664890094723e-22,0.0012489418028958088,20975002588130565e-22,0.00024097061809225107
,6,876261367688258e-20,3138608029029655e-23,10541179739531614e-21,9484162988293576e-23,6936600549511951e-22
,8,6951181952263852e-23,70866472690056526e-25,7826393755294703e-23,14246971380416085e-24,19776765691759124e-22
,10,1626685453004484e-23,249486875603111e-23,5438547390212989e-25,1155546769382454e-24,5449923536904322e-22
0.98,4,0.0009311999335950283,25185548899742116e-21,0.0012606028760746568,3311956146523354e-20,0.00024474890714187847
,6,3695505036271918e-20,3960584018747326e-21,10608801459754957e-21,3870877121947558e-21,7132193955428079e-22
,8,14950444132688645e-21,1468787195091359e-21,7862272544123527e-23,5445328609132716e-22,21432924481867843e-22
,10,2484722553486307e-21,5837465018032617e-22,545856693179303e-24,7286923042748583e-23,5538047331832274e-22
0.998,4,0.005421263549797661,0.0013734189755657544,0.0012677056299559286,0.0003923861460501943,0.00026523576817671923
,6,0.002068221369529777,4200264228737538e-20,10644668619330666e-21,14957309050989132e-21,36921275086143623e-22
,8,0.0008956614031800925,1548520749750093e-20,7883406349940003e-23,22816700617767083e-22,2966965235273733e-21
,10,0.00039493094336429113,58914743874538544e-22,5469938946234265e-25,26254523599611446e-23,7825232114511138e-22
0.9998,4,0.006265138365850631,0.0021236094152508045,0.0014090699535925788,0.0009253291924122831,0.0003626866890813485
,6,0.002848990385159178,9226984125221271e-20,8641668272013625e-20,2466920281984919e-20,5084476319416886e-20
,8,0.001594997010350152,25230135397791287e-21,4482282330386944e-20,4066474134756248e-21,7964092290313474e-21
,10,0.0010003403353224805,10106142015353647e-21,27797890821190663e-21,44090012596420536e-23,4375621565855248e-21

==> figures/lossfunction/weightfunction.dat <==
x fx
-1.5 0
-1.4985 0
-1.497 0
-1.4955 0
-1.494 0
-1.4925 0
-1.491 0
-1.4895 0
-1.488 0
-1.4865 0
-1.485 0
-1.4835 0
-1.482 0
-1.4805 0
-1.479 0
-1.4775 0
-1.476 0
-1.4745 0
-1.473 0
-1.4715 0
-1.47 0
-1.4685 0
-1.467 0
-1.4655 0
-1.464 0
-1.4625 0
-1.461 0
-1.4595 0
-1.458 0
-1.4565 0
-1.455 0
-1.4535 0
-1.452 0
-1.4505 0
-1.449 0
-1.4475 0
-1.446 0
-1.4445 0
-1.443 0
-1.4415 0
-1.44 0
-1.4385 0
-1.437 0
-1.4355 0
-1.434 0
-1.4325 0
-1.431 0
-1.4295 0
-1.428 0
-1.4265 0
-1.425 0
-1.4235 0
-1.422 0
-1.4205 0
-1.419 0
-1.4175 0
-1.416 0
-1.4145 0
-1.413 0
-1.4115 0
-1.41 0
-1.4085 0
-1.407 0
-1.4055 0
-1.404 0
-1.4025 0
-1.401 0
-1.3994 0
-1.3979 0
-1.3964 0
-1.3949 0
-1.3934 0
-1.3919 0
-1.3904 0
-1.3889 0
-1.3874 0
-1.3859 0
-1.3844 0
-1.3829 0
-1.3814 0
-1.3799 0
-1.3784 0
-1.3769 0
-1.3754 0
-1.3739 0
-1.3724 0
-1.3709 0
-1.3694 0
-1.3679 0
-1.3664 0
-1.3649 0
-1.3634 0
-1.3619 0
-1.3604 0
-1.3589 0
-1.3574 0
-1.3559 0
-1.3544 0
-1.3529 0
-1.3514 0
-1.3499 0
-1.3484 0
-1.3469 0
-1.3454 0
-1.3439 0
-1.3424 0
-1.3409 0
-1.3394 0
-1.3379 0
-1.3364 0
-1.3349 0
-1.3334 0
-1.3319 0
-1.3304 0
-1.3289 0
-1.3274 0
-1.3259 0
-1.3244 0
-1.3229 0
-1.3214 0
-1.3199 0
-1.3184 0
-1.3169 0
-1.3154 0
-1.3139 0
-1.3124 0
-1.3109 0
-1.3094 0
-1.3079 0
-1.3064 0
-1.3049 0
-1.3034 0
-1.3019 0
-1.3004 0
-1.2989 0
-1.2974 0
-1.2959 0
-1.2944 0
-1.2929 0
-1.2914 0
-1.2899 0
-1.2884 0
-1.2869 0
-1.2854 0
-1.2839 0
-1.2824 0
-1.2809 0
-1.2794 0
-1.2779 0
-1.2764 0
-1.2749 0
-1.2734 0
-1.2719 0
-1.2704 0
-1.2689 0
-1.2674 0
-1.2659 0
-1.2644 0
-1.2629 0
-1.2614 0
-1.2599 0
-1.2584 0
-1.2569 0
-1.2554 0
-1.2539 0
-1.2524 0
-1.2509 0
-1.2494 0
-1.2479 0
-1.2464 0
-1.2449 0
-1.2434 0
-1.2419 0
-1.2404 0
-1.2389 0
-1.2374 0
-1.2359 0
-1.2344 0
-1.2329 0
-1.2314 0
-1.2299 0
-1.2284 0
-1.2269 0
-1.2254 0
-1.2239 0
-1.2224 0
-1.2209 0
-1.2194 0
-1.2179 0
-1.2164 0
-1.2149 0
-1.2134 0
-1.2119 0
-1.2104 0
-1.2089 0
-1.2074 0
-1.2059 0
-1.2044 0
-1.2029 0
-1.2014 0
-1.1998 0
-1.1983 0
-1.1968 0
-1.1953 0
-1.1938 0
-1.1923 0
-1.1908 0
-1.1893 0
-1.1878 0
-1.1863 0
-1.1848 0
-1.1833 0
-1.1818 0
-1.1803 0
-1.1788 0
-1.1773 0
-1.1758 0
-1.1743 0
-1.1728 0
-1.1713 0
-1.1698 0
-1.1683 0
-1.1668 0
-1.1653 0
-1.1638 0
-1.1623 0
-1.1608 0
-1.1593 0
-1.1578 0
-1.1563 0
-1.1548 0
-1.1533 0
-1.1518 0
-1.1503 0
-1.1488 0
-1.1473 0
-1.1458 0
-1.1443 0
-1.1428 0
-1.1413 0
-1.1398 0
-1.1383 0
-1.1368 0
-1.1353 0
-1.1338 0
-1.1323 0
-1.1308 0
-1.1293 0
-1.1278 0
-1.1263 0
-1.1248 0
-1.1233 0
-1.1218 0
-1.1203 0
-1.1188 0
-1.1173 0
-1.1158 0
-1.1143 0
-1.1128 0
-1.1113 0
-1.1098 0
-1.1083 0
-1.1068 0
-1.1053 0
-1.1038 0
-1.1023 0
-1.1008 0
-1.0993 0.6
-1.0978 0.6
-1.0963 0.6
-1.0948 0.6
-1.0933 0.6
-1.0918 0.6
-1.0903 0.6
-1.0888 0.6
-1.0873 0.6
-1.0858 0.6
-1.0843 0.6
-1.0828 0.6
-1.0813 0.6
-1.0798 0.6
-1.0783 0.6
-1.0768 0.6
-1.0753 0.6
-1.0738 0.6
-1.0723 0.6
-1.0708 0.6
-1.0693 0.6
-1.0678 0.6
-1.0663 0.6
-1.0648 0.6
-1.0633 0.6
-1.0618 0.6
-1.0603 0.6
-1.0588 0.6
-1.0573 0.6
-1.0558 0.6
-1.0543 0.6
-1.0528 0.6
-1.0513 0.6
-1.0498 4
-1.0483 4
-1.0468 4
-1.0453 4
-1.0438 4
-1.0423 4
-1.0408 4
-1.0393 4
-1.0378 4
-1.0363 4
-1.0348 4
-1.0333 4
-1.0318 4
-1.0303 4
-1.0288 4
-1.0273 4
-1.0258 4
-1.0243 4
-1.0228 4
-1.0213 4
-1.0198 4
-1.0183 4
-1.0168 4
-1.0153 4
-1.0138 4
-1.0123 4
-1.0108 4
-1.0093 4
-1.0078 4
-1.0063 4
-1.0048 0.5
-1.0033 0.5
-1.0018 0.5
-1.0003 0.5
-0.99875 0.5
-0.99725 0.5
-0.99575 0.5
-0.99425 4
-0.99275 4
-0.99125 4
-0.98974 4
-0.98824 4
-0.98674 4
-0.98524 4
-0.98374 4
-0.98224 4
-0.98074 4
-0.97924 4
-0.97774 4
-0.97624 4
-0.97474 4
-0.97324 4
-0.97174 4
-0.97024 4
-0.96873 4
-0.96723 4
-0.96573 4
-0.96423 4
-0.96273 4
-0.96123 4
-0.95973 4
-0.95823 4
-0.95673 4
-0.95523 4
-0.95373 4
-0.95223 4
-0.95073 4
-0.94922 1
-0.94772 1
-0.94622 1
-0.94472 1
-0.94322 1
-0.94172 1
-0.94022 1
-0.93872 1
-0.93722 1
-0.93572 1
-0.93422 1
-0.93272 1
-0.93122 1
-0.92971 1
-0.92821 1
-0.92671 1
-0.92521 1
-0.92371 1
-0.92221 1
-0.92071 1
-0.91921 1
-0.91771 1
-0.91621 1
-0.91471 1
-0.91321 1
-0.91171 1
-0.91021 1
-0.9087 1
-0.9072 1
-0.9057 1
-0.9042 1
-0.9027 1
-0.9012 1
-0.8997 1
-0.8982 1
-0.8967 1
-0.8952 1
-0.8937 1
-0.8922 1
-0.8907 1
-0.88919 1
-0.88769 1
-0.88619 1
-0.88469 1
-0.88319 1
-0.88169 1
-0.88019 1
-0.87869 1
-0.87719 1
-0.87569 1
-0.87419 1
-0.87269 1
-0.87119 1
-0.86968 1
-0.86818 1
-0.86668 1
-0.86518 1
-0.86368 1
-0.86218 1
-0.86068 1
-0.85918 1
-0.85768 1
-0.85618 1
-0.85468 1
-0.85318 1
-0.85168 1
-0.85018 1
-0.84867 1
-0.84717 1
-0.84567 1
-0.84417 1
-0.84267 1
-0.84117 1
-0.83967 1
-0.83817 1
-0.83667 1
-0.83517 1
-0.83367 1
-0.83217 1
-0.83067 1
-0.82916 1
-0.82766 1
-0.82616 1
-0.82466 1
-0.82316 1
-0.82166 1
-0.82016 1
-0.81866 1
-0.81716 1
-0.81566 1
-0.81416 1
-0.81266 1
-0.81116 1
-0.80965 1
-0.80815 1
-0.80665 1
-0.80515 1
-0.80365 1
-0.80215 1
-0.80065 1
-0.79915 1
-0.79765 1
-0.79615 1
-0.79465 1
-0.79315 1
-0.79165 1
-0.79015 1
-0.78864 1
-0.78714 1
-0.78564 1
-0.78414 1
-0.78264 1
-0.78114 1
-0.77964 1
-0.77814 1
-0.77664 1
-0.77514 1
-0.77364 1
-0.77214 1
-0.77064 1
-0.76913 1
-0.76763 1
-0.76613 1
-0.76463 1
-0.76313 1
-0.76163 1
-0.76013 1
-0.75863 1
-0.75713 1
-0.75563 1
-0.75413 1
-0.75263 1
-0.75113 1
-0.74962 1
-0.74812 1
-0.74662 1
-0.74512 1
-0.74362 1
-0.74212 1
-0.74062 1
-0.73912 1
-0.73762 1
-0.73612 1
-0.73462 1
-0.73312 1
-0.73162 1
-0.73012 1
-0.72861 1
-0.72711 1
-0.72561 1
-0.72411 1
-0.72261 1
-0.72111 1
-0.71961 1
-0.71811 1
-0.71661 1
-0.71511 1
-0.71361 1
-0.71211 1
-0.71061 1
-0.7091 1
-0.7076 1
-0.7061 1
-0.7046 1
-0.7031 1
-0.7016 1
-0.7001 1
-0.6986 1
-0.6971 1
-0.6956 1
-0.6941 1
-0.6926 1
-0.6911 1
-0.68959 1
-0.68809 1
-0.68659 1
-0.68509 1
-0.68359 1
-0.68209 1
-0.68059 1
-0.67909 1
-0.67759 1
-0.67609 1
-0.67459 1
-0.67309 1
-0.67159 1
-0.67009 1
-0.66858 1
-0.66708 1
-0.66558 1
-0.66408 1
-0.66258 1
-0.66108 1
-0.65958 1
-0.65808 1
-0.65658 1
-0.65508 1
-0.65358 1
-0.65208 1
-0.65058 1
-0.64907 1
-0.64757 1
-0.64607 1
-0.64457 1
-0.64307 1
-0.64157 1
-0.64007 1
-0.63857 1
-0.63707 1
-0.63557 1
-0.63407 1
-0.63257 1
-0.63107 1
-0.62956 1
-0.62806 1
-0.62656 1
-0.62506 1
-0.62356 1
-0.62206 1
-0.62056 1
-0.61906 1
-0.61756 1
-0.61606 1
-0.61456 1
-0.61306 1
-0.61156 1
-0.61006 1
-0.60855 1
-0.60705 1
-0.60555 1
-0.60405 1
-0.60255 1
-0.60105 1
-0.59955 1
-0.59805 1
-0.59655 1
-0.59505 1
-0.59355 1
-0.59205 1
-0.59055 1
-0.58904 1
-0.58754 1
-0.58604 1
-0.58454 1
-0.58304 1
-0.58154 1
-0.58004 1
-0.57854 1
-0.57704 1
-0.57554 1
-0.57404 1
-0.57254 1
-0.57104 1
-0.56953 1
-0.56803 1
-0.56653 1
-0.56503 1
-0.56353 1
-0.56203 1
-0.56053 1
-0.55903 1
-0.55753 1
-0.55603 1
-0.55453 1
-0.55303 1
-0.55153 1
-0.55003 1
-0.54852 1
-0.54702 1
-0.54552 1
-0.54402 1
-0.54252 1
-0.54102 1
-0.53952 1
-0.53802 1
-0.53652 1
-0.53502 1
-0.53352 1
-0.53202 1
-0.53052 1
-0.52901 1
-0.52751 1
-0.52601 1
-0.52451 1
-0.52301 1
-0.52151 1
-0.52001 1
-0.51851 1
-0.51701 1
-0.51551 1
-0.51401 1
-0.51251 1
-0.51101 1
-0.5095 1
-0.508 1
-0.5065 1
-0.505 1
-0.5035 1
-0.502 1
-0.5005 1
-0.499 1
-0.4975 1
-0.496 1
-0.4945 1
-0.493 1
-0.4915 1
-0.48999 1
-0.48849 1
-0.48699 1
-0.48549 1
-0.48399 1
-0.48249 1
-0.48099 1
-0.47949 1
-0.47799 1
-0.47649 1
-0.47499 1
-0.47349 1
-0.47199 1
-0.47049 1
-0.46898 1
-0.46748 1
-0.46598 1
-0.46448 1
-0.46298 1
-0.46148 1
-0.45998 1
-0.45848 1
-0.45698 1
-0.45548 1
-0.45398 1
-0.45248 1
-0.45098 1
-0.44947 1
-0.44797 1
-0.44647 1
-0.44497 1
-0.44347 1
-0.44197 1
-0.44047 1
-0.43897 1
-0.43747 1
-0.43597 1
-0.43447 1
-0.43297 1
-0.43147 1
-0.42996 1
-0.42846 1
-0.42696 1
-0.42546 1
-0.42396 1
-0.42246 1
-0.42096 1
-0.41946 1
-0.41796 1
-0.41646 1
-0.41496 1
-0.41346 1
-0.41196 1
-0.41046 1
-0.40895 1
-0.40745 1
-0.40595 1
-0.40445 1
-0.40295 1
-0.40145 1
-0.39995 1
-0.39845 1
-0.39695 1
-0.39545 1
-0.39395 1
-0.39245 1
-0.39095 1
-0.38944 1
-0.38794 1
-0.38644 1
-0.38494 1
-0.38344 1
-0.38194 1
-0.38044 1
-0.37894 1
-0.37744 1
-0.37594 1
-0.37444 1
-0.37294 1
-0.37144 1
-0.36993 1
-0.36843 1
-0.36693 1
-0.36543 1
-0.36393 1
-0.36243 1
-0.36093 1
-0.35943 1
-0.35793 1
-0.35643 1
-0.35493 1
-0.35343 1
-0.35193 1
-0.35043 1
-0.34892 1
-0.34742 1
-0.34592 1
-0.34442 1
-0.34292 1
-0.34142 1
-0.33992 1
-0.33842 1
-0.33692 1
-0.33542 1
-0.33392 1
-0.33242 1
-0.33092 1
-0.32941 1
-0.32791 1
-0.32641 1
-0.32491 1
-0.32341 1
-0.32191 1
-0.32041 1
-0.31891 1
-0.31741 1
-0.31591 1
-0.31441 1
-0.31291 1
-0.31141 1
-0.3099 1
-0.3084 1
-0.3069 1
-0.3054 1
-0.3039 1
-0.3024 1
-0.3009 1
-0.2994 1
-0.2979 1
-0.2964 1
-0.2949 1
-0.2934 1
-0.2919 1
-0.2904 1
-0.28889 1
-0.28739 1
-0.28589 1
-0.28439 1
-0.28289 1
-0.28139 1
-0.27989 1
-0.27839 1
-0.27689 1
-0.27539 1
-0.27389 1
-0.27239 1
-0.27089 1
-0.26938 1
-0.26788 1
-0.26638 1
-0.26488 1
-0.26338 1
-0.26188 1
-0.26038 1
-0.25888 1
-0.25738 1
-0.25588 1
-0.25438 1
-0.25288 1
-0.25138 1
-0.24987 1
-0.24837 1
-0.24687 1
-0.24537 1
-0.24387 1
-0.24237 1
-0.24087 1
-0.23937 1
-0.23787 1
-0.23637 1
-0.23487 1
-0.23337 1
-0.23187 1
-0.23037 1
-0.22886 1
-0.22736 1
-0.22586 1
-0.22436 1
-0.22286 1
-0.22136 1
-0.21986 1
-0.21836 1
-0.21686 1
-0.21536 1
-0.21386 1
-0.21236 1
-0.21086 1
-0.20935 1
-0.20785 1
-0.20635 1
-0.20485 1
-0.20335 1
-0.20185 1
-0.20035 1
-0.19885 1
-0.19735 1
-0.19585 1
-0.19435 1
-0.19285 1
-0.19135 1
-0.18984 1
-0.18834 1
-0.18684 1
-0.18534 1
-0.18384 1
-0.18234 1
-0.18084 1
-0.17934 1
-0.17784 1
-0.17634 1
-0.17484 1
-0.17334 1
-0.17184 1
-0.17034 1
-0.16883 1
-0.16733 1
-0.16583 1
-0.16433 1
-0.16283 1
-0.16133 1
-0.15983 1
-0.15833 1
-0.15683 1
-0.15533 1
-0.15383 1
-0.15233 1
-0.15083 1
-0.14932 1
-0.14782 1
-0.14632 1
-0.14482 1
-0.14332 1
-0.14182 1
-0.14032 1
-0.13882 1
-0.13732 1
-0.13582 1
-0.13432 1
-0.13282 1
-0.13132 1
-0.12981 1
-0.12831 1
-0.12681 1
-0.12531 1
-0.12381 1
-0.12231 1
-0.12081 1
-0.11931 1
-0.11781 1
-0.11631 1
-0.11481 1
-0.11331 1
-0.11181 1
-0.11031 1
-0.1088 1
-0.1073 1
-0.1058 1
-0.1043 1
-0.1028 1
-0.1013 1
-0.0998 1
-0.098299 1
-0.096798 1
-0.095298 1
-0.093797 1
-0.092296 1
-0.090795 1
-0.089295 1
-0.087794 1
-0.086293 1
-0.084792 1
-0.083292 1
-0.081791 1
-0.08029 1
-0.078789 1
-0.077289 1
-0.075788 1
-0.074287 1
-0.072786 1
-0.071286 1
-0.069785 1
-0.068284 1
-0.066783 1
-0.065283 1
-0.063782 1
-0.062281 1
-0.06078 1
-0.05928 1
-0.057779 1
-0.056278 1
-0.054777 1
-0.053277 1
-0.051776 1
-0.050275 1
-0.048774 1
-0.047274 1
-0.045773 1
-0.044272 1
-0.042771 1
-0.041271 1
-0.03977 1
-0.038269 1
-0.036768 1
-0.035268 1
-0.033767 1
-0.032266 1
-0.030765 1
-0.029265 1
-0.027764 1
-0.026263 1
-0.024762 1
-0.023262 1
-0.021761 1
-0.02026 1
-0.018759 1
-0.017259 1
-0.015758 1
-0.014257 1
-0.012756 1
-0.011256 1
-0.0097549 1
-0.0082541 1
-0.0067534 1
-0.0052526 1
-0.0037519 1
-0.0022511 1
-0.00075038 1
0.00075038 1
0.0022511 1
0.0037519 1
0.0052526 1
0.0067534 1
0.0082541 1
0.0097549 1
0.011256 1
0.012756 1
0.014257 1
0.015758 1
0.017259 1
0.018759 1
0.02026 1
0.021761 1
0.023262 1
0.024762 1
0.026263 1
0.027764 1
0.029265 1
0.030765 1
0.032266 1
0.033767 1
0.035268 1
0.036768 1
0.038269 1
0.03977 1
0.041271 1
0.042771 1
0.044272 1
0.045773 1
0.047274 1
0.048774 1
0.050275 1
0.051776 1
0.053277 1
0.054777 1
0.056278 1
0.057779 1
0.05928 1
0.06078 1
0.062281 1
0.063782 1
0.065283 1
0.066783 1
0.068284 1
0.069785 1
0.071286 1
0.072786 1
0.074287 1
0.075788 1
0.077289 1
0.078789 1
0.08029 1
0.081791 1
0.083292 1
0.084792 1
0.086293 1
0.087794 1
0.089295 1
0.090795 1
0.092296 1
0.093797 1
0.095298 1
0.096798 1
0.098299 1
0.0998 1
0.1013 1
0.1028 1
0.1043 1
0.1058 1
0.1073 1
0.1088 1
0.11031 1
0.11181 1
0.11331 1
0.11481 1
0.11631 1
0.11781 1
0.11931 1
0.12081 1
0.12231 1
0.12381 1
0.12531 1
0.12681 1
0.12831 1
0.12981 1
0.13132 1
0.13282 1
0.13432 1
0.13582 1
0.13732 1
0.13882 1
0.14032 1
0.14182 1
0.14332 1
0.14482 1
0.14632 1
0.14782 1
0.14932 1
0.15083 1
0.15233 1
0.15383 1
0.15533 1
0.15683 1
0.15833 1
0.15983 1
0.16133 1
0.16283 1
0.16433 1
0.16583 1
0.16733 1
0.16883 1
0.17034 1
0.17184 1
0.17334 1
0.17484 1
0.17634 1
0.17784 1
0.17934 1
0.18084 1
0.18234 1
0.18384 1
0.18534 1
0.18684 1
0.18834 1
0.18984 1
0.19135 1
0.19285 1
0.19435 1
0.19585 1
0.19735 1
0.19885 1
0.20035 1
0.20185 1
0.20335 1
0.20485 1
0.20635 1
0.20785 1
0.20935 1
0.21086 1
0.21236 1
0.21386 1
0.21536 1
0.21686 1
0.21836 1
0.21986 1
0.22136 1
0.22286 1
0.22436 1
0.22586 1
0.22736 1
0.22886 1
0.23037 1
0.23187 1
0.23337 1
0.23487 1
0.23637 1
0.23787 1
0.23937 1
0.24087 1
0.24237 1
0.24387 1
0.24537 1
0.24687 1
0.24837 1
0.24987 1
0.25138 1
0.25288 1
0.25438 1
0.25588 1
0.25738 1
0.25888 1
0.26038 1
0.26188 1
0.26338 1
0.26488 1
0.26638 1
0.26788 1
0.26938 1
0.27089 1
0.27239 1
0.27389 1
0.27539 1
0.27689 1
0.27839 1
0.27989 1
0.28139 1
0.28289 1
0.28439 1
0.28589 1
0.28739 1
0.28889 1
0.2904 1
0.2919 1
0.2934 1
0.2949 1
0.2964 1
0.2979 1
0.2994 1
0.3009 1
0.3024 1
0.3039 1
0.3054 1
0.3069 1
0.3084 1
0.3099 1
0.31141 1
0.31291 1
0.31441 1
0.31591 1
0.31741 1
0.31891 1
0.32041 1
0.32191 1
0.32341 1
0.32491 1
0.32641 1
0.32791 1
0.32941 1
0.33092 1
0.33242 1
0.33392 1
0.33542 1
0.33692 1
0.33842 1
0.33992 1
0.34142 1
0.34292 1
0.34442 1
0.34592 1
0.34742 1
0.34892 1
0.35043 1
0.35193 1
0.35343 1
0.35493 1
0.35643 1
0.35793 1
0.35943 1
0.36093 1
0.36243 1
0.36393 1
0.36543 1
0.36693 1
0.36843 1
0.36993 1
0.37144 1
0.37294 1
0.37444 1
0.37594 1
0.37744 1
0.37894 1
0.38044 1
0.38194 1
0.38344 1
0.38494 1
0.38644 1
0.38794 1
0.38944 1
0.39095 1
0.39245 1
0.39395 1
0.39545 1
0.39695 1
0.39845 1
0.39995 1
0.40145 1
0.40295 1
0.40445 1
0.40595 1
0.40745 1
0.40895 1
0.41046 1
0.41196 1
0.41346 1
0.41496 1
0.41646 1
0.41796 1
0.41946 1
0.42096 1
0.42246 1
0.42396 1
0.42546 1
0.42696 1
0.42846 1
0.42996 1
0.43147 1
0.43297 1
0.43447 1
0.43597 1
0.43747 1
0.43897 1
0.44047 1
0.44197 1
0.44347 1
0.44497 1
0.44647 1
0.44797 1
0.44947 1
0.45098 1
0.45248 1
0.45398 1
0.45548 1
0.45698 1
0.45848 1
0.45998 1
0.46148 1
0.46298 1
0.46448 1
0.46598 1
0.46748 1
0.46898 1
0.47049 1
0.47199 1
0.47349 1
0.47499 1
0.47649 1
0.47799 1
0.47949 1
0.48099 1
0.48249 1
0.48399 1
0.48549 1
0.48699 1
0.48849 1
0.48999 1
0.4915 1
0.493 1
0.4945 1
0.496 1
0.4975 1
0.499 1
0.5005 1
0.502 1
0.5035 1
0.505 1
0.5065 1
0.508 1
0.5095 1
0.51101 1
0.51251 1
0.51401 1
0.51551 1
0.51701 1
0.51851 1
0.52001 1
0.52151 1
0.52301 1
0.52451 1
0.52601 1
0.52751 1
0.52901 1
0.53052 1
0.53202 1
0.53352 1
0.53502 1
0.53652 1
0.53802 1
0.53952 1
0.54102 1
0.54252 1
0.54402 1
0.54552 1
0.54702 1
0.54852 1
0.55003 1
0.55153 1
0.55303 1
0.55453 1
0.55603 1
0.55753 1
0.55903 1
0.56053 1
0.56203 1
0.56353 1
0.56503 1
0.56653 1
0.56803 1
0.56953 1
0.57104 1
0.57254 1
0.57404 1
0.57554 1
0.57704 1
0.57854 1
0.58004 1
0.58154 1
0.58304 1
0.58454 1
0.58604 1
0.58754 1
0.58904 1
0.59055 1
0.59205 1
0.59355 1
0.59505 1
0.59655 1
0.59805 1
0.59955 1
0.60105 1
0.60255 1
0.60405 1
0.60555 1
0.60705 1
0.60855 1
0.61006 1
0.61156 1
0.61306 1
0.61456 1
0.61606 1
0.61756 1
0.61906 1
0.62056 1
0.62206 1
0.62356 1
0.62506 1
0.62656 1
0.62806 1
0.62956 1
0.63107 1
0.63257 1
0.63407 1
0.63557 1
0.63707 1
0.63857 1
0.64007 1
0.64157 1
0.64307 1
0.64457 1
0.64607 1
0.64757 1
0.64907 1
0.65058 1
0.65208 1
0.65358 1
0.65508 1
0.65658 1
0.65808 1
0.65958 1
0.66108 1
0.66258 1
0.66408 1
0.66558 1
0.66708 1
0.66858 1
0.67009 1
0.67159 1
0.67309 1
0.67459 1
0.67609 1
0.67759 1
0.67909 1
0.68059 1
0.68209 1
0.68359 1
0.68509 1
0.68659 1
0.68809 1
0.68959 1
0.6911 1
0.6926 1
0.6941 1
0.6956 1
0.6971 1
0.6986 1
0.7001 1
0.7016 1
0.7031 1
0.7046 1
0.7061 1
0.7076 1
0.7091 1
0.71061 1
0.71211 1
0.71361 1
0.71511 1
0.71661 1
0.71811 1
0.71961 1
0.72111 1
0.72261 1
0.72411 1
0.72561 1
0.72711 1
0.72861 1
0.73012 1
0.73162 1
0.73312 1
0.73462 1
0.73612 1
0.73762 1
0.73912 1
0.74062 1
0.74212 1
0.74362 1
0.74512 1
0.74662 1
0.74812 1
0.74962 1
0.75113 1
0.75263 1
0.75413 1
0.75563 1
0.75713 1
0.75863 1
0.76013 1
0.76163 1
0.76313 1
0.76463 1
0.76613 1
0.76763 1
0.76913 1
0.77064 1
0.77214 1
0.77364 1
0.77514 1
0.77664 1
0.77814 1
0.77964 1
0.78114 1
0.78264 1
0.78414 1
0.78564 1
0.78714 1
0.78864 1
0.79015 1
0.79165 1
0.79315 1
0.79465 1
0.79615 1
0.79765 1
0.79915 1
0.80065 1
0.80215 1
0.80365 1
0.80515 1
0.80665 1
0.80815 1
0.80965 1
0.81116 1
0.81266 1
0.81416 1
0.81566 1
0.81716 1
0.81866 1
0.82016 1
0.82166 1
0.82316 1
0.82466 1
0.82616 1
0.82766 1
0.82916 1
0.83067 1
0.83217 1
0.83367 1
0.83517 1
0.83667 1
0.83817 1
0.83967 1
0.84117 1
0.84267 1
0.84417 1
0.84567 1
0.84717 1
0.84867 1
0.85018 1
0.85168 1
0.85318 1
0.85468 1
0.85618 1
0.85768 1
0.85918 1
0.86068 1
0.86218 1
0.86368 1
0.86518 1
0.86668 1
0.86818 1
0.86968 1
0.87119 1
0.87269 1
0.87419 1
0.87569 1
0.87719 1
0.87869 1
0.88019 1
0.88169 1
0.88319 1
0.88469 1
0.88619 1
0.88769 1
0.88919 1
0.8907 1
0.8922 1
0.8937 1
0.8952 1
0.8967 1
0.8982 1
0.8997 1
0.9012 1
0.9027 1
0.9042 1
0.9057 1
0.9072 1
0.9087 1
0.91021 1
0.91171 1
0.91321 1
0.91471 1
0.91621 1
0.91771 1
0.91921 1
0.92071 1
0.92221 1
0.92371 1
0.92521 1
0.92671 1
0.92821 1
0.92971 1
0.93122 1
0.93272 1
0.93422 1
0.93572 1
0.93722 1
0.93872 1
0.94022 1
0.94172 1
0.94322 1
0.94472 1
0.94622 1
0.94772 1
0.94922 1
0.95073 4
0.95223 4
0.95373 4
0.95523 4
0.95673 4
0.95823 4
0.95973 4
0.96123 4
0.96273 4
0.96423 4
0.96573 4
0.96723 4
0.96873 4
0.97024 4
0.97174 4
0.97324 4
0.97474 4
0.97624 4
0.97774 4
0.97924 4
0.98074 4
0.98224 4
0.98374 4
0.98524 4
0.98674 4
0.98824 4
0.98974 4
0.99125 4
0.99275 4
0.99425 4
0.99575 0.5
0.99725 0.5
0.99875 0.5
1.0003 0.5
1.0018 0.5
1.0033 0.5
1.0048 0.5
1.0063 4
1.0078 4
1.0093 4
1.0108 4
1.0123 4
1.0138 4
1.0153 4
1.0168 4
1.0183 4
1.0198 4
1.0213 4
1.0228 4
1.0243 4
1.0258 4
1.0273 4
1.0288 4
1.0303 4
1.0318 4
1.0333 4
1.0348 4
1.0363 4
1.0378 4
1.0393 4
1.0408 4
1.0423 4
1.0438 4
1.0453 4
1.0468 4
1.0483 4
1.0498 4
1.0513 0.6
1.0528 0.6
1.0543 0.6
1.0558 0.6
1.0573 0.6
1.0588 0.6
1.0603 0.6
1.0618 0.6
1.0633 0.6
1.0648 0.6
1.0663 0.6
1.0678 0.6
1.0693 0.6
1.0708 0.6
1.0723 0.6
1.0738 0.6
1.0753 0.6
1.0768 0.6
1.0783 0.6
1.0798 0.6
1.0813 0.6
1.0828 0.6
1.0843 0.6
1.0858 0.6
1.0873 0.6
1.0888 0.6
1.0903 0.6
1.0918 0.6
1.0933 0.6
1.0948 0.6
1.0963 0.6
1.0978 0.6
1.0993 0.6
1.1008 0
1.1023 0
1.1038 0
1.1053 0
1.1068 0
1.1083 0
1.1098 0
1.1113 0
1.1128 0
1.1143 0
1.1158 0
1.1173 0
1.1188 0
1.1203 0
1.1218 0
1.1233 0
1.1248 0
1.1263 0
1.1278 0
1.1293 0
1.1308 0
1.1323 0
1.1338 0
1.1353 0
1.1368 0
1.1383 0
1.1398 0
1.1413 0
1.1428 0
1.1443 0
1.1458 0
1.1473 0
1.1488 0
1.1503 0
1.1518 0
1.1533 0
1.1548 0
1.1563 0
1.1578 0
1.1593 0
1.1608 0
1.1623 0
1.1638 0
1.1653 0
1.1668 0
1.1683 0
1.1698 0
1.1713 0
1.1728 0
1.1743 0
1.1758 0
1.1773 0
1.1788 0
1.1803 0
1.1818 0
1.1833 0
1.1848 0
1.1863 0
1.1878 0
1.1893 0
1.1908 0
1.1923 0
1.1938 0
1.1953 0
1.1968 0
1.1983 0
1.1998 0
1.2014 0
1.2029 0
1.2044 0
1.2059 0
1.2074 0
1.2089 0
1.2104 0
1.2119 0
1.2134 0
1.2149 0
1.2164 0
1.2179 0
1.2194 0
1.2209 0
1.2224 0
1.2239 0
1.2254 0
1.2269 0
1.2284 0
1.2299 0
1.2314 0
1.2329 0
1.2344 0
1.2359 0
1.2374 0
1.2389 0
1.2404 0
1.2419 0
1.2434 0
1.2449 0
1.2464 0
1.2479 0
1.2494 0
1.2509 0
1.2524 0
1.2539 0
1.2554 0
1.2569 0
1.2584 0
1.2599 0
1.2614 0
1.2629 0
1.2644 0
1.2659 0
1.2674 0
1.2689 0
1.2704 0
1.2719 0
1.2734 0
1.2749 0
1.2764 0
1.2779 0
1.2794 0
1.2809 0
1.2824 0
1.2839 0
1.2854 0
1.2869 0
1.2884 0
1.2899 0
1.2914 0
1.2929 0
1.2944 0
1.2959 0
1.2974 0
1.2989 0
1.3004 0
1.3019 0
1.3034 0
1.3049 0
1.3064 0
1.3079 0
1.3094 0
1.3109 0
1.3124 0
1.3139 0
1.3154 0
1.3169 0
1.3184 0
1.3199 0
1.3214 0
1.3229 0
1.3244 0
1.3259 0
1.3274 0
1.3289 0
1.3304 0
1.3319 0
1.3334 0
1.3349 0
1.3364 0
1.3379 0
1.3394 0
1.3409 0
1.3424 0
1.3439 0
1.3454 0
1.3469 0
1.3484 0
1.3499 0
1.3514 0
1.3529 0
1.3544 0
1.3559 0
1.3574 0
1.3589 0
1.3604 0
1.3619 0
1.3634 0
1.3649 0
1.3664 0
1.3679 0
1.3694 0
1.3709 0
1.3724 0
1.3739 0
1.3754 0
1.3769 0
1.3784 0
1.3799 0
1.3814 0
1.3829 0
1.3844 0
1.3859 0
1.3874 0
1.3889 0
1.3904 0
1.3919 0
1.3934 0
1.3949 0
1.3964 0
1.3979 0
1.3994 0
1.401 0
1.4025 0
1.404 0
1.4055 0
1.407 0
1.4085 0
1.41 0
1.4115 0
1.413 0
1.4145 0
1.416 0
1.4175 0
1.419 0
1.4205 0
1.422 0
1.4235 0
1.425 0
1.4265 0
1.428 0
1.4295 0
1.431 0
1.4325 0
1.434 0
1.4355 0
1.437 0
1.4385 0
1.44 0
1.4415 0
1.443 0
1.4445 0
1.446 0
1.4475 0
1.449 0
1.4505 0
1.452 0
1.4535 0
1.455 0
1.4565 0
1.458 0
1.4595 0
1.461 0
1.4625 0
1.464 0
1.4655 0
1.467 0
1.4685 0
1.47 0
1.4715 0
1.473 0
1.4745 0
1.476 0
1.4775 0
1.479 0
1.4805 0
1.482 0
1.4835 0
1.485 0
1.4865 0
1.488 0
1.4895 0
1.491 0
1.4925 0
1.494 0
1.4955 0
1.497 0
1.4985 0
1.5 0

